Deep Reinforcement Learning for DER Cyber-Attack Mitigation

The increasing penetration of DER with smart-inverter functionality is set to transform the electrical distribution network from a passive system, with fixed injection/consumption, to an active network with hundreds of distributed controllers dynamically modulating their operating setpoints as a function of system conditions. This transition is being achieved through standardization of functionality through grid codes and/or international standards. DER, however, are unique in that they are typically neither owned nor operated by distribution utilities and, therefore, represent a new emerging attack vector for cyber-physical attacks. Within this work we consider deep reinforcement learning as a tool to learn the optimal parameters for the control logic of a set of uncompromised DER units to actively mitigate the effects of a cyber-attack on a subset of network DER.

==> data/eval_hist_100_0.2.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0040417239360988,0.01754831736732879,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
1,1.005537797926897,0.015017666561052787,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
2,1.0055781749072992,0.012692299964925994,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
3,1.0042093308734796,0.01159501349569622,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
4,1.0028888117114476,0.01070032466452514,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
5,1.0026648342936515,0.009515963093024826,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
6,1.0035317376534496,0.009027610664746308,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
7,1.0048959479719832,0.008832277965142014,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
8,1.0056315285490522,0.008071122401022987,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
9,1.005082683548452,0.007386817680272507,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
10,1.0038676477585968,0.007065558218879437,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
11,1.0032295593145728,0.006423067382698308,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
12,1.003703212828906,0.005603241479141586,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
13,1.004488643435687,0.005085876798685416,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
14,1.0051546678305476,0.00454971623968947,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
15,1.0050814352430861,0.0038663181628586403,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
16,1.0046371543056545,0.0033935857019743417,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
17,1.0038784445262028,0.003037901578792596,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
18,1.003749548262987,0.002594422737487687,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
19,1.0041093057498776,0.002267731715664109,0.0,0.029999999999999916,0.0,0.029999999999999916,0.17295821284472632,0.0,0.0,3.855641438374201e-05,0.17299676925911006
20,1.004660066932805,0.0020762366083403013,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
21,1.0049107371577386,0.0018169505752517045,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
22,1.0047085554966646,0.0015656408886056787,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
23,1.0042095642259878,0.0014107558792327793,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
24,1.0038116625463809,0.0012361277523985693,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
25,1.0039268217054196,0.0010516002162138643,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
26,1.004277777721983,0.0009471636563518031,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
27,1.0046638221376358,0.0008558328231384362,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
28,1.0047417422060354,0.0007336512123662264,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
29,1.004503270627985,0.000646028436842732,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
30,1.0041273727534488,0.0005827557443488353,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
31,1.0040371987452188,0.0005004783850230422,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
32,1.0040361319532838,0.0004353693346950336,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
33,1.004090090635314,0.0003974702392873637,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
34,1.0041752840871578,0.0003499522762473394,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
35,1.0044049418115124,0.00030951449750982597,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
36,1.004433041677423,0.0002960288006818086,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
37,1.0040795390547546,0.00027720837639533545,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
38,1.0037981963895808,0.00024873543697862287,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
39,1.0034954621265726,0.000238843935418321,0.0,0.029999999999999916,0.0,0.029999999999999916,0.019156223334545548,0.0,0.0,3.6359894407797955e-05,0.019192583228953345
40,1.0036422444573356,0.00023505715001475688,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
41,1.003896274483044,0.00021255141419443933,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
42,1.003982281123569,0.00018618070599873946,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
43,1.00407011497373,0.00017262922798156572,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
44,1.0039933126466387,0.00015835802418615036,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
45,1.0040082824852126,0.00013828039260410123,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
46,1.0039538431362909,0.0001323854864795986,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
47,1.004027260125153,0.0001414354573523952,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
48,1.0040068165079965,0.0001421798631542375,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
49,1.0038534678352855,0.0001371039389032238,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
50,1.0037389535546763,0.00014726156925733575,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
51,1.0036217249144028,0.00016327101135223777,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
52,1.0036557478535373,0.00016046169903793185,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
53,1.003918129421105,0.00014046240531183626,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
54,1.0042798710003162,0.00011892927922533968,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
55,1.0043345061047007,9.892685333599099e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
56,1.0043117803826496,7.675444168168636e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
57,1.0042560706854053,5.354684397022758e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
58,1.0042401698827752,3.295339920000359e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
59,1.0041981225837595,1.7060996526456293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0025754708283147964,0.0,0.0,3.1510947287225415e-05,0.002606981775602022
60,1.0040090112931623,7.53032089884968e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
61,1.0039114661519142,8.718822723336966e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
62,1.0038796538109869,2.2744277474954486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
63,1.0039356931319747,4.002170366362971e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
64,1.0040142833198535,4.914156361568198e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
65,1.0040543668122213,5.4189394647104003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
66,1.0040301496191335,6.465314554880813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
67,1.0040896047805907,7.700435786053214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
68,1.0040150282772298,8.063003695372992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
69,1.0039932414172361,7.237752040015395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
70,1.0038920156283988,5.804198770253542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
71,1.0040194273029142,4.525039992567009e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
72,1.0040412265139413,3.7274185488874995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
73,1.0040092409064532,3.197445848064079e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
74,1.003794970606384,2.614484809513418e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
75,1.0037141390659448,1.9734335823403185e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
76,1.0039139453237573,1.484138597230858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
77,1.004009931429447,1.2171244709793228e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
78,1.004103092081532,1.0335056974593366e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
79,1.0039366310723838,8.308351328289338e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008563127743975474,0.0,0.0,3.344551036201174e-05,0.0008897582847595592
80,1.0038377531619713,6.462641080759907e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
81,1.0038155499386614,5.010954181543948e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
82,1.0039853486592074,3.957896806508292e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
83,1.0040790794252261,3.4538652540765913e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
84,1.004042046363685,3.4098524832112554e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
85,1.0039303105973119,4.737874447957496e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
86,1.003907568789132,7.652915992609026e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
87,1.0037840270849288,9.979170140651544e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
88,1.0038027727770926,1.1322341589685134e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
89,1.0040009627889022,1.2729258851365353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
90,1.0041589608592536,1.3205171239471323e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
91,1.0041149435680308,1.255147477188348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
92,1.0040567607396742,1.1742267829727967e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
93,1.004037523794873,1.0580183984170206e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
94,1.004042850697092,9.775563162863247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
95,1.0040210077278284,1.0206079965371181e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
96,1.0039760157081064,1.0618192359326348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
97,1.0040457389714383,1.1565169703088796e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
98,1.0039617905534268,1.5441933584383005e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
99,1.0038797654018428,2.006381960647527e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002869504804974242,0.0,0.0,3.1095104264905926e-05,0.0003180455847623301
100,1.004035282519497,2.1687533603871793e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
101,1.004316691471542,2.188072370202268e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
102,1.0044975516622932,2.3008229745897048e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
103,1.0043740658459803,2.3273515392241518e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
104,1.0041902784071135,2.0792508474038052e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
105,1.004097684837557,1.6583076377190424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
106,1.0040484872961313,1.2267237706851847e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
107,1.0042539123524652,8.618317856521664e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
108,1.0043322255343696,6.687655878950642e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
109,1.0043649712853786,7.913596328476167e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
110,1.0043311205308842,1.1130415356220531e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
111,1.0041873947848203,1.3748960749384711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
112,1.0042192651093063,1.8984219828171172e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
113,1.0042096591129097,3.083977340690283e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
114,1.0043664878076184,4.256389596785119e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
115,1.0044234256360125,4.67636195174644e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
116,1.0045846625862147,4.7748656022598363e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
117,1.0044178082535935,4.934267461982988e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
118,1.0043806866200304,4.745842200411558e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
119,1.0044216289496293,4.160535909273063e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00041174927580751684,0.0,0.0,3.55809497644714e-05,0.00044733022557198824
120,1.004433617955857,3.596595373466909e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
121,1.0043991908876015,3.069298585411261e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
122,1.0045129020071226,2.500778730190255e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
123,1.004551202398165,2.1456749239007627e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
124,1.004360968163176,2.020339490617094e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
125,1.0041678604978452,1.849075222201807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
126,1.0041504034217925,1.6788152845166695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
127,1.0039781488945514,1.6775915911276447e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
128,1.003954003867353,1.6789422070319715e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
129,1.0040976707454305,1.5123483644862714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
130,1.0042617310026842,1.2721747987955627e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
131,1.004302124109491,1.0396100723478618e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
132,1.0041785370312253,8.674502178687643e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
133,1.0041104596887684,9.751417700581025e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
134,1.0038907030788384,1.4027052625993725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
135,1.0038091784691425,1.7681180849822913e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
136,1.0040238579049494,1.906497360574143e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
137,1.0043140719867893,2.3007433539619713e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
138,1.0044396433439293,3.2519912678368263e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
139,1.0042495489733727,4.1315994703591434e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004872737834395561,0.0,0.0,3.4252797577055666e-05,0.0005215265810166118
140,1.0040453176485156,4.347004159230907e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
141,1.0040642235427513,4.403989600747092e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
142,1.0042299028931412,4.862087724933572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
143,1.0044746718526405,5.1955166235758814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
144,1.0045809271225679,5.1312955273094385e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
145,1.0044133261880492,5.583849959274685e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
146,1.0042097194226813,6.642308603956943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
147,1.0042406957277692,7.117519612823425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
148,1.0042189985903123,6.958678880036218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
149,1.004389110059986,6.879949331738774e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
150,1.0044711340378345,6.558247847930682e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
151,1.0045750017539743,5.838702730079612e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
152,1.0044853138723395,5.2230925518705274e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
153,1.0043824695631665,4.624390359209862e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
154,1.0042251050527646,4.026063176291066e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
155,1.0042566092565581,3.852263354673371e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
156,1.0043152365518502,3.835532124318265e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
157,1.0042652597593498,3.584523292892536e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
158,1.0041749205011805,3.469571909331066e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
159,1.004000902636743,3.593495517581074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010683984493231426,0.0,0.0,3.3533276282704274e-05,0.001101931725605847
160,1.004141992159759,3.5010182643580576e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
161,1.004195385752351,3.324171418394409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
162,1.0043870926775813,3.52284571359996e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
163,1.0043733116809541,3.794124547169299e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
164,1.0043014563199173,3.613700327591795e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
165,1.0042841629806145,3.077592851759119e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
166,1.0043677817228123,2.4605030440108055e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
167,1.0042257390588858,1.824264824731433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
168,1.004149238482591,1.222340868212081e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
169,1.0042112707198296,7.962682727321403e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
170,1.0043180578371176,6.5524337869802624e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
171,1.0043264206247058,6.898643003501144e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
172,1.0044632132735942,7.097312969709892e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
173,1.0044137021840873,7.580283324282326e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
174,1.0044132454939347,9.456147085993356e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
175,1.0042397906052023,1.1637918380500908e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
176,1.0040797165823425,1.2234556248562338e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
177,1.0041732564747317,1.128689430464806e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
178,1.004153822212133,1.0827129626243026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
179,1.0039762471588078,1.200710890570153e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005719644791036641,0.0,0.0,3.286616113352375e-05,0.0006048306402371878
180,1.0039642723558186,1.3276160438077955e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
181,1.0038033074182784,1.3005514322201509e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
182,1.0039025880563928,1.2893648714569348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
183,1.0041408215207084,1.5899340886333773e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
184,1.004323351024041,2.08618046521577e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
185,1.0043899829237475,2.3352640143798805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
186,1.0041657198831808,2.187421565831309e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
187,1.0039783470487462,1.8369275196454454e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
188,1.0039245664120837,1.4311576691546155e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
189,1.0039389690766058,1.0242111807699976e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
190,1.0040212106726196,7.535493034068762e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
191,1.0041225229413628,8.985342905923872e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
192,1.004058538354372,1.5034371895482846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
193,1.0038722707775547,2.07968493092121e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
194,1.003870560350619,2.514998036937322e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
195,1.0039013150956424,3.517249836093329e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
196,1.0041272459666826,5.034692686862891e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
197,1.0043264904199085,5.919883651036384e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
198,1.0042834293640124,5.899512170934486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
199,1.0040865366546685,5.708516865758842e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005735570700673706,0.0,0.0,2.8081565380557368e-05,0.0006016386354479279
200,1.0036215069549603,5.4331906257375424e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
201,1.0043006008017203,4.733492602542395e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
202,1.0064106271284319,3.791197671641868e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
203,1.0051049513476449,2.8724549818265543e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
204,0.9981410504160076,2.1478847094161275e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
205,0.9976867173699216,1.8423497076631348e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
206,1.0064598593757264,1.785081382721423e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
207,1.0141761543568106,1.755820543837926e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
208,1.0070481451711268,1.7776374409250396e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
209,0.9878794398877787,2.2127846341352913e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
210,0.9855683034016957,3.616052610071654e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
211,1.0012998202075691,0.0002099505076652859,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
212,1.0169730301402042,0.000757067568702269,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
213,1.02322141843557,0.0014895059244308818,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
214,1.009662513591471,0.0029329589521906005,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
215,0.9851922043461893,0.0055727740007059795,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
216,0.9809682086767478,0.008745902198195614,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
217,0.9979919481889937,0.015324491635828193,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
218,1.0159988833993612,0.02543034182313411,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
219,1.0258369733764972,0.035901362084857835,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.10639940281677306,0.0,0.0,4.60164365487841e-05,0.10644541925332184
220,1.0141799059746934,0.05738319182268076,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
221,0.9880806565020773,0.08994045200221176,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
222,0.9790975586420866,0.11506661891665468,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
223,0.9929564826066644,0.1472195471795574,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
224,1.0119677730065537,0.19730137338270046,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
225,1.0244961565610038,0.2312330804023931,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
226,1.0158247824987172,0.2554003889067878,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
227,0.9907613582149369,0.29801531575379864,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
228,0.9758982261688117,0.3256103966427939,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
229,0.9846078811287676,0.3334238418950734,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
230,1.0058270712218176,0.3606488595919946,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
231,1.0222565360622615,0.3802111268385168,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
232,1.018585695732579,0.3735818581812157,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
233,0.9962243413698344,0.3819292119282252,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
234,0.9764029114001036,0.39043232473306555,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
235,0.9797333897924859,0.3767462301539995,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
236,1.001409193874423,0.38167399095241,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
237,1.0198670116214892,0.3948747180462263,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
238,1.0271424513019851,0.38504156434392073,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
239,1.0125922692200926,0.3927112849792812,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,6.454720758119967,0.0,0.0,0.00012977132394956624,6.454850529443917
240,0.9856184824655078,0.41561467464678975,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
241,0.9789130687464281,0.41060071860754893,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
242,0.9950902260566229,0.4116463692341037,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
243,1.014073446513767,0.4303196635867523,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
244,1.0255518401468002,0.42415668857022326,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
245,1.0153524537939658,0.42715664987214336,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
246,0.9895397271321246,0.4634435347696527,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
247,0.9775356258763805,0.4743355229317846,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
248,0.9888691648761658,0.4748263727278969,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
249,1.0089453657378293,0.5127958459532637,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
250,1.0234674895883649,0.5327646387482086,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
251,1.016597963244724,0.5148723606181209,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
252,0.9922357464348232,0.5144593039019929,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
253,0.9730526111590797,0.5094159711962486,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
254,0.9780275552559072,0.4752861139265491,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
255,1.0006262088531777,0.45975735332130274,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
256,1.0195575107581796,0.4517587473797404,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
257,1.0260768255248112,0.42146620800377604,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
258,1.0104401870996498,0.4083788003789798,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
259,0.9843840748319562,0.40759357711183,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,9.87332609535846,0.0,0.0,0.00014185662434471025,9.873467951982803
260,0.9681545725321157,0.38883244592103744,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
261,0.9640113851844669,0.39114511869993634,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
262,0.9673006860460087,0.41137543593256815,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
263,0.9738358393131525,0.41003906961591235,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
264,0.9798246954897649,0.43480671425508716,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
265,0.9820174427518825,0.4964169453191358,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
266,0.9803315883826869,0.5231209184296891,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
267,0.9767281242784052,0.5583216023255857,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
268,0.9743646481923192,0.6841385716621606,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
269,0.97409879123161,0.8045989089323294,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
270,0.9752985246968969,0.8104312358255856,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
271,0.9767336235931837,0.7766144750992728,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
272,0.977039199993765,0.7870415412570907,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
273,0.9761905481240342,0.781722683284585,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
274,0.9748329489411643,0.6945472315715081,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
275,0.9739482278785285,0.5629059891012597,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
276,0.9740693033834039,0.4433176288374125,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
277,0.9749469061722124,0.339669422108957,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
278,0.9756568921340718,0.24147427988332443,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
279,0.9759740221752131,0.15762753534700627,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,11.04470426901423,0.10000000000000005,2.0124611797498075,0.0014450324097099042,13.158610481173747
280,0.9757392501905775,0.09703653988789443,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
281,0.9750681351726566,0.05533101204591668,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
282,0.9744397063533038,0.026507837416830125,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
283,0.974151094193346,0.008831040848411563,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
284,0.9741767026177091,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
285,0.9742691806684264,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
286,0.9744502554620894,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
287,0.9744959702240157,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
288,0.9744096946377231,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
289,0.9740929046595089,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
290,0.9737655559267375,0.0004963088062796183,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
291,0.9737326139405508,0.0014265411564152414,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
292,0.9739066569647357,0.0018815204606340138,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
293,0.9739159489582194,0.0019089943026516694,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
294,0.9739871674712198,0.0017717013302787246,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
295,0.9739311238201624,0.001574005496321807,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
296,0.9738026637135258,0.0012898543860005184,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
297,0.9737304379206065,0.0009689821067748869,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
298,0.97382005622813,0.0007008720916287486,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
299,0.9739801342541428,0.0004970748829791048,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.19571223361660164,0.0,2.0124611797498075,0.0009928755372371548,2.209166288903646
300,0.9741710031245813,0.0003315290193612519,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
301,0.9742585948305065,0.00021126666249564408,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
302,0.9743342201835566,0.00014338678081759506,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
303,0.9744027505585101,0.00010428095377459436,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
304,0.9745286942751079,7.366813264925245e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
305,0.9747032469070528,5.115841819140904e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
306,0.97471645714327,3.6355239944900375e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
307,0.9746920653524119,2.630410182294772e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
308,0.9747074623940796,2.365217885171641e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
309,0.9748594433734863,2.7958729073716176e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
310,0.974943664275915,3.1505153352508186e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
311,0.9751449922732127,3.0020238914895968e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
312,0.9752101204527183,2.575168489675414e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
313,0.9753004285965904,2.1006661856474868e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
314,0.975401138165967,1.6241192479985336e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
315,0.9755246599403148,1.1787780472887948e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
316,0.97560171924433,7.995057254177211e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
317,0.9756604302446443,5.000268210193992e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
318,0.9758539568439298,3.3297802551780327e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
319,0.975832860816565,3.519760911940309e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0017315223058781005,0.0,2.0124611797498075,0.0010213407412771808,2.0152140427969627
320,0.9758311328510209,4.73152499348314e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
321,0.9757078427610141,5.407713171813865e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
322,0.9756314470082078,5.180492202862221e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
323,0.9754648435453299,4.6455449083205525e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
324,0.9756331990517205,4.064921426968547e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
325,0.9756341264214401,3.3254370598496683e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
326,0.9754557597862082,2.4575925733917947e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
327,0.9753573029086461,1.8444440071349486e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
328,0.9753520451796334,2.628157967724725e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
329,0.9754256049899105,6.378701888589036e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
330,0.9753435582389719,1.255137544585491e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
331,0.9754600032738675,1.747660093552153e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
332,0.9755062809251952,1.869181725370761e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
333,0.9756959890640949,1.755414083148683e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
334,0.9757484702268304,1.554530642933754e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
335,0.9757310193573929,1.266380706707995e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
336,0.975674930140023,9.318346138592516e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
337,0.9756612321802618,6.249594961550625e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
338,0.975883760861578,4.210351536278276e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
339,0.9759810380583595,4.210278776181184e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00023091967649691193,0.0,2.0124611797498075,0.0010757172747384103,2.013767816701043
340,0.9760812098779902,6.45429750172878e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
341,0.9759798480127677,9.384861537123745e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
342,0.9758916212782859,1.086939083665185e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
343,0.9759958949762633,1.0840789191778379e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
344,0.9761933313182733,1.1141596094545127e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
345,0.9761943997734521,1.1892778337312818e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
346,0.9760299408140091,1.1710284569201878e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
347,0.9759772122716494,1.1166561153962759e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
348,0.975854127535179,1.1005040032878929e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
349,0.9758346012760318,1.0422084873486914e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
350,0.9758854470934627,9.817702053815652e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
351,0.9758204833100501,9.749630495609768e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
352,0.9758504404976807,9.172775537247064e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
353,0.9758251873764326,7.644827959555517e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
354,0.9759592674781618,5.927967450729763e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
355,0.9759922962792327,5.477963884788059e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
356,0.9759510303214665,7.145220763703461e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
357,0.9759412314417295,9.204023758518641e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
358,0.975920291961799,9.850498811497082e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
359,0.9758972541114376,9.99991833298814e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00012999538417728378,0.0,2.0124611797498075,0.0010888078233570642,2.0136799829573415
360,0.9758018611736408,1.0823073090567977e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
361,0.9757037085047313,1.1633822460185742e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
362,0.975516268483519,1.1332397922529789e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
363,0.9755083054306388,9.746989839368732e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
364,0.9757189139270832,7.57576166211016e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
365,0.9758909678469958,5.842895776916963e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
366,0.9758563957339895,5.116257319774727e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
367,0.9758041839057405,5.167307921021323e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
368,0.9756518812319377,5.501272564129361e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
369,0.9755683656985648,5.8032119698335595e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
370,0.9753809310658604,5.715721860117041e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
371,0.975246893690921,5.6548880260631355e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
372,0.9752543990671021,8.582112724629824e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
373,0.9752530024869066,1.650593181784015e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
374,0.9753732611906503,2.481123608794082e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
375,0.9755042165328833,2.8688323864101004e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
376,0.9755630252594106,3.241624471274927e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
377,0.9756958411488176,4.144167010606147e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
378,0.9758421483868825,5.121584841297072e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
379,0.9757634669226328,5.356629952803533e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00022004577623266328,0.0,2.0124611797498075,0.0010663078609997707,2.01374753338704
380,0.9756349736183177,4.894165936444443e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
381,0.9756443179511789,4.547217864647095e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
382,0.9754399215395463,4.8084196580149324e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
383,0.9757725750645115,5.309144791704446e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
384,0.9758687520090089,5.366710856471352e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
385,0.9759693882053778,4.7408904672851305e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
386,0.9760026299765409,3.757747785865202e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
387,0.9760398420498194,2.9590043257603093e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
388,0.9760704087670796,2.685973918164641e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
389,0.9759374899890781,2.769298886520507e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
390,0.9759235906191843,2.7347226162610064e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
391,0.9760143836716167,2.5691258771314688e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
392,0.9760460645065469,2.7855355620257902e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
393,0.9761115115514665,3.393584443436906e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
394,0.9762335567841285,3.722034507777155e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
395,0.9762378771445958,3.531895830835771e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
396,0.9761418004212941,3.303605463058324e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
397,0.9758977101250015,3.326020622373882e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
398,0.9759805179153637,3.296863759702739e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
399,0.9761747738459733,2.9404446635383946e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0003793620955768664,0.0,2.0124611797498075,0.0011096820553911648,2.0139502239007756
400,0.976281984409062,2.462822811928282e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
401,0.976416822115347,2.1582625595496946e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
402,0.9765172260106615,1.9586899140781454e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
403,0.9763301810694678,1.6952572008383303e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
404,0.97611908675954,1.5567910572962936e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
405,0.9760404733648594,1.7684505780374775e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
406,0.9761579104258628,2.0415096990657734e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
407,0.9764723762298354,2.1671082072695638e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
408,0.9763957293357033,2.583731263274811e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
409,0.9764070781699943,3.381027028547646e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
410,0.9761441786703344,3.8794373643182666e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
411,0.975976450607732,4.0699053353521035e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
412,0.9759948234076463,4.7906131984598996e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
413,0.9761642406919965,5.8490694465976944e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
414,0.9762065634179615,6.230699369346671e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
415,0.9762563826885912,6.148259638156096e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
416,0.9761600480549694,6.261397162449224e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
417,0.976148749684339,6.140058400159285e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
418,0.9762659248290557,5.6838964765630944e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
419,0.9764221601052169,5.611841773338482e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.0006552113869579185,0.0,2.0124611797498075,0.0011510041466426982,2.014267395283408
420,0.9764858065184561,5.715125764334367e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
421,0.9763173053316117,5.380354622096226e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
422,0.9763387079020265,5.0382370558177804e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
423,0.9762591142516348,5.028604166879092e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
424,0.9762626224351926,4.8040173812599114e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
425,0.9763539319423615,4.076648235329224e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
426,0.9762436731078821,3.126758978999356e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
427,0.9761262296446171,2.188647950885092e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
428,0.9761115934134154,1.3658922527927729e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
429,0.9759311560379511,7.401448974373279e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
430,0.9760334197931662,3.904634429511994e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
431,0.9761334849580492,3.2667849402260055e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
432,0.9761500083652795,3.8846669659985e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
433,0.9760212837217092,4.0878551902184055e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
434,0.9760915118356269,3.659618026475852e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
435,0.9761975537341584,2.9820325901133824e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
436,0.9762753159095794,2.4640650370509536e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
437,0.9762516764629172,2.21767862775501e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
438,0.97619299838499,2.231219632219604e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
439,0.9761694731750769,3.3349683359542252e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00034529898635735773,0.0,2.0124611797498075,0.001142351229515025,2.01394882996568
440,0.9761750389339894,5.781715178325817e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
441,0.9761060568852142,7.864412974658156e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
442,0.9762077851082498,8.187826802906784e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
443,0.9763523232762599,7.08291654308359e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
444,0.9763729517365253,5.382031396827389e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
445,0.9762129068105782,3.6738686523116106e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
446,0.9762846223491403,2.498935581173788e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
447,0.9763777443376684,2.302154047122437e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
448,0.9764098504648546,2.786129891294821e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
449,0.9762264631798562,3.1464782605841315e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
450,0.9757806885540258,3.5927541107179145e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
451,0.9751098705907144,4.995393526563949e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
452,0.9747738320305556,6.676714290593763e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
453,0.974596158931875,7.293779545935466e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
454,0.9747416095864725,7.0562702300601464e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
455,0.9747348809708889,6.649642141237766e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
456,0.9746578473752102,6.485338547368217e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
457,0.9744795557981258,9.959084638839603e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
458,0.9743030159308447,2.692030036947839e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
459,0.9742972366195605,6.33270747027709e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.00013268276920501548,0.0,2.0124611797498075,0.0010739357408264788,2.013667798259839
460,0.9743481487584961,0.00010233192528108253,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
461,0.9746502902007137,0.00012174743751240745,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
462,0.9748419935379407,0.0001339089224680071,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
463,0.9750438326682574,0.0001642778463685425,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
464,0.9748951570441422,0.00019914220716076846,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
465,0.9746802241211784,0.0002058962548198311,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
466,0.9745233903585633,0.00018251220014957895,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
467,0.9744916813512502,0.0001466998604007803,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
468,0.9746348875614447,0.0001091764295569829,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
469,0.9747158218881838,8.074767288379483e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
470,0.9747189926309565,7.076850714866525e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
471,0.97466523179835,7.03092264096995e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
472,0.9746695287107152,6.760344879439978e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
473,0.9747768210009875,7.176620619872468e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
474,0.9747914543014972,9.073982956917093e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
475,0.9747579921557531,0.00010768349959058158,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
476,0.9747029783579543,0.00010799734347840585,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
477,0.9747085181004572,0.00010071484148590855,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
478,0.9748170667402498,9.481398450234095e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
479,0.974930354649532,8.530233285701741e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.0023658988076603743,0.0,2.0124611797498075,0.0009685180806660207,2.0157955966381342
480,0.9805689904066487,6.913886524234864e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
481,0.9926126880446843,5.10982976268257e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
482,1.0073380530483285,3.5186794951887e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
483,1.019010159602271,2.2181926976198864e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
484,1.0191634180006037,1.2119635853780722e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
485,1.009440732503185,5.007559808531893e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
486,0.9980594137013484,6.193277971347052e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
487,0.9927832623894132,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
488,0.9963670798060813,0.00011632682769363997,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
489,1.0044653243218074,0.0013660349982162583,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
490,1.0109352290524216,0.005176394976887606,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
491,1.011928714074625,0.009941612475782938,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
492,1.0079207512256374,0.017381925396451746,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
493,1.0026653867052424,0.046944152534887734,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
494,1.0001014005834594,0.113759056322619,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
495,1.001566196134028,0.18691288641925544,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
496,1.0052272170954681,0.2217753823600386,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
497,1.0080794652516591,0.2274589390582436,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
498,1.0081875406714207,0.23785230003622576,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
499,1.0059039125409286,0.24491415458737453,0.0,0.029999999999999916,0.0,0.029999999999999916,1.532636616331793,0.10000000000000005,0.0,0.00010930604430753624,1.6327459223761007
500,1.0033358059873774,0.2264345831329059,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
501,1.002283725053254,0.19585759301054353,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
502,1.0032883209802228,0.17257587146352568,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
503,1.0054563784471902,0.149693324903604,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
504,1.0070203646771296,0.12062528321938451,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
505,1.006753304127113,0.0947549276829152,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
506,1.0053551929833515,0.0761024420575614,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
507,1.0040351642758167,0.05920194100854099,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
508,1.0037403272563308,0.04398340058618403,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
509,1.004444078713333,0.033673714078057304,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
510,1.005342335564075,0.026390809528538645,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
511,1.0059977866245455,0.019927545176619082,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
512,1.0057861821366783,0.015459724857736654,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
513,1.0049977205942426,0.012937930812375719,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
514,1.004353948800422,0.010656594406226915,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
515,1.0043259574324837,0.008649082183027209,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
516,1.0049078780497778,0.0075227882720404135,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
517,1.0053783805803889,0.006595641290004222,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
518,1.00549359008302,0.005456595499367795,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
519,1.0051719653869864,0.00456620592169229,0.0,0.029999999999999916,0.0,0.029999999999999916,1.392162135856021,0.0,0.0,6.276334341689542e-05,1.392224899199438
520,1.0048292365737552,0.003934526874916739,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
521,1.0046770142585932,0.0032295823904164426,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
522,1.004725665763249,0.00257578016536053,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
523,1.004779052072615,0.0021282036079820358,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
524,1.0049955445538128,0.0017310117807623478,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
525,1.005092288010205,0.0013455934095667778,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
526,1.0050138288001425,0.001073512189142792,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
527,1.004803869487624,0.0008713242767269745,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
528,1.0046685446746297,0.0006759574341347822,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
529,1.0045912133305182,0.0005291945706365738,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
530,1.0048507647682907,0.0004361761611112912,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
531,1.0048995229065185,0.00034985084719922323,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
532,1.004910041339536,0.00027214784433854817,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
533,1.0049468210356338,0.0002235272632431138,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
534,1.0048635421519005,0.00018729666434934755,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
535,1.0047689493038197,0.00014961363205534984,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
536,1.004713685213391,0.00012183471334998054,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
537,1.004751056186187,0.00010477584977372484,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
538,1.0047128217903414,8.741745553878358e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
539,1.0048587567870169,7.233630138640042e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.023142627464768806,0.0,0.0,5.735935964037763e-05,0.023199986824409182
540,1.0045558532014254,6.494097734246325e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
541,1.0044400194586391,5.8794457464554464e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
542,1.004518993450691,4.978897108478592e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
543,1.0046242870249023,4.286494230929258e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
544,1.0048025058800758,3.9512278271511754e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
545,1.0048988629646995,3.525766254641834e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
546,1.0048513957905971,2.875921369404515e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
547,1.0047522491918246,2.217885746478027e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
548,1.0046285791243181,1.6272432876668395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
549,1.0046736403301004,1.1156430617867344e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
550,1.0046061629133443,7.244475784505648e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
551,1.0046458609306446,5.598851083253211e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
552,1.0047632773075275,8.561894149281951e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
553,1.004775647304857,1.4876356673533103e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
554,1.0047027206323838,1.9407999415341527e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
555,1.004824768069501,2.2357085822696273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
556,1.0050169855681288,2.807214537022563e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
557,1.0050763108230876,3.45026993034736e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
558,1.0051891851274297,3.599700589932602e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
559,1.0053392287040153,3.328017346368098e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0008548805373387441,0.0,0.0,5.327868944890263e-05,0.0009081592267876467
560,1.0052106130256833,3.090605115260412e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
561,1.0051122638127974,2.927100019797751e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
562,1.0051576989058086,2.5884200829248012e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
563,1.0051833138906876,2.0375720210657853e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
564,1.00507386467534,1.4346909111230799e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
565,1.0049914940887115,9.28058039663331e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
566,1.0048898181065435,5.675262600625907e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
567,1.0050519673830096,3.3732968393271318e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
568,1.0052130476743133,3.335362153297353e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
569,1.005258197780188,7.047461195560321e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
570,1.005065201741014,1.2857244609487204e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
571,1.0050538898062937,1.669320468282e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
572,1.0050352462751173,1.674709784421473e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
573,1.0051698799680002,1.4181707584217774e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
574,1.0052970593234738,1.0864442008897028e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
575,1.005256220793312,8.714653645298168e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
576,1.0052155857078486,8.994615230212357e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
577,1.0051294062195555,1.0391325641688124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
578,1.0051301456874222,1.0916002511882287e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
579,1.0052203284649421,1.1335684429842997e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00046100023911933456,0.0,0.0,6.380187499701418e-05,0.0005248021141163487
580,1.005458110182126,1.225658011365926e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
581,1.0054614470851588,1.2299483024433268e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
582,1.0054871194200732,1.170538080593042e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
583,1.0054543604357462,1.1345341402950065e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
584,1.0053919909035156,1.0538261751182979e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
585,1.005349371546115,9.540481578851997e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
586,1.005436233987891,8.985926661999595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
587,1.0055328707900995,8.423408238584988e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
588,1.005460489912734,8.848340237190007e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
589,1.0054102475319897,1.1101353430541455e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
590,1.0054728818310326,1.2958602315502106e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
591,1.0054317973066977,1.35923245189893e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
592,1.0054889359574677,1.537069017055575e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
593,1.0054329471922125,1.809631565754598e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
594,1.0054203904804417,1.8782555555861928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
595,1.0052670012999234,1.7088357069810822e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
596,1.0052934815911927,1.4687984681685813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
597,1.0053403897876694,1.1965125604125253e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
598,1.0053946703339087,8.928222687979883e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
599,1.0054603967320423,6.171664663169517e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000229095620527137,0.0,0.0,7.355944310821048e-05,0.0003026550636353475
600,1.0054675294704345,4.01258844583733e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
601,1.0054105151140829,2.3960791387397606e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
602,1.005231004491067,1.3235846427337066e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
603,1.005224691827772,7.937842147421835e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
604,1.0052568619885642,5.980995577578975e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
605,1.005308092052681,7.912754983825047e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
606,1.0052862830645974,2.022092400813727e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
607,1.005236664729832,4.172020522663836e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
608,1.005031448310852,5.826413861257831e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
609,1.0050239678531165,6.881610429351338e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
610,1.005089212408034,9.072818416304533e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
611,1.0051635051349865,1.2083004169938577e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
612,1.005298192597003,1.3490397360886179e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
613,1.0054073189423467,1.316271406373253e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
614,1.005402462684033,1.2467136126972717e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
615,1.0053684137454457,1.1270199205055502e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
616,1.0052703377047878,9.679600675512192e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
617,1.0054156869142208,8.442523378836238e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
618,1.0054972901414396,7.446751629744629e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
619,1.005455997253374,8.001058940395096e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002537489888672241,0.0,0.0,6.982824460332643e-05,0.00032357723347055053
620,1.0053992204794817,1.2302641180781007e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
621,1.005566136815915,1.8205941803026353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
622,1.0055251681143753,2.1170107682559242e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
623,1.005565702854994,2.141513711305305e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
624,1.0056413759654415,2.189766290683277e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
625,1.0055747487774669,2.1976750777936034e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
626,1.0056913409241683,1.974856436783107e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
627,1.005803326112721,1.6011577723142163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
628,1.0057708019236469,1.2215631852255436e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
629,1.005795539976236,8.706819617013544e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
630,1.0057623957075772,5.588069235857791e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
631,1.0056576303717024,3.090737971239033e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
632,1.0057878938013771,1.3198488029526004e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
633,1.0058253538906745,2.0581505122022038e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
634,1.0057811029930779,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
635,1.005961128400464,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
636,1.0059602182540108,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
637,1.0057912252408234,1.1001709855755565e-08,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
638,1.0058022014746941,9.841944101908519e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
639,1.005731670214106,2.442248512314006e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00028385241659580865,0.0,0.0,7.730953525570169e-05,0.00036116195185151035
640,1.0059178783078258,3.4983986811298976e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
641,1.006149001760441,3.951937368711849e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
642,1.0061363769715435,4.556003023222177e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
643,1.005904575321993,5.344905236084817e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
644,1.005766427723873,5.610684802868165e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
645,1.005674638910482,5.861777685111405e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
646,1.005654436881804,7.096025875994544e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
647,1.0057059667473065,8.378716617188238e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
648,1.0058329032804778,9.338026121421022e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
649,1.005613482476543,1.1801582124793237e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
650,1.0055404955459077,1.4854671629099153e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
651,1.0056215136690227,1.716799525570713e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
652,1.005680730310136,2.300409275214612e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
653,1.005725260248201,3.323171258330144e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
654,1.0057651290010536,4.0120892599655114e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
655,1.0056794893904548,4.063628464150249e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
656,1.0054880266188877,3.953982696239119e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
657,1.0053872186019877,3.785188135730888e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
658,1.005414411753717,3.302162095488878e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
659,1.005576482371978,2.564356331954633e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026136230964171684,0.0,0.0,7.645147776137467e-05,0.0003378137874030915
660,1.005697333143509,1.7961008901112215e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
661,1.0056844354275671,1.1396668323362832e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
662,1.0055344276305518,6.534872740466921e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
663,1.005497060824492,3.5906293618929215e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
664,1.0055642156407114,3.602258337433206e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
665,1.0054946560452012,6.347875460156809e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
666,1.0055840715448736,9.080876736575068e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
667,1.0057045724513831,1.2025527323525523e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
668,1.005727427995916,1.7941338912112424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
669,1.0056122778081342,2.417978909967457e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
670,1.0056901496825372,2.637500159101712e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
671,1.0057407446775533,2.6213190287718912e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
672,1.0056529118644386,2.599596766314281e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
673,1.0056819829659278,2.4190860010316166e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
674,1.0055656413294485,2.0845585978624826e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
675,1.0054991351529954,1.8461557167413296e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
676,1.0054074649237728,1.7029422012327037e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
677,1.0054948109284125,1.4789861218256035e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
678,1.005627583214952,1.2009797714127183e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
679,1.0056594628727769,9.853464788309012e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036104585293659315,0.0,0.0,7.872062849457524e-05,0.0004397664814311684
680,1.0056135084188735,8.263535964434179e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
681,1.005723608173979,6.743127351684843e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
682,1.005848902722323,5.280115341614271e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
683,1.0058457152348488,4.035171651779112e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
684,1.0057013270275936,3.001342361854169e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
685,1.0056251531747191,2.7295080598606685e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
686,1.0055141739309168,4.514489149048929e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
687,1.0054976305427623,8.122906103603804e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
688,1.0056722127609834,1.1054492562604576e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
689,1.0058638299220644,1.1555641488467245e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
690,1.005818539913558,1.0210145507639362e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
691,1.0056513134961236,8.711588198116853e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
692,1.005557086959864,8.836917593253823e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
693,1.0056251398496878,1.1241959901101072e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
694,1.0054944354587887,1.4000497675384085e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
695,1.005469700732179,1.5003897758272028e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
696,1.0054492717373793,1.6578296741033102e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
697,1.0053727406455089,2.171902372680898e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404
698,1.0053388158065102,2.6914322113178006e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00019837333412807818,0.0,0.0,8.296341617833586e-05,0.00028133675030641404


==> data/eval_hist_100_0.2_new.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0040417239360988,0.01754831736732879,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
1,1.005537797926897,0.015017666561052787,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
2,1.0055781749072992,0.012692299964925994,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
3,1.0042093308734796,0.01159501349569622,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
4,1.0028888117114476,0.01070032466452514,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
5,1.0026648342936515,0.009515963093024826,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
6,1.0035317376534496,0.009027610664746308,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
7,1.0048959479719832,0.008832277965142014,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
8,1.0056315285490522,0.008071122401022987,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
9,1.005082683548452,0.007386817680272507,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
10,1.0038676477585968,0.007065558218879437,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
11,1.0032295593145728,0.006423067382698308,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
12,1.003703212828906,0.005603241479141586,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
13,1.004488643435687,0.005085876798685416,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
14,1.0051546678305476,0.00454971623968947,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
15,1.0050814352430861,0.0038663181628586403,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
16,1.0046371543056545,0.0033935857019743417,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
17,1.0038784445262028,0.003037901578792596,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
18,1.003749548262987,0.002594422737487687,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
19,1.0041093057498776,0.002267731715664109,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.17295821284472632,0.0,0.0,-0.0038556414383742023,-0.1768138542831005
20,1.004660066932805,0.0020762366083403013,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
21,1.0049107371577386,0.0018169505752517045,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
22,1.0047085554966646,0.0015656408886056787,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
23,1.0042095642259878,0.0014107558792327793,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
24,1.0038116625463809,0.0012361277523985693,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
25,1.0039268217054196,0.0010516002162138643,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
26,1.004277777721983,0.0009471636563518031,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
27,1.0046638221376358,0.0008558328231384362,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
28,1.0047417422060354,0.0007336512123662264,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
29,1.004503270627985,0.000646028436842732,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
30,1.0041273727534488,0.0005827557443488353,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
31,1.0040371987452188,0.0005004783850230422,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
32,1.0040361319532838,0.0004353693346950336,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
33,1.004090090635314,0.0003974702392873637,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
34,1.0041752840871578,0.0003499522762473394,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
35,1.0044049418115124,0.00030951449750982597,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
36,1.004433041677423,0.0002960288006818086,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
37,1.0040795390547546,0.00027720837639533545,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
38,1.0037981963895808,0.00024873543697862287,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
39,1.0034954621265726,0.000238843935418321,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.019156223334545548,0.0,0.0,-0.0036359894407797942,-0.02279221277532534
40,1.0036422444573356,0.00023505715001475688,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
41,1.003896274483044,0.00021255141419443933,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
42,1.003982281123569,0.00018618070599873946,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
43,1.00407011497373,0.00017262922798156572,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
44,1.0039933126466387,0.00015835802418615036,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
45,1.0040082824852126,0.00013828039260410123,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
46,1.0039538431362909,0.0001323854864795986,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
47,1.004027260125153,0.0001414354573523952,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
48,1.0040068165079965,0.0001421798631542375,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
49,1.0038534678352855,0.0001371039389032238,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
50,1.0037389535546763,0.00014726156925733575,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
51,1.0036217249144028,0.00016327101135223777,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
52,1.0036557478535373,0.00016046169903793185,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
53,1.003918129421105,0.00014046240531183626,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
54,1.0042798710003162,0.00011892927922533968,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
55,1.0043345061047007,9.892685333599099e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
56,1.0043117803826496,7.675444168168636e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
57,1.0042560706854053,5.354684397022758e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
58,1.0042401698827752,3.295339920000359e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
59,1.0041981225837595,1.7060996526456293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025754708283147964,0.0,0.0,-0.003151094728722538,-0.005726565557037334
60,1.0040090112931623,7.53032089884968e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
61,1.0039114661519142,8.718822723336966e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
62,1.0038796538109869,2.2744277474954486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
63,1.0039356931319747,4.002170366362971e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
64,1.0040142833198535,4.914156361568198e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
65,1.0040543668122213,5.4189394647104003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
66,1.0040301496191335,6.465314554880813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
67,1.0040896047805907,7.700435786053214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
68,1.0040150282772298,8.063003695372992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
69,1.0039932414172361,7.237752040015395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
70,1.0038920156283988,5.804198770253542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
71,1.0040194273029142,4.525039992567009e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
72,1.0040412265139413,3.7274185488874995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
73,1.0040092409064532,3.197445848064079e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
74,1.003794970606384,2.614484809513418e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
75,1.0037141390659448,1.9734335823403185e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
76,1.0039139453237573,1.484138597230858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
77,1.004009931429447,1.2171244709793228e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
78,1.004103092081532,1.0335056974593366e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
79,1.0039366310723838,8.308351328289338e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008563127743975474,0.0,0.0,-0.0033445510362011713,-0.004200863810598718
80,1.0038377531619713,6.462641080759907e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
81,1.0038155499386614,5.010954181543948e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
82,1.0039853486592074,3.957896806508292e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
83,1.0040790794252261,3.4538652540765913e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
84,1.004042046363685,3.4098524832112554e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
85,1.0039303105973119,4.737874447957496e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
86,1.003907568789132,7.652915992609026e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
87,1.0037840270849288,9.979170140651544e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
88,1.0038027727770926,1.1322341589685134e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
89,1.0040009627889022,1.2729258851365353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
90,1.0041589608592536,1.3205171239471323e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
91,1.0041149435680308,1.255147477188348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
92,1.0040567607396742,1.1742267829727967e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
93,1.004037523794873,1.0580183984170206e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
94,1.004042850697092,9.775563162863247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
95,1.0040210077278284,1.0206079965371181e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
96,1.0039760157081064,1.0618192359326348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
97,1.0040457389714383,1.1565169703088796e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
98,1.0039617905534268,1.5441933584383005e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
99,1.0038797654018428,2.006381960647527e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002869504804974242,0.0,0.0,-0.0031095104264905926,-0.003396460906988017
100,1.004035282519497,2.1687533603871793e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
101,1.004316691471542,2.188072370202268e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
102,1.0044975516622932,2.3008229745897048e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
103,1.0043740658459803,2.3273515392241518e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
104,1.0041902784071135,2.0792508474038052e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
105,1.004097684837557,1.6583076377190424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
106,1.0040484872961313,1.2267237706851847e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
107,1.0042539123524652,8.618317856521664e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
108,1.0043322255343696,6.687655878950642e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
109,1.0043649712853786,7.913596328476167e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
110,1.0043311205308842,1.1130415356220531e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
111,1.0041873947848203,1.3748960749384711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
112,1.0042192651093063,1.8984219828171172e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
113,1.0042096591129097,3.083977340690283e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
114,1.0043664878076184,4.256389596785119e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
115,1.0044234256360125,4.67636195174644e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
116,1.0045846625862147,4.7748656022598363e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
117,1.0044178082535935,4.934267461982988e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
118,1.0043806866200304,4.745842200411558e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
119,1.0044216289496293,4.160535909273063e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00041174927580751684,0.0,0.0,-0.0035580949764471427,-0.003969844252254659
120,1.004433617955857,3.596595373466909e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
121,1.0043991908876015,3.069298585411261e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
122,1.0045129020071226,2.500778730190255e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
123,1.004551202398165,2.1456749239007627e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
124,1.004360968163176,2.020339490617094e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
125,1.0041678604978452,1.849075222201807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
126,1.0041504034217925,1.6788152845166695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
127,1.0039781488945514,1.6775915911276447e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
128,1.003954003867353,1.6789422070319715e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
129,1.0040976707454305,1.5123483644862714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
130,1.0042617310026842,1.2721747987955627e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
131,1.004302124109491,1.0396100723478618e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
132,1.0041785370312253,8.674502178687643e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
133,1.0041104596887684,9.751417700581025e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
134,1.0038907030788384,1.4027052625993725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
135,1.0038091784691425,1.7681180849822913e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
136,1.0040238579049494,1.906497360574143e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
137,1.0043140719867893,2.3007433539619713e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
138,1.0044396433439293,3.2519912678368263e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
139,1.0042495489733727,4.1315994703591434e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004872737834395561,0.0,0.0,-0.003425279757705568,-0.0039125535411451235
140,1.0040453176485156,4.347004159230907e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
141,1.0040642235427513,4.403989600747092e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
142,1.0042299028931412,4.862087724933572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
143,1.0044746718526405,5.1955166235758814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
144,1.0045809271225679,5.1312955273094385e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
145,1.0044133261880492,5.583849959274685e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
146,1.0042097194226813,6.642308603956943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
147,1.0042406957277692,7.117519612823425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
148,1.0042189985903123,6.958678880036218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
149,1.004389110059986,6.879949331738774e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
150,1.0044711340378345,6.558247847930682e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
151,1.0045750017539743,5.838702730079612e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
152,1.0044853138723395,5.2230925518705274e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
153,1.0043824695631665,4.624390359209862e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
154,1.0042251050527646,4.026063176291066e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
155,1.0042566092565581,3.852263354673371e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
156,1.0043152365518502,3.835532124318265e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
157,1.0042652597593498,3.584523292892536e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
158,1.0041749205011805,3.469571909331066e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
159,1.004000902636743,3.593495517581074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010683984493231426,0.0,0.0,-0.003353327628270428,-0.00442172607759357
160,1.004141992159759,3.5010182643580576e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
161,1.004195385752351,3.324171418394409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
162,1.0043870926775813,3.52284571359996e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
163,1.0043733116809541,3.794124547169299e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
164,1.0043014563199173,3.613700327591795e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
165,1.0042841629806145,3.077592851759119e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
166,1.0043677817228123,2.4605030440108055e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
167,1.0042257390588858,1.824264824731433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
168,1.004149238482591,1.222340868212081e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
169,1.0042112707198296,7.962682727321403e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
170,1.0043180578371176,6.5524337869802624e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
171,1.0043264206247058,6.898643003501144e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
172,1.0044632132735942,7.097312969709892e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
173,1.0044137021840873,7.580283324282326e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
174,1.0044132454939347,9.456147085993356e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
175,1.0042397906052023,1.1637918380500908e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
176,1.0040797165823425,1.2234556248562338e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
177,1.0041732564747317,1.128689430464806e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
178,1.004153822212133,1.0827129626243026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
179,1.0039762471588078,1.200710890570153e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005719644791036641,0.0,0.0,-0.0032866161133523757,-0.00385858059245604
180,1.0039642723558186,1.3276160438077955e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
181,1.0038033074182784,1.3005514322201509e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
182,1.0039025880563928,1.2893648714569348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
183,1.0041408215207084,1.5899340886333773e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
184,1.004323351024041,2.08618046521577e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
185,1.0043899829237475,2.3352640143798805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
186,1.0041657198831808,2.187421565831309e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
187,1.0039783470487462,1.8369275196454454e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
188,1.0039245664120837,1.4311576691546155e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
189,1.0039389690766058,1.0242111807699976e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
190,1.0040212106726196,7.535493034068762e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
191,1.0041225229413628,8.985342905923872e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
192,1.004058538354372,1.5034371895482846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
193,1.0038722707775547,2.07968493092121e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
194,1.003870560350619,2.514998036937322e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
195,1.0039013150956424,3.517249836093329e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
196,1.0041272459666826,5.034692686862891e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
197,1.0043264904199085,5.919883651036384e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
198,1.0042834293640124,5.899512170934486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
199,1.0040865366546685,5.708516865758842e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005735570700673706,0.0,0.0,-0.0028081565380557354,-0.003381713608123106
200,1.0036215069549603,5.4331906257375424e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
201,1.0043006008017203,4.733492602542395e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
202,1.0064106271284319,3.791197671641868e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
203,1.0051049513476449,2.8724549818265543e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
204,0.9981410504160076,2.1478847094161275e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
205,0.9976867173699216,1.8423497076631348e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
206,1.0064598593757264,1.785081382721423e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
207,1.0141761543568106,1.755820543837926e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
208,1.0070481451711268,1.7776374409250396e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
209,0.9878794398877787,2.2127846341352913e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
210,0.9855683034016957,3.616052610071654e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
211,1.0012998202075691,0.0002099505076652859,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
212,1.0169730301402042,0.000757067568702269,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
213,1.02322141843557,0.0014895059244308818,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
214,1.009662513591471,0.0029329589521906005,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
215,0.9851922043461893,0.0055727740007059795,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
216,0.9809682086767478,0.008745902198195614,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
217,0.9979919481889937,0.015324491635828193,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
218,1.0159988833993612,0.02543034182313411,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
219,1.0258369733764972,0.035901362084857835,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.10639940281677306,0.0,0.0,-0.0046016436548784075,-0.11100104647165146
220,1.0141799059746934,0.05738319182268076,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
221,0.9880806565020773,0.08994045200221176,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
222,0.9790975586420866,0.11506661891665468,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
223,0.9929564826066644,0.1472195471795574,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
224,1.0119677730065537,0.19730137338270046,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
225,1.0244961565610038,0.2312330804023931,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
226,1.0158247824987172,0.2554003889067878,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
227,0.9907613582149369,0.29801531575379864,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
228,0.9758982261688117,0.3256103966427939,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
229,0.9846078811287676,0.3334238418950734,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
230,1.0058270712218176,0.3606488595919946,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
231,1.0222565360622615,0.3802111268385168,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
232,1.018585695732579,0.3735818581812157,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
233,0.9962243413698344,0.3819292119282252,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
234,0.9764029114001036,0.39043232473306555,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
235,0.9797333897924859,0.3767462301539995,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
236,1.001409193874423,0.38167399095241,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
237,1.0198670116214892,0.3948747180462263,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
238,1.0271424513019851,0.38504156434392073,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
239,1.0125922692200926,0.3927112849792812,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-6.454720758119967,0.0,0.0,-0.012977132394956624,-6.467697890514923
240,0.9856184824655078,0.41561467464678975,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
241,0.9789130687464281,0.41060071860754893,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
242,0.9950902260566229,0.4116463692341037,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
243,1.014073446513767,0.4303196635867523,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
244,1.0255518401468002,0.42415668857022326,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
245,1.0153524537939658,0.42715664987214336,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
246,0.9895397271321246,0.4634435347696527,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
247,0.9775356258763805,0.4743355229317846,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
248,0.9888691648761658,0.4748263727278969,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
249,1.0089453657378293,0.5127958459532637,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
250,1.0234674895883649,0.5327646387482086,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
251,1.016597963244724,0.5148723606181209,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
252,0.9922357464348232,0.5144593039019929,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
253,0.9730526111590797,0.5094159711962486,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
254,0.9780275552559072,0.4752861139265491,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
255,1.0006262088531777,0.45975735332130274,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
256,1.0195575107581796,0.4517587473797404,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
257,1.0260768255248112,0.42146620800377604,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
258,1.0104401870996498,0.4083788003789798,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
259,0.9843840748319562,0.40759357711183,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-9.87332609535846,0.0,0.0,-0.014185662434471039,-9.88751175779293
260,0.9752405594682031,0.38883244592103744,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
261,0.9767560697951251,0.39114511869993634,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
262,0.9739799987429884,0.41137543593256815,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
263,0.9715321205661543,0.41003906961591235,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
264,0.9720758526910771,0.43480671425508716,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
265,0.9750745579116955,0.4966103887397132,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
266,0.9782370494512501,0.5220605410598842,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
267,0.9793513551505906,0.5443309926499823,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
268,0.9784223697611345,0.636127336559601,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
269,0.9761026171083863,0.7184204921158386,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
270,0.9741633776545419,0.6990492533151395,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
271,0.9739108250795212,0.6247058079290774,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
272,0.974839689579753,0.5584535707394678,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
273,0.9760603498511362,0.4860908837638966,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
274,0.9765883196633545,0.3869958587868304,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
275,0.9761721267084384,0.28036013874441634,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
276,0.9752461709984596,0.19143608672453744,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
277,0.9745925851779529,0.125598414989071,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
278,0.9743440801449199,0.0768125413362989,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
279,0.9747402496556405,0.040658329806623573,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.731766154719246,-0.10000000000000005,-2.0124611797498075,-0.13430631748272767,-10.97853365195178
280,0.9753087096079252,0.016440990599909607,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
281,0.9754975708184643,0.0032265950380350166,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
282,0.9752028652607676,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
283,0.9746250010390043,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
284,0.974101804482908,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
285,0.9738166420136098,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
286,0.9739989504804697,0.0,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
287,0.9743599185364865,0.00048649678822285276,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
288,0.9746303849057838,0.0012799111684453706,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
289,0.9744673013801215,0.0017824368104952984,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
290,0.974028687366434,0.0019659262190998847,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
291,0.9737423513165652,0.0018406158665341388,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
292,0.9737109834597152,0.0016209592345935691,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
293,0.9736832826761201,0.0014082614383545246,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
294,0.9738718945206096,0.0011542499837666354,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
295,0.9739764619387957,0.0009057620347007375,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
296,0.973938007837869,0.0007493536725567019,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
297,0.9738434499909256,0.0006426103273767851,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
298,0.973839410809318,0.0005247004068163462,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
299,0.9739131265891083,0.0004278414010607839,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.047373550440825044,0.0,-2.0124611797498075,-0.09820213638738594,-2.1580368665780187
300,0.9740811844551792,0.0003709361115101367,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
301,0.9742110897447358,0.00031592834279059673,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
302,0.9743523343620257,0.00025664605992193186,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
303,0.9744619434196021,0.00021917001800591035,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
304,0.9745830855414775,0.00019712431839151304,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
305,0.9747199492252597,0.00016721551858477987,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
306,0.9746937088969361,0.00012966954822018695,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
307,0.9746532271711369,9.45862015814531e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
308,0.9746803712900112,6.445764191208258e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
309,0.9748578504950214,4.1735927415733605e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
310,0.9749619426479444,2.9060983336585332e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
311,0.9751663669716705,2.2837220503838802e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
312,0.9752200252517192,1.790566973317074e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
313,0.9752952123372773,1.3874628733642343e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
314,0.9753877296890624,1.2920119369902978e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
315,0.9755136313455087,1.48007478550948e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
316,0.9755997023289246,1.6344024822285254e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
317,0.9756668014649126,1.5890858053888537e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
318,0.9758628989911136,1.5655312027841866e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
319,0.9758382350677889,1.7286730364498993e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0019273769190807316,0.0,-2.0124611797498075,-0.10205115243329167,-2.11643970910218
320,0.9758304220473102,1.8591686555446204e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
321,0.9757028978922969,1.7455310160821324e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
322,0.9756263339985024,1.4859929970265347e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
323,0.9754627746355264,1.2250835652309372e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
324,0.9756347129374173,9.664115782130144e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
325,0.9756373779277026,6.9765377334301365e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
326,0.9754582566070692,4.520705550240232e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
327,0.9753576324911192,2.78670812393823e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
328,0.9753505118952578,3.112073179553382e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
329,0.9754236299257999,7.334235204908264e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
330,0.9753425186384754,1.4496596986880764e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
331,0.9754603593447859,2.0055165681297207e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
332,0.9755074945715301,2.1328737764010734e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
333,0.9756970994775686,2.0058035996259277e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
334,0.9757488041304885,1.7840512589994527e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
335,0.975730549053214,1.4586459718850028e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
336,0.975674138567478,1.079665648240094e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
337,0.9756606877693501,7.306519920615471e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
338,0.9758837410554982,4.890235755590998e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
339,0.9759814247077985,4.650752468568743e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00034392410035405575,0.0,-2.0124611797498075,-0.1075749340681371,-2.1203800379182987
340,0.976081658275997,6.860037087862569e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
341,0.9759800584929255,9.857035346571448e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
342,0.9758915174471533,1.1363117565790691e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
343,0.975995618516443,1.1307676135312483e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
344,0.9761931004387094,1.160016897180972e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
345,0.9761943525804907,1.2343781138983993e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
346,0.9760300662180588,1.211585423874823e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
347,0.9759773916975573,1.1522233115106448e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
348,0.9758542351125566,1.1327881165500348e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
349,0.9758345853518565,1.0703700596446307e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
350,0.9758853459325507,1.005337371346056e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
351,0.9758203801428434,9.953433342882756e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
352,0.9758504004260906,9.346355381137297e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
353,0.9758252203398371,7.779042992177504e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
354,0.9759593349850249,6.017817037857822e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
355,0.9759923472619041,5.519091477740211e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
356,0.9759510364518297,7.142325857802222e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
357,0.975941199620979,9.176405107847832e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
358,0.9759202515720538,9.813999877413974e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
359,0.9758972330621211,9.958848089263256e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013479746827491478,0.0,-2.0124611797498075,-0.10888128795017103,-2.1214772651682536
360,0.9758018685038634,1.0782271335279433e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
361,0.9757037330681622,1.160255845736756e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
362,0.9755162907593522,1.1316161624721829e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
363,0.975508311849093,9.743882636164587e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
364,0.9757189040777238,7.581119772983793e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
365,0.9758909516865526,5.854048287096459e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
366,0.9758563848548688,5.1319037833486445e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
367,0.9758041838204824,5.1847313388630745e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
368,0.975651889364739,5.516386468718565e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
369,0.9755683749339507,5.812875924426858e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
370,0.9753809353171164,5.7194951118949e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
371,0.9752468914910337,5.654125556897727e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
372,0.975254393365283,8.577158981120738e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
373,0.9752529977302753,1.6496207540010306e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
374,0.9753732601629159,2.479809079193233e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
375,0.9755042189995062,2.8674416378866807e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
376,0.9755630288394226,3.240248219289474e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
377,0.975695843335985,4.1427769408779305e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
378,0.9758421481529805,5.1202741138719035e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
379,0.9757634650013751,5.355555839034799e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00021988782893866873,0.0,-2.0124611797498075,-0.10663077543594449,-2.1193118430146907
380,0.9756349716142688,4.893358691868081e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
381,0.9756443171268415,4.546609731396384e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
382,0.975439922111544,4.807993200767009e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
383,0.975772576329386,5.3089395751757475e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
384,0.9758687530084252,5.366721915513921e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
385,0.9759693883864465,4.7410426915845715e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
386,0.9760026294327951,3.7579624392444805e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
387,0.976039841300573,2.959245495509314e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
388,0.9760704083284717,2.6862272721720798e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
389,0.9759374900550455,2.769536636759382e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
390,0.9759235910238502,2.734914623633294e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
391,0.9760143840803068,2.569270199746592e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
392,0.9760460646653863,2.7856473673662877e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
393,0.9761115114248498,3.3936661767108324e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
394,0.9762335565205981,3.7220819459130516e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
395,0.9762378769412117,3.531917088216475e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
396,0.9761418003871581,3.303613227313598e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
397,0.9758977102380486,3.326018025504911e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
398,0.9759805180688822,3.296849724133457e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
399,0.9761747739345685,2.9404234500857943e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0003793570272710474,0.0,-2.0124611797498075,-0.11096820309478309,-2.1238087398718615
400,0.9762819843942684,2.4628004693140328e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
401,0.9764168220324655,2.158240639571777e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
402,0.9765172259277805,1.958667999571619e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
403,0.976330181038338,1.695236900040618e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
404,0.9761190867863372,1.5567737325241984e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
405,0.9760404734189446,1.7684349735511183e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
406,0.9761579104678236,2.0414948242505263e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
407,0.976472376236807,2.1670950178488622e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
408,0.9763957293128284,2.5837198657981202e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
409,0.976407078139471,3.3810160688878724e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
410,0.9761441786528192,3.879426674427962e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
411,0.9759764506113829,4.06989582234769e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
412,0.9759948234249398,4.790604612292046e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
413,0.9761642407086011,5.8490609717970534e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
414,0.976206563423914,6.230691337304355e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
415,0.9762563826832604,6.148252683545061e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
416,0.9761600480438785,6.261391115624204e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
417,0.9761487496760499,6.14005311095156e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
418,0.976265924827858,5.6838922228099273e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
419,0.9764221601097335,5.611838494533877e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006552100100606365,0.0,-2.0124611797498075,-0.11510041468916708,-2.128216804449035
420,0.9764858065245067,5.715123096178976e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
421,0.9763173053355129,5.380352505739172e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
422,0.9763387079016033,5.038235538282368e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
423,0.9762591142486169,5.028603046747697e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
424,0.9762626224321312,4.80401646060416e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
425,0.9763539319417013,4.0766475081006255e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
426,0.9762436731098179,3.1267584641509254e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
427,0.9761262296466756,2.188647618213307e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
428,0.9761115934142314,1.3658920718049476e-05,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
429,0.9759311560375313,7.401448351844204e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
430,0.9760334197919684,3.904634734091338e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
431,0.9761334849569335,3.2667861018060565e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
432,0.976150008364582,3.884668756614826e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
433,0.9760212837218195,4.087857157887764e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
434,0.9760915118364005,3.659619818786643e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
435,0.976197553734492,2.9820340246897383e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
436,0.9762753159101158,2.4640660338233547e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
437,0.9762516764621502,2.2176792269355536e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
438,0.9761929983840134,2.2312199080641235e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
439,0.9761694731742341,3.334968322295464e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.000345298889269893,0.0,-2.0124611797498075,-0.11423512296012274,-2.1270416015992004
440,0.9761750389341323,5.781714958464161e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
441,0.9761060568860592,7.864412693588355e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
442,0.9762077851085701,8.187826557170755e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
443,0.9763523232767835,7.0829163572673765e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
444,0.9763729517367863,5.382031269350678e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
445,0.9762129068104011,3.673868578714372e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
446,0.9762846223488881,2.4989355624724093e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
447,0.9763777443377647,2.3021540749822205e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
448,0.9764098504650639,2.786129934092212e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
449,0.9762264631797495,3.1464782944547382e-06,-0.04999999999999993,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
450,0.9757806885541986,3.5927541417075555e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
451,0.9751098705906238,4.9953935574311295e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
452,0.9747738320306855,6.676714304998886e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
453,0.9745961589321527,7.293779541555163e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
454,0.974741609586329,7.056270223890423e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
455,0.9747348809708902,6.649642140044408e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
456,0.974657847375283,6.485338539745867e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
457,0.9744795557979937,9.95908460524003e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
458,0.9743030159304795,2.6920300300986043e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
459,0.9742972366194801,6.332707462147232e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.00013268276612717238,0.0,-2.0124611797498075,-0.10739357408289384,-2.1199874365988283
460,0.974348148758212,0.0001023319252219539,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
461,0.9746502902007438,0.00012174743748481622,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
462,0.9748419935381583,0.00013390892245558167,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
463,0.9750438326681002,0.00016427784635640288,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
464,0.9748951570444205,0.00019914220714628588,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
465,0.9746802241209941,0.0002058962548056942,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
466,0.9745233903589788,0.00018251220013832295,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
467,0.9744916813517367,0.00014669986039278428,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
468,0.9746348875616475,0.00010917642955313823,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
469,0.974715821888393,8.074767289296017e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
470,0.9747189926307183,7.076850718120217e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
471,0.9746652317979827,7.03092264616143e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
472,0.9746695287109763,6.76034488535866e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
473,0.9747768210009865,7.17662062598669e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
474,0.9747914543013934,9.073982962751473e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
475,0.9747579921562031,0.00010768349963734803,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
476,0.9747029783576842,0.00010799734350731153,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
477,0.9747085181004772,0.0001007148414873174,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
478,0.9748170667400397,9.481398446508972e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
479,0.9749303546498403,8.530233278745027e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0023658988085515768,0.0,-2.0124611797498075,-0.09685180806673933,-2.1116788866250986
480,0.9769591257794601,6.913886515992007e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
481,0.9843662810170862,5.109829754321175e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
482,0.9996103117040727,3.5186794871284466e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
483,1.0152861149787216,2.2181926904632637e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
484,1.0205437167099094,1.2119635797370798e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
485,1.0137444565808353,5.333862197769442e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
486,1.001592100902804,3.521089724200909e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
487,0.9937280541509608,8.99997754006652e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
488,0.9951910050230223,0.0001778231517260024,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
489,1.0030279547383618,0.0020891874834299616,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
490,1.0106482170063826,0.009591226040356528,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
491,1.013110998449155,0.022369998474267044,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
492,1.0097411283470972,0.03329921987927884,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
493,1.0037971498103604,0.05075011144435204,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
494,0.9998435605334037,0.1025679136224854,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
495,1.000264015657104,0.1823611597155859,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
496,1.0038631687847144,0.23769075542072207,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
497,1.0075529631555025,0.24947603608759095,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
498,1.0086949530828697,0.2525896145387758,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
499,1.0069396180093664,0.25863906645096335,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.728368139596602,-0.10000000000000005,0.0,-0.011616419830185928,-1.839984559426788
500,1.00412289471898,0.24401387354688858,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
501,1.002384009700864,0.21136030274673914,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
502,1.0027868370010098,0.18442327108227521,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
503,1.0048594500295347,0.16230989725600872,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
504,1.0068249366339537,0.13393804654756986,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
505,1.0070341255436048,0.1064247452282642,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
506,1.0058204868581486,0.08743895795010373,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
507,1.0043142676109456,0.07123195545153473,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
508,1.0036577548133454,0.05486497536505463,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
509,1.00410814707247,0.04265646240418723,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
510,1.0050420419489126,0.034439393544377535,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
511,1.0059521541901377,0.026862367894518673,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
512,1.0059867956332125,0.020559240088847682,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
513,1.005269066483247,0.01665484248695655,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
514,1.0044942901832705,0.01356374157306941,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
515,1.0042632556551339,0.010630482527359682,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
516,1.004720453084115,0.008697511242882396,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
517,1.0052272379933944,0.007425373765985394,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
518,1.0054746238462742,0.006064791650641817,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
519,1.005274915080293,0.004924828462853031,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6764362892430282,0.0,0.0,-0.006444691465329695,-1.682880980708358
520,1.004956919983836,0.004216154823685401,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
521,1.0047327975324283,0.003534193922494974,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
522,1.0046803203648105,0.0028341751336450074,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
523,1.0046816923852226,0.0023483422719113058,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
524,1.004926090714743,0.0019685719796874003,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
525,1.005097860726518,0.0015643926927610466,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
526,1.0050792833748692,0.0012398683091095273,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
527,1.004873067506913,0.0010135734069915737,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
528,1.004691511951385,0.0007983312294756547,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
529,1.0045587918684395,0.0006110432897817895,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
530,1.0047948964206568,0.0004896194763991585,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
531,1.0048640167653264,0.0003942421326680501,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
532,1.0049169228942612,0.0003034673520536757,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
533,1.004983929789035,0.00024160799589942333,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
534,1.0048990950724002,0.00020422219066763958,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
535,1.0047776497443617,0.00016742027959089402,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
536,1.0046937850443178,0.0001358566299458945,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
537,1.0047217728655797,0.00011786112280235597,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
538,1.0046970958535568,0.00010203945330060596,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
539,1.0048659774387811,8.494046078392103e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.02633753700401686,0.0,0.0,-0.005752125507525639,-0.0320896625115425
540,1.00457716646055,7.503364639296134e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
541,1.0044577328032962,6.947866933502882e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
542,1.0045208136641053,6.064112191710298e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
543,1.0046113418008642,5.209086276474433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
544,1.0047864340066517,4.84500170345109e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
545,1.0048916713692708,4.525480159228612e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
546,1.0048567201080651,3.86570098546634e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
547,1.0047641746152525,3.08971838297956e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
548,1.0046374877490174,2.3688244744632883e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
549,1.0046736616023533,1.6869806223043232e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
550,1.0045987489552937,1.0933562769118124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
551,1.0046375825595883,7.041456552392136e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
552,1.0047602698862397,7.248280393421334e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
553,1.0047792357100924,1.1193681717453424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
554,1.0047092507356192,1.4701198498613803e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
555,1.0048290651699576,1.7182363000085126e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
556,1.0050163212801873,2.2370924269087546e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
557,1.0050719665821704,2.9008449696011658e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
558,1.0051848745427987,3.161830745073804e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
559,1.0053380207652434,2.999643832655863e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009264413074838511,0.0,0.0,-0.0053296185095768715,-0.0062560598170607225
560,1.0052128441520587,2.8428928149842854e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
561,1.0051157601616822,2.777516092454529e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
562,1.0051597418930787,2.5497684464716967e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
563,1.0051826728360278,2.0790734229190856e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
564,1.0050714408067427,1.5101751393097616e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
565,1.0049893236766323,9.97630339233738e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
566,1.004889423286424,6.078673782592146e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
567,1.00505334844883,3.4617930331807726e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
568,1.0052149248184308,3.0755666412968476e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
569,1.0052591443701724,6.308131202726425e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
570,1.0050647013466303,1.169953887808317e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
571,1.005052546393711,1.5439529864452542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
572,1.005034159866323,1.567756695133504e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
573,1.005169781576881,1.3384991403904158e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
574,1.0052978508601567,1.0342834089068194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
575,1.0052571859528585,8.500695074145992e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
576,1.005216009354196,9.128854835006398e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
577,1.0051290822271786,1.0801559607721433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
578,1.0051294334142058,1.1458652764817564e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
579,1.0052198010684579,1.1944949655095131e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045536147759219446,0.0,0.0,-0.006380249965994852,-0.0068356114435870466
580,1.0054581113197552,1.2902833330308663e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
581,1.005461884516982,1.2913871822174896e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
582,1.0054876078630934,1.2254303255228307e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
583,1.0054545477692038,1.1840502454136035e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
584,1.0053917992932537,1.0967708450897464e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
585,1.005349003213707,9.895737841921319e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
586,1.0054359801243955,9.287579899874825e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
587,1.005532890834554,8.6754560289029e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
588,1.0054607215616636,9.05027981773271e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
589,1.0054104901449032,1.1282320888243164e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
590,1.0054729628640608,1.313589484154992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
591,1.0054316885873282,1.3753244058374454e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
592,1.005488747778765,1.551880025904314e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
593,1.0054328259438583,1.8250966667432983e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
594,1.005420409204152,1.8939552137578492e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
595,1.0052671216805973,1.7230798665309735e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
596,1.0052936008518498,1.4812604492428024e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
597,1.0053404239748447,1.2072289024284217e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
598,1.005394610230083,9.013469882937332e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
599,1.005460301291751,6.235041811550676e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002336306236853378,0.0,0.0,-0.007355898157528818,-0.007589528781214156
600,1.0054674719928374,4.05918674544439e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
601,1.0054105290986772,2.4294874049423905e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
602,1.0052310673287828,1.3445010108913587e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
603,1.005224750653586,8.019151167234545e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
604,1.0052568759931557,5.954658783120396e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
605,1.0053080591074417,7.818986204218288e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
606,1.0052862345930607,2.00673933188438e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
607,1.0052366376219637,4.149276377483779e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
608,1.0050314578951578,5.7988441982466195e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
609,1.005024000948481,6.853123830440842e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
610,1.0050892415382067,9.0429327070818e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
611,1.0051635103907521,1.205089834011243e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
612,1.005298174459145,1.3459146709308221e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
613,1.0054072943102579,1.3134769063521903e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
614,1.005402449938795,1.244218014340558e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
615,1.0053684195671804,1.1248552617014621e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
616,1.0052703545950266,9.661893075599497e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
617,1.005415701017758,8.427944084348142e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
618,1.0054972920640208,7.434881902245681e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
619,1.0054559878547862,7.99181858554302e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002535886767324886,0.0,0.0,-0.00698281125377445,-0.007236399930506938
620,1.005399208395008,1.2294100022232599e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
621,1.0055661309808892,1.8196088458770765e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
622,1.005525171466491,2.1159431060403672e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
623,1.0055657113801602,2.1404745072006923e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
624,1.0056413827911188,2.18873584023921e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
625,1.0055747494972627,2.1966541123193393e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
626,1.0056913361926327,1.973938929778706e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
627,1.0058033202267522,1.6003983761555235e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
628,1.0057707991563405,1.2209516375271575e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
629,1.0057955416269662,8.702125373530321e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
630,1.005762399783794,5.584793100519167e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
631,1.0056576336027467,3.0886783237878156e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
632,1.005787894132979,1.3186913248315454e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
633,1.0058253516577467,2.0527712977168204e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
634,1.0057811002254562,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
635,1.0059611270911246,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
636,1.005960219002128,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
637,1.0057912271287401,1.0830860463216577e-08,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
638,1.0058022030039557,9.838151509801737e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
639,1.005731670431625,2.44160727714009e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002837679642380867,0.0,0.0,-0.0077309516127500874,-0.008014719576988174
640,1.0059178773350497,3.49762474647545e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
641,1.006149000492794,3.951140423474866e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
642,1.0061363763150115,4.555175207026151e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
643,1.005904575582578,5.34408047792684e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
644,1.0057664285331411,5.609951476989949e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
645,1.005674639611786,5.861126236078741e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
646,1.005654437026068,7.095396625013305e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
647,1.005705966351998,8.378131435174015e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
648,1.0058329027217814,9.337494232268154e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
649,1.0056134821621794,1.180103430077805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
650,1.0055404956351774,1.485409692909287e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
651,1.0056215140187752,1.7167430351118328e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
652,1.0056807306331177,2.3003491232239385e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
653,1.0057252603347253,3.323103406261801e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
654,1.0057651288441085,4.012020948058253e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
655,1.0056794891454854,4.0635666002279096e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
656,1.0054880264668509,3.9539265833261344e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
657,1.0053872186232553,3.7851380244750956e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
658,1.005414411897629,3.302121327906095e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
659,1.0055764825162274,2.5643259937547376e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026135376250279786,0.0,0.0,-0.007645147707942604,-0.007906501470445403
660,1.0056973331920616,1.7960798465995708e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
661,1.0056844353686973,1.139653542715409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
662,1.0055344275257325,6.534796866181205e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
663,1.0054970607533318,3.5905958809722997e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
664,1.0055642156432236,3.6022593388685225e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
665,1.0054946561046298,6.347893624501214e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
666,1.0055840716097861,9.080895879126093e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
667,1.0057045724772495,1.2025548886022086e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
668,1.0057274279742991,1.7941364300479136e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
669,1.0056122777630538,2.4179808312455936e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
670,1.00569014964983,2.637501128397147e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
671,1.0057407446771502,2.6213197002714317e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
672,1.0056529118896127,2.5995972778089578e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
673,1.005681982994329,2.4190861082262877e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
674,1.0055656413415273,2.0845585486215507e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
675,1.0054991351433251,1.8461557911723495e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
676,1.0054074649030726,1.7029422315949395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
677,1.0054948109130266,1.4789859848971418e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
678,1.005627583214196,1.2009796149758151e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
679,1.0056594628844382,9.853463538751759e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036104628540742763,0.0,0.0,-0.007872062869592937,-0.008233109155000364
680,1.0056135084327833,8.263533800512985e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
681,1.0057236081806178,6.7431236186414815e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
682,1.005848902718299,5.280110767003363e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
683,1.0058457152248452,4.035167570474062e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
684,1.005701327019904,3.001339510782276e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
685,1.0056251531736227,2.7295061733677183e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
686,1.005514173936165,4.514488214758181e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
687,1.0054976305490302,8.122906937910155e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
688,1.0056722127641702,1.1054495423733184e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
689,1.0058638299199594,1.1555645477595061e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
690,1.0058185399086963,1.0210149668920214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
691,1.005651313492653,8.7115922646936e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
692,1.0055570869593475,8.836921556301535e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
693,1.005625139852389,1.1241963307248676e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
694,1.0054944354622044,1.4000499849861092e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
695,1.0054697007341782,1.5003898672700688e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
696,1.005449271736896,1.657829686532679e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
697,1.0053727406431257,2.1719023147510364e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626
698,1.0053388158046415,2.6914320741106146e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0001983734057729358,0.0,0.0,-0.00829634162085869,-0.008494715026631626


==> data/eval_hist_100_0.2_new_new.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0040417239360988,0.01754831736732879,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
1,1.005537797926897,0.015017666561052787,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
2,1.0055781749072992,0.012692299964925994,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
3,1.0042093308734796,0.01159501349569622,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
4,1.0028888117114476,0.01070032466452514,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
5,1.0026648342936515,0.009515963093024826,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
6,1.0035317376534496,0.009027610664746308,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
7,1.0048959479719832,0.008832277965142014,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
8,1.0056315285490522,0.008071122401022987,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
9,1.005082683548452,0.007386817680272507,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
10,1.0038676477585968,0.007065558218879437,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
11,1.0032295593145728,0.006423067382698308,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
12,1.003703212828906,0.005603241479141586,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
13,1.004488643435687,0.005085876798685416,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
14,1.0051546678305476,0.00454971623968947,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
15,1.0050814352430861,0.0038663181628586403,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
16,1.0046371543056545,0.0033935857019743417,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
17,1.0038784445262028,0.003037901578792596,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
18,1.003749548262987,0.002594422737487687,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
19,1.0041093057498776,0.002267731715664109,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
20,1.004660066932805,0.0020762366083403013,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
21,1.0049107371577386,0.0018169505752517045,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
22,1.0047085554966646,0.0015656408886056787,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
23,1.0042095642259878,0.0014107558792327793,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
24,1.0038116625463809,0.0012361277523985693,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
25,1.0039268217054196,0.0010516002162138643,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
26,1.004277777721983,0.0009471636563518031,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
27,1.0046638221376358,0.0008558328231384362,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
28,1.0047417422060354,0.0007336512123662264,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
29,1.004503270627985,0.000646028436842732,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
30,1.0041273727534488,0.0005827557443488353,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
31,1.0040371987452188,0.0005004783850230422,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
32,1.0040361319532838,0.0004353693346950336,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
33,1.004090090635314,0.0003974702392873637,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
34,1.0041752840871578,0.0003499522762473394,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.10895338696051972,0.0,0.0,-0.0037987508018118175,-0.11275213776233153
35,1.0044049418115124,0.00030951449750982597,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
36,1.004433041677423,0.0002960288006818086,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
37,1.0040795390547546,0.00027720837639533545,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
38,1.0037981963895808,0.00024873543697862287,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
39,1.0034954621265726,0.000238843935418321,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
40,1.0036422444573356,0.00023505715001475688,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
41,1.003896274483044,0.00021255141419443933,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
42,1.003982281123569,0.00018618070599873946,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
43,1.00407011497373,0.00017262922798156572,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
44,1.0039933126466387,0.00015835802418615036,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
45,1.0040082824852126,0.00013828039260410123,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
46,1.0039538431362909,0.0001323854864795986,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
47,1.004027260125153,0.0001414354573523952,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
48,1.0040068165079965,0.0001421798631542375,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
49,1.0038534678352855,0.0001371039389032238,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
50,1.0037389535546763,0.00014726156925733575,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
51,1.0036217249144028,0.00016327101135223777,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
52,1.0036557478535373,0.00016046169903793185,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
53,1.003918129421105,0.00014046240531183626,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
54,1.0042798710003162,0.00011892927922533968,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
55,1.0043345061047007,9.892685333599099e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
56,1.0043117803826496,7.675444168168636e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
57,1.0042560706854053,5.354684397022758e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
58,1.0042401698827752,3.295339920000359e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
59,1.0041981225837595,1.7060996526456293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
60,1.0040090112931623,7.53032089884968e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
61,1.0039114661519142,8.718822723336966e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
62,1.0038796538109869,2.2744277474954486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
63,1.0039356931319747,4.002170366362971e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
64,1.0040142833198535,4.914156361568198e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
65,1.0040543668122213,5.4189394647104003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
66,1.0040301496191335,6.465314554880813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
67,1.0040896047805907,7.700435786053214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
68,1.0040150282772298,8.063003695372992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
69,1.0039932414172361,7.237752040015395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0025956442349371616,0.0,0.0,-0.0032594768975209433,-0.005855121132458105
70,1.0038920156283988,5.804198770253542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
71,1.0040194273029142,4.525039992567009e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
72,1.0040412265139413,3.7274185488874995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
73,1.0040092409064532,3.197445848064079e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
74,1.003794970606384,2.614484809513418e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
75,1.0037141390659448,1.9734335823403185e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
76,1.0039139453237573,1.484138597230858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
77,1.004009931429447,1.2171244709793228e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
78,1.004103092081532,1.0335056974593366e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
79,1.0039366310723838,8.308351328289338e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
80,1.0038377531619713,6.462641080759907e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
81,1.0038155499386614,5.010954181543948e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
82,1.0039853486592074,3.957896806508292e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
83,1.0040790794252261,3.4538652540765913e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
84,1.004042046363685,3.4098524832112554e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
85,1.0039303105973119,4.737874447957496e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
86,1.003907568789132,7.652915992609026e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
87,1.0037840270849288,9.979170140651544e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
88,1.0038027727770926,1.1322341589685134e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
89,1.0040009627889022,1.2729258851365353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
90,1.0041589608592536,1.3205171239471323e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
91,1.0041149435680308,1.255147477188348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
92,1.0040567607396742,1.1742267829727967e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
93,1.004037523794873,1.0580183984170206e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
94,1.004042850697092,9.775563162863247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
95,1.0040210077278284,1.0206079965371181e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
96,1.0039760157081064,1.0618192359326348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
97,1.0040457389714383,1.1565169703088796e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
98,1.0039617905534268,1.5441933584383005e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
99,1.0038797654018428,2.006381960647527e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
100,1.004035282519497,2.1687533603871793e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
101,1.004316691471542,2.188072370202268e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
102,1.0044975516622932,2.3008229745897048e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
103,1.0043740658459803,2.3273515392241518e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
104,1.0041902784071135,2.0792508474038052e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00039689234459063547,0.0,0.0,-0.003187548418505738,-0.0035844407630963734
105,1.004097684837557,1.6583076377190424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
106,1.0040484872961313,1.2267237706851847e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
107,1.0042539123524652,8.618317856521664e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
108,1.0043322255343696,6.687655878950642e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
109,1.0043649712853786,7.913596328476167e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
110,1.0043311205308842,1.1130415356220531e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
111,1.0041873947848203,1.3748960749384711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
112,1.0042192651093063,1.8984219828171172e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
113,1.0042096591129097,3.083977340690283e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
114,1.0043664878076184,4.256389596785119e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
115,1.0044234256360125,4.67636195174644e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
116,1.0045846625862147,4.7748656022598363e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
117,1.0044178082535935,4.934267461982988e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
118,1.0043806866200304,4.745842200411558e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
119,1.0044216289496293,4.160535909273063e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
120,1.004433617955857,3.596595373466909e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
121,1.0043991908876015,3.069298585411261e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
122,1.0045129020071226,2.500778730190255e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
123,1.004551202398165,2.1456749239007627e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
124,1.004360968163176,2.020339490617094e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
125,1.0041678604978452,1.849075222201807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
126,1.0041504034217925,1.6788152845166695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
127,1.0039781488945514,1.6775915911276447e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
128,1.003954003867353,1.6789422070319715e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
129,1.0040976707454305,1.5123483644862714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
130,1.0042617310026842,1.2721747987955627e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
131,1.004302124109491,1.0396100723478618e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
132,1.0041785370312253,8.674502178687643e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
133,1.0041104596887684,9.751417700581025e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
134,1.0038907030788384,1.4027052625993725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
135,1.0038091784691425,1.7681180849822913e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
136,1.0040238579049494,1.906497360574143e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
137,1.0043140719867893,2.3007433539619713e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
138,1.0044396433439293,3.2519912678368263e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
139,1.0042495489733727,4.1315994703591434e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004724726437974942,0.0,0.0,-0.003513166862787202,-0.003985639506584696
140,1.0040453176485156,4.347004159230907e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
141,1.0040642235427513,4.403989600747092e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
142,1.0042299028931412,4.862087724933572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
143,1.0044746718526405,5.1955166235758814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
144,1.0045809271225679,5.1312955273094385e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
145,1.0044133261880492,5.583849959274685e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
146,1.0042097194226813,6.642308603956943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
147,1.0042406957277692,7.117519612823425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
148,1.0042189985903123,6.958678880036218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
149,1.004389110059986,6.879949331738774e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
150,1.0044711340378345,6.558247847930682e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
151,1.0045750017539743,5.838702730079612e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
152,1.0044853138723395,5.2230925518705274e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
153,1.0043824695631665,4.624390359209862e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
154,1.0042251050527646,4.026063176291066e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
155,1.0042566092565581,3.852263354673371e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
156,1.0043152365518502,3.835532124318265e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
157,1.0042652597593498,3.584523292892536e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
158,1.0041749205011805,3.469571909331066e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
159,1.004000902636743,3.593495517581074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
160,1.004141992159759,3.5010182643580576e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
161,1.004195385752351,3.324171418394409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
162,1.0043870926775813,3.52284571359996e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
163,1.0043733116809541,3.794124547169299e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
164,1.0043014563199173,3.613700327591795e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
165,1.0042841629806145,3.077592851759119e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
166,1.0043677817228123,2.4605030440108055e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
167,1.0042257390588858,1.824264824731433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
168,1.004149238482591,1.222340868212081e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
169,1.0042112707198296,7.962682727321403e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
170,1.0043180578371176,6.5524337869802624e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
171,1.0043264206247058,6.898643003501144e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
172,1.0044632132735942,7.097312969709892e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
173,1.0044137021840873,7.580283324282326e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
174,1.0044132454939347,9.456147085993356e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008401539723228542,0.0,0.0,-0.0033309822927004577,-0.004171136265023312
175,1.0042397906052023,1.1637918380500908e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
176,1.0040797165823425,1.2234556248562338e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
177,1.0041732564747317,1.128689430464806e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
178,1.004153822212133,1.0827129626243026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
179,1.0039762471588078,1.200710890570153e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
180,1.0039642723558186,1.3276160438077955e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
181,1.0038033074182784,1.3005514322201509e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
182,1.0039025880563928,1.2893648714569348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
183,1.0041408215207084,1.5899340886333773e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
184,1.004323351024041,2.08618046521577e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
185,1.0043899829237475,2.3352640143798805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
186,1.0041657198831808,2.187421565831309e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
187,1.0039783470487462,1.8369275196454454e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
188,1.0039245664120837,1.4311576691546155e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
189,1.0039389690766058,1.0242111807699976e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
190,1.0040212106726196,7.535493034068762e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
191,1.0041225229413628,8.985342905923872e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
192,1.004058538354372,1.5034371895482846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
193,1.0038722707775547,2.07968493092121e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
194,1.003870560350619,2.514998036937322e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
195,1.0039013150956424,3.517249836093329e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
196,1.0041272459666826,5.034692686862891e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
197,1.0043264904199085,5.919883651036384e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
198,1.0042834293640124,5.899512170934486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
199,1.0040865366546685,5.708516865758842e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
200,1.0036215069549603,5.4331906257375424e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
201,1.0043006008017203,4.733492602542395e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
202,1.0064106271284319,3.791197671641868e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
203,1.0051049513476449,2.8724549818265543e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
204,0.9981410504160076,2.1478847094161275e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
205,0.9976867173699216,1.8423497076631348e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
206,1.0064598593757264,1.785081382721423e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
207,1.0141761543568106,1.755820543837926e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
208,1.0070481451711268,1.7776374409250396e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
209,0.9878794398877787,2.2127846341352913e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0006135826980428518,0.0,0.0,-0.003239558639250868,-0.00385314133729372
210,0.9855683034016957,3.616052610071654e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
211,1.0012998202075691,0.0002099505076652859,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
212,1.0169730301402042,0.000757067568702269,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
213,1.02322141843557,0.0014895059244308818,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
214,1.009662513591471,0.0029329589521906005,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
215,0.9851922043461893,0.0055727740007059795,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
216,0.9809682086767478,0.008745902198195614,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
217,0.9979919481889937,0.015324491635828193,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
218,1.0159988833993612,0.02543034182313411,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
219,1.0258369733764972,0.035901362084857835,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
220,1.0141799059746934,0.05738319182268076,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
221,0.9880806565020773,0.08994045200221176,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
222,0.9790975586420866,0.11506661891665468,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
223,0.9929564826066644,0.1472195471795574,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
224,1.0119677730065537,0.19730137338270046,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
225,1.0244961565610038,0.2312330804023931,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
226,1.0158247824987172,0.2554003889067878,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
227,0.9907613582149369,0.29801531575379864,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
228,0.9758982261688117,0.3256103966427939,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
229,0.9846078811287676,0.3334238418950734,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
230,1.0058270712218176,0.3606488595919946,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
231,1.0222565360622615,0.3802111268385168,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
232,1.018585695732579,0.3735818581812157,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
233,0.9962243413698344,0.3819292119282252,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
234,0.9764029114001036,0.39043232473306555,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
235,0.9797333897924859,0.3767462301539995,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
236,1.001409193874423,0.38167399095241,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
237,1.0198670116214892,0.3948747180462263,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
238,1.0271424513019851,0.38504156434392073,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
239,1.0125922692200926,0.3927112849792812,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
240,0.9856184824655078,0.41561467464678975,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
241,0.9789130687464281,0.41060071860754893,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
242,0.9950902260566229,0.4116463692341037,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
243,1.014073446513767,0.4303196635867523,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
244,1.0255518401468002,0.42415668857022326,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-5.0443433377099725,0.0,0.0,-0.009502070206129976,-5.053845407916103
245,1.0153524537939658,0.42715664987214336,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
246,0.9895397271321246,0.4634435347696527,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
247,0.9775356258763805,0.4743355229317846,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
248,0.9888691648761658,0.4748263727278969,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
249,1.0089453657378293,0.5127958459532637,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
250,1.0234674895883649,0.5327646387482086,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
251,1.016597963244724,0.5148723606181209,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
252,0.9922357464348232,0.5144593039019929,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
253,0.9730526111590797,0.5094159711962486,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
254,0.9780275552559072,0.4752861139265491,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
255,1.0006262088531777,0.45975735332130274,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
256,1.0195575107581796,0.4517587473797404,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
257,1.0260768255248112,0.42146620800377604,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
258,1.0104401870996498,0.4083788003789798,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
259,0.9843840748319562,0.40759357711183,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
260,0.9800411240201382,0.38883244592103744,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
261,0.9974798689714787,0.39114511869993634,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
262,1.015637549635121,0.41137543593256815,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
263,1.0258203231021277,0.41003906961591235,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
264,1.0143224497342982,0.43480671425508716,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
265,0.9876937000547389,0.4967428590924682,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
266,0.9768947321140139,0.5209798944517907,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
267,0.989580745869334,0.5276249190186476,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
268,1.0097748303659866,0.5666698754200186,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
269,1.0235921336858578,0.5793446221021994,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
270,1.015771865892312,0.5501122370040353,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
271,0.9909630441713005,0.5348123779433623,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
272,0.9740257392296369,0.5125181902193823,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
273,0.981231467276329,0.469263977385464,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
274,1.0032254720369969,0.4526355889895165,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
275,1.0207363192002035,0.44310550353009903,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
276,1.021409487207072,0.41490582879361004,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
277,1.0018702643534922,0.4102020622593104,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
278,0.9789269805403267,0.4158958216586742,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
279,0.9789552077728917,0.39995106837361244,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-10.066277529803441,0.0,0.0,-0.012351744082500967,-10.078629273885943
280,1.000604106374559,0.40260128717931387,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
281,1.0235402225280956,0.418435528820809,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
282,1.037321633922445,0.41029849925495243,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
283,1.0331846604594694,0.4209054391747978,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
284,1.0223396073543924,0.4552163667886749,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
285,1.0165510377393685,0.45757451429665635,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
286,1.0134103084331054,0.45666771283550395,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
287,1.0122669900895018,0.47818424966856,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
288,1.0121171270960527,0.4755412583135126,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
289,1.0121957245304674,0.48323171123078473,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
290,1.0122706799025334,0.553511504486187,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
291,1.0124191481638098,0.6067801084907053,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
292,1.0125694847939002,0.5958630202111747,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
293,1.0124883260058328,0.6014583176086851,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
294,1.0125002591755294,0.642350074668863,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
295,1.0125086519799276,0.6350169514007193,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
296,1.0124824129293282,0.5525447569235491,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
297,1.0124393480717835,0.44651965369242075,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
298,1.0124109778267476,0.35008242226192743,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
299,1.0123623915721662,0.2597527963189237,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
300,1.0123590802840594,0.17507723395870473,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
301,1.0123363465311355,0.10536779630736663,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
302,1.0123761111740501,0.05496141286499889,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
303,1.0123990692035554,0.021298670363905012,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
304,1.012425289865881,0.0006928000140907009,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
305,1.0124617258607722,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
306,1.0123328024848346,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
307,1.012171895375065,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
308,1.012045153356035,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
309,1.012031563431137,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
310,1.0119364645716862,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
311,1.011977346813983,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
312,1.0119381603604471,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
313,1.0119717592582684,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
314,1.0120326431735076,0.00044243963882159316,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-5.8953775897631315,-0.10000000000000005,-2.012461179749813,0.0,-8.007838769512944
315,1.012086142751433,0.0006727969258018639,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
316,1.0120564052747225,0.0006907624336974823,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
317,1.0119880086673005,0.0005937309246868193,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
318,1.0121069643229703,0.00044997543731985874,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
319,1.012062962023239,0.0003056984131307368,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
320,1.0121173363429024,0.00018602626783128167,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
321,1.0120838837344235,9.795683959531394e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
322,1.0120847506398434,3.855805141020686e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
323,1.0119683606202021,2.1189944242879824e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
324,1.0121780883382074,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
325,1.0122340424787695,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
326,1.0121377774046745,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
327,1.0121131000421033,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
328,1.0121388130085907,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
329,1.0122031154597042,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
330,1.0120864152984592,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
331,1.012168186814717,0.0,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
332,1.0121910834543495,1.502348051783216e-07,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
333,1.0123555880208903,1.395135955445269e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
334,1.0123982156295686,2.1126399614882598e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
335,1.0123730405582299,2.3543861361659934e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
336,1.0122990274952686,2.4494225631896083e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
337,1.0122518965295293,2.5010936364131076e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
338,1.0124274710740764,2.3243670064306304e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
339,1.0124763946217459,2.0469497421018554e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
340,1.0125616969112567,2.2574234127607525e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
341,1.012494609462065,3.2796810430238585e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
342,1.012455440935723,4.391850744740768e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
343,1.0126080322283535,4.922281808829016e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
344,1.0128430200407537,5.651878734825577e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
345,1.0129064418573497,6.963811215709579e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
346,1.0128312955523473,7.705259034419496e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
347,1.012887104308866,7.754794706303062e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
348,1.01283525778618,7.92673299470323e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
349,1.0128509316852452,7.780204920570575e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.001599794345985749,0.0,-2.012461179749813,0.0,-2.0140609740957984
350,1.0129327258992045,6.74878082768146e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
351,1.0129036280311352,5.2402821966616825e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
352,1.0129877578004527,4.020251061012876e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
353,1.013025487136795,3.4721666610093437e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
354,1.013212850796145,3.2493195199541103e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
355,1.0132897252331214,3.7166742422584025e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
356,1.0133078688488115,5.7869179588261355e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
357,1.0133620195251087,8.39461084305303e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
358,1.0133785797473573,9.518411275546049e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
359,1.0133748221604773,9.137115669653044e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
360,1.0132958171441604,8.629771316648294e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
361,1.0132177112932192,8.644515597991608e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
362,1.0130696902837217,8.754165081799878e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
363,1.0131151316596125,8.236020253248552e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
364,1.0133815370832895,6.9834188396344575e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
365,1.0136267146314384,5.86575710941425e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
366,1.0136872486933834,5.877439070460571e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
367,1.0137436028491262,7.145309923199208e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
368,1.013686708226354,9.038128025351378e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
369,1.013685550906529,1.0628111977487801e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
370,1.0135696052885004,1.0943201104240486e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
371,1.013493611062472,1.0903055627365931e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
372,1.0135466976067236,1.540230941086496e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
373,1.0135937133900257,2.7513486439935298e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
374,1.0137588283940724,4.047806695870602e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
375,1.0139143938367072,4.579641610131532e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
376,1.0139800572851652,4.6680830885855114e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
377,1.0141160484009226,5.140253537371708e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
378,1.0142707948385457,5.8654124179030724e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
379,1.0141979847187808,6.0215537056598214e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
380,1.0140623972286007,5.39710205721821e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
381,1.0140299247050477,4.6601063717199285e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
382,1.013735958721214,4.4167364817959085e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
383,1.0139677510081488,4.4944688386582995e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
384,1.0139916379859983,4.321358957016612e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00020670691594601635,0.0,-2.012461179749813,0.0,-2.012667886665759
385,1.0140856750452998,3.689575341070451e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
386,1.01418145997265,2.913293411597296e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
387,1.0143100846278528,2.4735731330262472e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
388,1.014415761705364,2.6442160808342535e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
389,1.0143072584100337,3.221076706189924e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
390,1.0142843946946887,3.6033122178959074e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
391,1.0143727480029026,3.493363279254539e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
392,1.0144297064277619,3.368013423224152e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
393,1.0145479487578941,3.739971926292932e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
394,1.0147311465819249,4.309794906006667e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
395,1.0147810938108575,4.411393944086397e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
396,1.01470707809467,3.9270131161160426e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
397,1.0144551345627941,3.323584842803362e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
398,1.0145057939924969,2.933909694843227e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
399,1.0146569113765351,2.600136465770353e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
400,1.0146777273664565,2.1594683022208965e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
401,1.0146714548684592,1.8191648285478985e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
402,1.0146202805887305,1.7236486172584645e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
403,1.0142839084321518,1.6595452016629014e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
404,1.013927617249565,1.632692627233103e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
405,1.013755563777123,2.020308633044201e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
406,1.0138476380949775,2.6803801991624736e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
407,1.0141734695445488,2.9968393095598205e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
408,1.0140749596122536,2.9001048640652306e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
409,1.0140141591673666,2.6528136984835063e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
410,1.0136815767560883,2.351379260270386e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
411,1.013445567729126,2.541686801803198e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
412,1.013361612313595,3.767035636580226e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
413,1.0134087347421763,5.1772233420463397e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
414,1.0133311866880887,5.9260464483056955e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
415,1.0133109006872936,7.055579120293237e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
416,1.013191464774576,9.05855445319907e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
417,1.0132095917275004,0.00010292780954707361,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
418,1.0133746283339031,0.00010302407641401666,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
419,1.0135494048663392,0.00010531605334464997,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004081402500695179,0.0,-2.012461179749813,0.0,-2.0128693199998824
420,1.0135888490342517,0.00010942407595393014,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
421,1.0133862255880974,0.00010319575288592772,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
422,1.0134056133990075,8.968249828851855e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
423,1.0133288622838557,7.864316576948696e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
424,1.0133077072171204,6.924859421431577e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
425,1.0133447965634357,5.705313159197446e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
426,1.0131698279271728,4.274340283339269e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
427,1.0129680769247167,2.932550558792874e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
428,1.0128902689559056,1.834145978211942e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
429,1.012679326782058,1.0783964152036007e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
430,1.0127593193636704,8.374017487505703e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
431,1.0128417806985224,1.0479090353105718e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
432,1.0128382978837067,1.303845326729032e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
433,1.0126921671635885,1.3171582103075734e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
434,1.0127564942038294,1.1223226105815365e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
435,1.0128590258215904,8.752163141131243e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
436,1.012905900515955,6.946467238571998e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
437,1.012825693482548,5.757875068055923e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
438,1.012704816917213,5.386094735210894e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
439,1.0126430386105254,7.82908893952103e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
440,1.0126051312730693,1.3126150163823798e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
441,1.01247549758041,1.7424501028080753e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
442,1.0124906951837453,1.794554035294094e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
443,1.012543515858699,1.5453844198299965e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
444,1.0124881643071253,1.175383538974464e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
445,1.0122791970027325,8.257947284813412e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
446,1.012337933628236,6.1724562777149774e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
447,1.0124229267698033,5.984430956965077e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
448,1.0124187651889216,6.683201383059864e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
449,1.012174099203674,6.80423995295959e-06,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
450,1.0191056654913235,6.338006297666335e-06,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
451,1.0311890240737323,6.19843275257022e-06,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
452,1.0391003438156536,6.246296862587412e-06,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
453,1.0419069948310016,5.7201737720572976e-06,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
454,1.0404199820638145,4.624445893191484e-06,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.00022448991609546812,0.0,-2.012461179749813,0.0,-2.0126856696659083
455,1.0367229605728043,3.414182083857001e-06,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
456,1.0334274574157387,2.589948194551342e-06,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
457,1.0320030518202767,2.4686853879151715e-06,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
458,1.0322731325993075,4.04434114204873e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
459,1.0332689054714688,0.0002645623079562534,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
460,1.0340032548324047,0.0006479760811071819,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
461,1.034265982428653,0.0017524351082773017,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
462,1.0339453799149665,0.007822941367897376,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
463,1.033557332949232,0.024498106680709328,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
464,1.0331001912870494,0.04815408072494768,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
465,1.0329315985126803,0.06521287432007089,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
466,1.0330622748745946,0.06794118726399383,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
467,1.0333278191851776,0.061924675050648324,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
468,1.0336587986455772,0.054665606218280795,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
469,1.0337934214398041,0.04681464070650393,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
470,1.0337640924930298,0.03695232020515946,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
471,1.0336510148661782,0.02660608512169981,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
472,1.0335976798569382,0.018015311052784602,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
473,1.0336592493440175,0.011531974433261528,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
474,1.033652192571393,0.0066306711656749515,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
475,1.0336233805695623,0.003192673117551012,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
476,1.0335802075733884,0.0011664545516466718,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
477,1.0335884990290127,0.0001423257862611166,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
478,1.0336850469561443,0.0,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
479,1.0337997103211287,0.0,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
480,1.0337610656722465,0.0,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
481,1.0337240507890437,0.0,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
482,1.03386835671999,0.0,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
483,1.033946557332602,0.0,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
484,1.0339207435302689,3.241154804114052e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
485,1.0338748146705947,6.574159919540085e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
486,1.033902467605233,7.455570879323617e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
487,1.033940037184119,6.758201469334098e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
488,1.0339605543212707,5.3205557220271325e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
489,1.0338062680865772,3.72890994347016e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.2927890327961232,0.0,-2.012461179749813,0.0,-2.305250212545936
490,1.0299880951059033,2.3108518474441304e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
491,1.0225636932657012,1.2057438108677659e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
492,1.014615403101257,4.407253047242607e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
493,1.0065380247485336,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
494,0.9985084788921382,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
495,0.9942907670576874,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
496,0.9979810677289623,2.855824685343432e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
497,1.0054193387164545,1.5564972825244398e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
498,1.0111708669220274,3.443862684066802e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
499,1.0117561633164762,6.683471460767841e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
500,1.007781859453084,0.0001916379954031493,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
501,1.0029855056105843,0.0004732134518027884,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
502,1.0007240523261955,0.0008274925546539988,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
503,1.0022476411628272,0.0028658930729292794,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
504,1.0057806227353319,0.013280363347860586,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
505,1.0081176497296878,0.03868094709650731,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
506,1.0078817156870756,0.0710980691374154,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
507,1.0056781201716212,0.09113575090662084,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
508,1.0034861167353892,0.0941985683257417,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
509,1.0027738849601326,0.09454890512578115,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
510,1.003715980654913,0.09753615810783718,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
511,1.005665069541796,0.09361749147351536,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
512,1.0068341864242742,0.08135510024566192,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
513,1.0064744952905613,0.06958498707272158,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
514,1.005197770894574,0.06004209816240977,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
515,1.0040817866924638,0.048937437514565814,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
516,1.0039602415621998,0.03793633029002772,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
517,1.0045313896519599,0.029988945055299483,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
518,1.0053508882394535,0.02362657281216661,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
519,1.0056943506093066,0.01772976019896554,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
520,1.0055185489021463,0.013566063340549377,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
521,1.0049964521245878,0.0109683365918978,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
522,1.0045125698145283,0.00865683070516347,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
523,1.004272060657073,0.006788711002103944,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
524,1.0046163880970076,0.005735978079535528,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6296220236725864,-0.10000000000000005,0.0,-0.013328021267257795,-0.7429500449398443
525,1.0051048888781868,0.004884333312914334,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
526,1.0053537565923583,0.003956905382173616,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
527,1.0051782210449718,0.003286530156073461,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
528,1.004806418628712,0.0028192543442254778,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
529,1.00443263226764,0.0023003035046585472,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
530,1.0045560593190115,0.0018317563154110622,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
531,1.0047016765554209,0.0015230202412319324,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
532,1.0049349218941963,0.0012518757726768517,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
533,1.005138652638013,0.0009852095481511908,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
534,1.0050560480037096,0.0008069469536123601,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
535,1.004823936667189,0.0006862337936012058,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
536,1.0046151520541045,0.0005594411435570039,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
537,1.0045963955259585,0.000459182433446771,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
538,1.0046245680244479,0.0004000094984030015,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
539,1.0048915204248863,0.00034022203434836145,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
540,1.0046670014912915,0.0002817523905083404,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
541,1.0045365549602356,0.0002498616043951145,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
542,1.0045332104019973,0.0002260620858490653,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
543,1.0045585689508871,0.00019338613032175042,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
544,1.004716644125265,0.00017007944425831783,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
545,1.0048575347474278,0.00016011969862562682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
546,1.0048766119094399,0.0001442251923002935,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
547,1.0048147772449807,0.00012031906743683671,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
548,1.004677562184289,9.872955159226069e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
549,1.004676358452799,7.889653782634845e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
550,1.004568357058618,5.800225439887142e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
551,1.0046014926765046,3.857397823220994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
552,1.0047455686616544,2.3197945215507764e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
553,1.0047931237661523,1.3494818354949223e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
554,1.0047370850656991,8.80912871785302e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
555,1.0048485499066566,6.705399691076693e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
556,1.0050147939739713,7.863717040072404e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
557,1.0050539259662903,1.3299874528090684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
558,1.0051659403831554,1.895700186289035e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
559,1.005331852133254,2.110982188226399e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01840969641922035,0.0,0.0,-0.005462650690008622,-0.02387234710922897
560,1.005221687813895,2.21227025973558e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
561,1.0051307730981975,2.469559916968867e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
562,1.0051691353166765,2.6613489880741557e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
563,1.005180621130003,2.5073539354574568e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
564,1.0050612998410586,2.0519248579768865e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
565,1.0049797164105607,1.4881330308542362e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
566,1.0048871830385377,9.584331477250322e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
567,1.0050589103141347,5.413436780111281e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
568,1.0052230288306856,3.3038321149711354e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
569,1.005263564953482,4.311831645695102e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
570,1.0050629150495733,7.706626411071304e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
571,1.0050468886977972,1.0774560406658569e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
572,1.0050293191785415,1.1608271402891504e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
573,1.0051690721434148,1.0382372252329864e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
574,1.0053010761631915,8.43068397735992e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
575,1.0052613746642856,7.827385355009885e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
576,1.0052180216918765,9.919509156408656e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
577,1.0051278702907407,1.2780779004179536e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
578,1.0051264151506272,1.4001175952277386e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
579,1.0052174324994736,1.476121741168587e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
580,1.0054579665041494,1.58721198575904e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
581,1.0054636811893827,1.573153869052766e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
582,1.0054897370681573,1.4762314557624223e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
583,1.0054554549204842,1.4092546340042478e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
584,1.0053910654408926,1.2915299035339814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
585,1.00534743663276,1.1496746418029305e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
586,1.0054348336635368,1.063394322232802e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
587,1.0055329015473167,9.79168399775003e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
588,1.0054616784675292,9.931844129750812e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
589,1.0054115516061566,1.2055252940973163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
590,1.0054733638766988,1.3884812972962226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
591,1.005431264902528,1.4427954562510591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
592,1.0054879443814742,1.6132558001649174e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
593,1.0054322750268285,1.889101891696148e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
594,1.0054204519223213,1.9594359915696597e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038449411727685276,0.0,0.0,-0.006820807296202648,-0.007205301413479501
595,1.0052676212881748,1.7827919577387037e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
596,1.005294124588862,1.533638979432718e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
597,1.005340598082125,1.2524969770463086e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
598,1.0053943731292814,9.375478442266397e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
599,1.0054598924789189,6.504903252742489e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
600,1.0054672090591477,4.258314960435017e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
601,1.0054105702712155,2.5736075116697486e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
602,1.0052313292568857,1.4366185811218604e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
603,1.0052250099336422,8.403530683082107e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
604,1.005256950120864,5.88166175846785e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
605,1.0053079277681212,7.458971794055397e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
606,1.0052860262310792,1.9456170427952456e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
607,1.0052365126103195,4.056448213044238e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
608,1.0050314895909787,5.684378055051381e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
609,1.0050241395780752,6.733923000956423e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
610,1.0050893705471118,8.917379393445616e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
611,1.0051635402360894,1.1914986874762953e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
612,1.0052981014911362,1.3325705490519806e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
613,1.0054071880715227,1.3014847771837699e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
614,1.0054023906681253,1.2334834440095535e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
615,1.0053684398676468,1.1155207566296869e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
616,1.0052704255740719,9.585559105665005e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
617,1.00541576368869,8.365400303383866e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
618,1.005497303944411,7.38431397129093e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
619,1.0054559498218831,7.953079166998391e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
620,1.0053991561438864,1.225906977073525e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
621,1.005566103620412,1.8155702304685746e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
622,1.0055251835735577,2.111526823305213e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
623,1.0055657473113875,2.1361542483631317e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
624,1.0056414132063147,2.1844339262138818e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
625,1.0055747543774916,2.1923575942672355e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
626,1.0056913169835175,1.9700464777205313e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
627,1.0058032947446145,1.5971600093760403e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
628,1.0057707861405292,1.2183330100971909e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
629,1.0057955476160965,8.681906934019747e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002651799101018524,0.0,0.0,-0.007151735896075427,-0.007416915806177279
630,1.0057624169696708,5.570574800971256e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
631,1.0056576480080066,3.07965768464001e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
632,1.005787896403546,1.3135532286815252e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
633,1.005825342592365,2.0282350829162906e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
634,1.0057810882437483,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
635,1.0059611209392154,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
636,1.005960221693498,0.0,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
637,1.005791235074613,1.0064168363740955e-08,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
638,1.0058022098019206,9.821779148585175e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
639,1.0057316717558833,2.4388357414761005e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
640,1.0059178734130572,3.494252362139725e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
641,1.0061489950259104,3.947654233797323e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
642,1.0061363732688275,4.551549233495052e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
643,1.0059045764671664,5.340446755849242e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
644,1.0057664319209783,5.606693648538861e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
645,1.0056746427111953,5.858221210461632e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
646,1.0056544378144117,7.0925847276332095e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
647,1.0057059647717619,8.375499911737118e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
648,1.0058329003210962,9.33509761048101e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
649,1.0056134807177264,1.1798581858709326e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
650,1.0055404959127845,1.4851532504320817e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
651,1.005621515476906,1.7164919657678204e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
652,1.0056807320534455,2.300084616270714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
653,1.0057252607795657,3.322806538157808e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
654,1.005765128224629,4.01172129353766e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
655,1.0056794880985849,4.063294677962229e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
656,1.0054880257755454,3.953680117629653e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
657,1.0053872186676205,3.7849175862535454e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
658,1.0054144124908742,3.301941242369381e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
659,1.005576483147003,2.5641915108613883e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
660,1.0056973334326051,1.795986409597676e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
661,1.0056844351425438,1.1395946353414163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
662,1.0055344270818556,6.534464314167067e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
663,1.0054970604319116,3.590454414446307e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
664,1.0055642156332427,3.6022742112202446e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00025656636130258394,0.0,0.0,-0.007721891278602642,-0.007978457639905226
665,1.0054946563479044,6.34799040697738e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
666,1.005584071892276,9.081001577018648e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
667,1.00570457260226,1.2025666385674126e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
668,1.0057274278916593,1.794150004033295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
669,1.0056122775723222,2.4179918872474532e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
670,1.0056901495016892,2.637507923230324e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
671,1.0057407446628328,2.62132490628602e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
672,1.0056529119921487,2.599601543607464e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
673,1.0056819831200023,2.4190883442382885e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
674,1.0055656413995544,2.084559761953902e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
675,1.0054991351071452,1.8461572673601514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
676,1.0054074648155369,1.7029433361056817e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
677,1.0054948108438768,1.4789861824388918e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
678,1.0056275832073776,1.2009795480964673e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
679,1.005659462932547,9.853462968065296e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
680,1.0056135084931426,8.263528331661434e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
681,1.0057236082095455,6.743110310644694e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
682,1.0058489027024868,5.280092613007718e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
683,1.00584571518445,4.035150431840165e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
684,1.005701326987106,3.0013269000906665e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
685,1.005625153169162,2.7294971835694775e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
686,1.0055141739573557,4.514482794795217e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
687,1.0054976305769134,8.122908734508276e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
688,1.0056722127773585,1.1054505951535508e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
689,1.0058638299129352,1.1555661192548897e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
690,1.005818539889865,1.0210166514297614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
691,1.0056513134768752,8.711609042239552e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
692,1.0055570869572776,8.836938246948594e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
693,1.005625139862285,1.1241978029188728e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
694,1.0054944354750603,1.4000509658103768e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
695,1.005469700740473,1.5003903268428787e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
696,1.0054492717339298,1.657829814710227e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
697,1.0053727406340656,2.171902148289243e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209
698,1.0053388157969123,2.691431570585988e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00028139841567438427,0.0,0.0,-0.008155077508279825,-0.008436475923954209


==> data/eval_hist_100_0.2_new_new_filter.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0040417239360988,0.03494166502301406,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
1,1.005537797926897,0.03199482118578685,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
2,1.0055781749072992,0.029565072877422872,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
3,1.0042093308734796,0.02765854778612745,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
4,1.0028888117114476,0.025374787509007037,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
5,1.0026648342936515,0.023249469036793542,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
6,1.0035317376534496,0.02170503320349491,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
7,1.0048959479719832,0.020063376371270657,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
8,1.0056315285490522,0.01830586596863656,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
9,1.005082683548452,0.016911660685053908,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
10,1.0038676477585968,0.015596611854500177,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
11,1.0032295593145728,0.014194759120296106,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
12,1.003703212828906,0.013081251218352359,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
13,1.004488643435687,0.012176758048263781,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
14,1.0051546678305476,0.01115234340755345,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
15,1.0050814352430861,0.010225670683939881,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
16,1.0046371543056545,0.009480501895278435,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
17,1.0038784445262028,0.008673512982344608,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
18,1.003749548262987,0.007906439423971273,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
19,1.0041093057498776,0.007286186441521213,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
20,1.004660066932805,0.006672170249846058,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
21,1.0049107371577386,0.0060528462877573585,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
22,1.0047085554966646,0.005553176933092597,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
23,1.0042095642259878,0.005104966322415959,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
24,1.0038116625463809,0.00463793360620719,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
25,1.0039268217054196,0.004233224065151231,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
26,1.004277777721983,0.0038808015661796077,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
27,1.0046638221376358,0.0035292109992503995,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
28,1.0047417422060354,0.0032157920413098742,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
29,1.004503270627985,0.0029594935648397575,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
30,1.0041273727534488,0.0027055869523912534,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
31,1.0040371987452188,0.002457384137726857,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
32,1.0040361319532838,0.0022530665282773604,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
33,1.004090090635314,0.002064200357458198,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
34,1.0041752840871578,0.0018747024118903372,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.26480958964730555,0.0,0.0,-0.0037987508018118175,-0.26860834044911736
35,1.0044049418115124,0.0017137972753863224,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
36,1.004433041677423,0.0015707106366241689,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
37,1.0040795390547546,0.0014262387896332837,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
38,1.0037981963895808,0.0012909962336225414,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
39,1.0034954621265726,0.0011688641645744083,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
40,1.0036422444573356,0.0010640715191964645,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
41,1.003896274483044,0.000969626607552433,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
42,1.003982281123569,0.0008868100702393182,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
43,1.00407011497373,0.0008233968824589594,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
44,1.0039933126466387,0.0007733809883390058,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
45,1.0040082824852126,0.0007154907835294701,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
46,1.0039538431362909,0.000652854722700474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
47,1.004027260125153,0.0005986589854080928,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
48,1.0040068165079965,0.0005458954584256913,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
49,1.0038534678352855,0.0004957501876326062,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
50,1.0037389535546763,0.0004486072839646469,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
51,1.0036217249144028,0.00040611969562716864,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
52,1.0036557478535373,0.0003679403392920584,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
53,1.003918129421105,0.00033316300263017915,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
54,1.0042798710003162,0.0003034399929092139,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
55,1.0043345061047007,0.00027887554352620954,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
56,1.0043117803826496,0.00025716327199169927,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
57,1.0042560706854053,0.00023523742682018112,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
58,1.0042401698827752,0.00021836610513246534,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
59,1.0041981225837595,0.00021993919021712577,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
60,1.0040090112931623,0.00021938266628230375,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
61,1.0039114661519142,0.00020216711045212304,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
62,1.0038796538109869,0.00018322540022035512,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
63,1.0039356931319747,0.00016598888024005933,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
64,1.0040142833198535,0.00015048162117349434,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
65,1.0040543668122213,0.00013998421710063695,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
66,1.0040301496191335,0.00013260132221103705,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
67,1.0040896047805907,0.00012295972940193958,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
68,1.0040150282772298,0.00011195538442174407,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
69,1.0039932414172361,0.00010200371344895685,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012217957432707429,0.0,0.0,-0.0032594768975209433,-0.015477434330228372
70,1.0038920156283988,9.334458970286317e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
71,1.0040194273029142,8.486100196310439e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
72,1.0040412265139413,7.707459633508898e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
73,1.0040092409064532,7.028464383791992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
74,1.003794970606384,6.398186674682246e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
75,1.0037141390659448,5.913589048239205e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
76,1.0039139453237573,5.5289258960275456e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
77,1.004009931429447,5.0922299309945445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
78,1.004103092081532,4.6315975630674895e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
79,1.0039366310723838,4.5991311486323395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
80,1.0038377531619713,4.7684109095760054e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
81,1.0038155499386614,4.7014879060528024e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
82,1.0039853486592074,4.619618431041136e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
83,1.0040790794252261,4.5287208796339554e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
84,1.004042046363685,4.387660085783857e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
85,1.0039303105973119,4.2528407980406935e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
86,1.003907568789132,4.050112017117244e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
87,1.0037840270849288,3.886927897027039e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
88,1.0038027727770926,3.872122594942276e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
89,1.0040009627889022,3.67674788196437e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
90,1.0041589608592536,3.426670464819828e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
91,1.0041149435680308,3.2287537533482783e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
92,1.0040567607396742,3.1240073284595446e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
93,1.004037523794873,3.0070567254446003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
94,1.004042850697092,3.0286838065513167e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
95,1.0040210077278284,3.454026094551079e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
96,1.0039760157081064,3.5453666485283176e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
97,1.0040457389714383,3.234891749847074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
98,1.0039617905534268,2.957144656310188e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
99,1.0038797654018428,2.6864388913791656e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
100,1.004035282519497,2.4358140691279813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
101,1.004316691471542,2.2324766798921737e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
102,1.0044975516622932,2.0665746463044347e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
103,1.0043740658459803,1.9302459908290788e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
104,1.0041902784071135,1.875915290464267e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009331305914666022,0.0,0.0,-0.003187548418505738,-0.00412067900997234
105,1.004097684837557,1.9127011064583953e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
106,1.0040484872961313,2.7299623589748717e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
107,1.0042539123524652,4.048477693559118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
108,1.0043322255343696,4.3718659417191584e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
109,1.0043649712853786,4.277020469543475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
110,1.0043311205308842,4.393246761743042e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
111,1.0041873947848203,4.270478438128317e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
112,1.0042192651093063,4.2002399182573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
113,1.0042096591129097,4.2049308374177176e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
114,1.0043664878076184,4.0113096220215965e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
115,1.0044234256360125,3.681199391996763e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
116,1.0045846625862147,3.512458589387796e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
117,1.0044178082535935,3.361684612066494e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
118,1.0043806866200304,3.0459131563555146e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
119,1.0044216289496293,2.9527332709793717e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
120,1.004433617955857,2.9643280842646103e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
121,1.0043991908876015,3.1086775934523557e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
122,1.0045129020071226,3.228046794760791e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
123,1.004551202398165,3.04973442315222e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
124,1.004360968163176,2.8043112362698687e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
125,1.0041678604978452,2.5424476543177487e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
126,1.0041504034217925,2.3098602969530393e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
127,1.0039781488945514,2.1886853728468694e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
128,1.003954003867353,2.1173308986976795e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
129,1.0040976707454305,2.1938044814403327e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
130,1.0042617310026842,2.740202105187457e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
131,1.004302124109491,3.086690577033366e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
132,1.0041785370312253,3.23592451101623e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
133,1.0041104596887684,3.358603763609071e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
134,1.0038907030788384,3.219138785820138e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
135,1.0038091784691425,3.364434882873296e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
136,1.0040238579049494,3.486273289592452e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
137,1.0043140719867893,3.31741427951983e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
138,1.0044396433439293,3.1467806184757286e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
139,1.0042495489733727,3.465694796650731e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005846374888346836,0.0,0.0,-0.003513166862787202,-0.004097804351621885
140,1.0040453176485156,3.906189438988431e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
141,1.0040642235427513,3.981618978924322e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
142,1.0042299028931412,4.815887590416672e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
143,1.0044746718526405,5.843120904089675e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
144,1.0045809271225679,5.8769641880580635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
145,1.0044133261880492,5.9112342607922575e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
146,1.0042097194226813,5.8715672131295603e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
147,1.0042406957277692,5.522797907048841e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
148,1.0042189985903123,5.902948661381723e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
149,1.004389110059986,6.420619120019606e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
150,1.0044711340378345,6.245359011197844e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
151,1.0045750017539743,6.209296210812425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
152,1.0044853138723395,6.1121470915637e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
153,1.0043824695631665,5.561532008955797e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
154,1.0042251050527646,5.25401792303858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
155,1.0042566092565581,5.1170067994534685e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
156,1.0043152365518502,4.970136220554183e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
157,1.0042652597593498,4.6976395104412985e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
158,1.0041749205011805,4.37820783595727e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
159,1.004000902636743,4.401132113344659e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
160,1.004141992159759,4.317242305212749e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
161,1.004195385752351,3.934755853148563e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
162,1.0043870926775813,3.5888887847273124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
163,1.0043733116809541,3.3446145528915346e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
164,1.0043014563199173,3.479716340583293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
165,1.0042841629806145,3.557943661427373e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
166,1.0043677817228123,3.313319675388165e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
167,1.0042257390588858,3.448779641423998e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
168,1.004149238482591,3.549910185755778e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
169,1.0042112707198296,3.264147932466521e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
170,1.0043180578371176,2.986624921642892e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
171,1.0043264206247058,2.756330924501068e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
172,1.0044632132735942,2.6556941592604184e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
173,1.0044137021840873,2.6343067431875274e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
174,1.0044132454939347,2.5016682558110315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008698604592470712,0.0,0.0,-0.0033309822927004577,-0.004200842751947529
175,1.0042397906052023,2.3792233855803597e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
176,1.0040797165823425,2.282149832512541e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
177,1.0041732564747317,2.279549908116723e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
178,1.004153822212133,2.258858625459399e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
179,1.0039762471588078,2.0437426807120165e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
180,1.0039642723558186,2.1038378630016545e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
181,1.0038033074182784,2.560146968034544e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
182,1.0039025880563928,2.7219613405429022e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
183,1.0041408215207084,2.467742891908101e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
184,1.004323351024041,2.5136187217152156e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
185,1.0043899829237475,2.5983706483035852e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
186,1.0041657198831808,2.685668973216254e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
187,1.0039783470487462,2.732038266905732e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
188,1.0039245664120837,3.0160906250017093e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
189,1.0039389690766058,3.860652983051697e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
190,1.0040212106726196,4.296750912646549e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
191,1.0041225229413628,4.3436658451454164e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
192,1.004058538354372,4.6894406570443784e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
193,1.0038722707775547,4.905634694995538e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
194,1.003870560350619,4.6016352177045814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
195,1.0039013150956424,4.215262389580893e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
196,1.0041272459666826,3.99062693644793e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
197,1.0043264904199085,3.747679925457301e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
198,1.0042834293640124,3.712471592832171e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
199,1.0040865366546685,3.713615058354487e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
200,1.0036215069549603,3.397749229012306e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
201,1.0043006008017203,3.5180346051314996e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
202,1.0064106271284319,4.268852316608513e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
203,1.0051049513476449,4.525060999823175e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
204,0.9981410504160076,4.3904643477905805e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
205,0.9976867173699216,6.584018505695548e-05,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
206,1.0064598593757264,0.00010442959338653316,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
207,1.0141761543568106,0.0005553054415965303,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
208,1.0070481451711268,0.0009670036236002855,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
209,0.9878794398877787,0.0052231799027529025,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-0.0044828610395109,0.0,0.0,-0.003239558639250868,-0.0077224196787617685
210,0.9855683034016957,0.009729779888625945,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
211,1.0012998202075691,0.014671293975311963,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
212,1.0169730301402042,0.02748688208540893,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
213,1.02322141843557,0.03504511221437432,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
214,1.009662513591471,0.06807936622326992,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
215,0.9851922043461893,0.10384342526685224,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
216,0.9809682086767478,0.11462270051789089,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
217,0.9979919481889937,0.15088997758677716,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
218,1.0159988833993612,0.18411153133715058,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
219,1.0258369733764972,0.18789436932952208,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
220,1.0141799059746934,0.2415593928103914,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
221,0.9880806565020773,0.29807128819979806,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
222,0.9790975586420866,0.29824881636378797,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
223,0.9929564826066644,0.3248755081834223,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
224,1.0119677730065537,0.36077237203301316,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
225,1.0244961565610038,0.35451939133978094,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
226,1.0158247824987172,0.3904167096312102,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
227,0.9907613582149369,0.4484100998520247,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
228,0.9758982261688117,0.43925708794427293,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
229,0.9846078811287676,0.4419742851274805,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
230,1.0058270712218176,0.47229504446884363,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
231,1.0222565360622615,0.4606278085511039,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
232,1.018585695732579,0.47331541393412885,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
233,0.9962243413698344,0.5309773245041419,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
234,0.9764029114001036,0.5270300999462822,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
235,0.9797333897924859,0.5160976855661443,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
236,1.001409193874423,0.5532959402147418,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
237,1.0198670116214892,0.5492488343553948,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
238,1.0271424513019851,0.5356305064446455,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
239,1.0125922692200926,0.582662379335122,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
240,0.9856184824655078,0.5906750706245975,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
241,0.9789130687464281,0.5702933392343593,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
242,0.9950902260566229,0.6023576104971341,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
243,1.014073446513767,0.6188336186578579,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
244,1.0255518401468002,0.5879611665901285,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-7.868572609100199,0.0,0.0,-0.009502070206129976,-7.878074679306329
245,1.0159711852370696,0.6159853829016467,0.0,0.029999999999999916,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
246,0.9950371818581685,0.6576621378502047,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
247,0.98561270096244,0.6282452176902629,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
248,0.9976587586386416,0.6208414143953261,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
249,1.0225796359625643,0.6351413496056347,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
250,1.0410614758618058,0.6060561261998322,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
251,1.0435136602439314,0.5902737032449676,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
252,1.0338000867427024,0.5988894365151786,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
253,1.0237014450149398,0.5691738417906894,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
254,1.016641647682017,0.5805486430595809,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
255,1.0131540801678318,0.6513601847882556,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
256,1.0123174146796947,0.664809234893164,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
257,1.0126539736351636,0.6158137838558446,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
258,1.0131830369086745,0.5723346634995521,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
259,1.013691344644059,0.5404925884919269,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
260,1.014066436908231,0.5037636932315118,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
261,1.0141505236344472,0.4610325093889759,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
262,1.0140605504433848,0.4180540728899914,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
263,1.0139965531245212,0.37829251008193104,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
264,1.0140831994879886,0.34230212718437175,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
265,1.014177292107065,0.3097360627676867,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
266,1.0142386536003785,0.28024273480436795,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
267,1.0141437994471194,0.2535550143686382,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
268,1.0144147948030937,0.22940755536954874,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
269,1.0145348741518927,0.2075600354835304,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
270,1.0144517078730728,0.1877938349858491,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
271,1.014413828693288,0.1699106537004041,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
272,1.0142168061041077,0.15372984685682833,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
273,1.014063225689037,0.13909454054195425,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
274,1.0139294270784664,0.12585625850929869,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
275,1.0138564981173095,0.11387347578241194,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
276,1.0138547982718527,0.1030285591158775,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
277,1.0139575337830287,0.09322025330917393,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
278,1.0138153956928262,0.08435016431756306,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
279,1.013770836964636,0.07632474352387675,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-8.178508129563674,-0.10000000000000005,-2.012461179749813,-0.00038527791049216355,-10.29135458722398
280,1.0137560897821363,0.06906111679287665,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
281,1.0136778074212618,0.062485789412196326,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
282,1.0135769053486083,0.05653559769052868,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
283,1.0134904562401628,0.051152974001571136,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
284,1.013425156078883,0.04628292401675762,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
285,1.0133043528383523,0.041875751233825656,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
286,1.0133375434167906,0.03788845712630965,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
287,1.013403701173844,0.034282222595708615,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
288,1.0134873013748384,0.031020155289920633,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
289,1.0133721977448278,0.02806829421111881,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
290,1.0131412456232523,0.02539821257714572,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
291,1.0130309224549947,0.022981454354426063,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
292,1.0129826545155014,0.0207930779345035,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
293,1.0127739667772122,0.018813994513190487,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
294,1.0127345828675742,0.017023642684712254,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
295,1.0126956501206608,0.015408520350467761,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
296,1.012636374137316,0.013949930151438243,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
297,1.0125675676109318,0.012625720423129164,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
298,1.012517707943969,0.011429512448512836,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
299,1.012450589989583,0.010347386183839402,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
300,1.0124312224536,0.00936370665906565,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
301,1.0123948240296992,0.008473082227517748,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
302,1.01242318514192,0.007667547687701777,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
303,1.0124367684162885,0.006938681802244103,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
304,1.0124555188886382,0.006279185653683916,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
305,1.0124860096537287,0.005682144141677266,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
306,1.0123523229282867,0.005141447823681875,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
307,1.0121876073238827,0.004652036640056943,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
308,1.0120578307673351,0.004209019774544773,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
309,1.012041836255098,0.0038082361464353482,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
310,1.0119448098085193,0.00344572401781612,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
311,1.0119841389708615,0.0031189217142033147,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
312,1.0119436884163677,0.0028266741593800967,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
313,1.011976258941594,0.0025643465907224804,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
314,1.0120363054654902,0.002324015108329874,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.4007690025012613,0.0,-2.012461179749813,0.0,-2.413230182251074
315,1.0120891172849882,0.002104559414595853,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
316,1.0120588179758234,0.001905435010497402,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
317,1.0119899600358526,0.001724108810098521,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
318,1.0121089834558243,0.0015600814707489314,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
319,1.0120654017347408,0.0014119048248014026,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
320,1.0121199795656777,0.0012782853566541492,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
321,1.01208650900362,0.0011570214934322187,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
322,1.0120871638366609,0.0010472537227324739,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
323,1.0119703156666808,0.000948709370842514,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
324,1.0121794737193754,0.0008591395421486372,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
325,1.0122349660230892,0.000777545686153144,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
326,1.01213834542588,0.0007037342582518525,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
327,1.0121134190529169,0.0006367372415362755,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
328,1.0121389934144107,0.0005772858215418996,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
329,1.012203230958097,0.0005259314222253464,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
330,1.0120865037716806,0.0004793425434655427,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
331,1.0121682620994288,0.00043505111338816663,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
332,1.0121911475514571,0.00039408410302422636,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
333,1.0123556403672058,0.0003567309648376844,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
334,1.0123982573355474,0.00032315536489048517,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
335,1.0123730743025867,0.0002935178452946338,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
336,1.0122990565279333,0.0002665287139772098,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
337,1.0122519226380018,0.00024149320434784752,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
338,1.0124274946283496,0.00022130093130868733,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
339,1.0124764157065889,0.00020377673332802246,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
340,1.012561715545147,0.00018525422505544364,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
341,1.0124946256234493,0.0001680453660254126,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
342,1.012455454697267,0.00015289367161519862,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
343,1.0126080438140073,0.00014071200309135842,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
344,1.0128430296676354,0.00013010513548522773,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
345,1.012906449748741,0.00011974213825642377,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
346,1.012831301938276,0.0001095911693316015,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
347,1.0128871094492817,9.941642299669042e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
348,1.0128352619066663,9.172280035316208e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
349,1.0128509349879007,9.122340590621634e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.013120921967814331,0.0,-2.012461179749813,0.0,-2.025582101717627
350,1.0129327285508583,9.127935790172135e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
351,1.0129036301606251,8.471460225650819e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
352,1.0129877595160406,7.688734047417016e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
353,1.0130254885208356,6.986975194522134e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
354,1.0132128519169399,6.332507451372239e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
355,1.0132897261424514,5.78790887754493e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
356,1.0133078695871474,5.2950750985898705e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
357,1.0133620201259625,4.8500454450904195e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
358,1.0133785802378947,4.4838293299999725e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
359,1.0133748225608088,4.4638627784980015e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
360,1.013295817471419,4.591337822730318e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
361,1.0132177115610905,4.374075200257567e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
362,1.0130696905025398,4.045046557184416e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
363,1.0131151318389395,3.72430671403983e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
364,1.013381537230999,3.385475784197186e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
365,1.0136267147531046,3.1123052913024284e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
366,1.013687248793664,2.9545966683072744e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
367,1.0137436029312992,3.045361097134536e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
368,1.0136867082932326,3.0391459838948512e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
369,1.0136855509611773,3.329627857608018e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
370,1.0135696053331014,4.525079038889253e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
371,1.0134936110983415,5.277141049461586e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
372,1.0135466976363716,5.131904362473849e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
373,1.0135937134145325,4.7551948484848394e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
374,1.0137588284135928,4.305878538267515e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
375,1.0139143938529493,4.015051336959431e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
376,1.013980057298514,3.8643338850411206e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
377,1.0141160484114211,3.610995317853338e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
378,1.014270794847841,3.2916798552273204e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
379,1.0141979847264568,3.282647285108886e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
380,1.0140623972346503,3.64800848904029e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
381,1.014029924709834,3.8576183612755925e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
382,1.0137359587247363,3.931113901141379e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
383,1.013967751011289,4.229620516313478e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
384,1.013991637988373,4.219538769199731e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0007179880194403168,0.0,-2.012461179749813,0.0,-2.013179167769253
385,1.0140856750470444,3.974095530948406e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
386,1.0141814599740948,3.8032351980512334e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
387,1.0143100846294026,4.358537166957363e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
388,1.0144157617064964,4.9423538473382824e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
389,1.0143072584112656,4.64070895359635e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
390,1.0142843946955258,4.348904520985736e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
391,1.0143727480036742,4.2014157889354864e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
392,1.0144297064283994,4.208877013089775e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
393,1.0145479487584057,4.288934366440754e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
394,1.0147311465823614,4.13142725652865e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
395,1.0147810938113146,3.7767884707323784e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
396,1.0147070780947334,3.478510666424717e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
397,1.014455134563,3.2512431141052645e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
398,1.0145057939929323,3.177639458395725e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
399,1.0146569113766015,3.508813370208755e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
400,1.0146777273663592,3.766085574364093e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
401,1.0146714548690854,3.5528119637036466e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
402,1.0146202805893476,3.806175714870077e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
403,1.014283908432588,4.0384312120395554e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
404,1.0139276172500629,3.828490419077988e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
405,1.0137555637774025,3.665168263723764e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
406,1.0138476380952426,3.356407702614504e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
407,1.0141734695445404,3.05670779761285e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
408,1.0140749596121583,3.830149599558969e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
409,1.0140141591681673,6.410215160538794e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
410,1.0136815767563288,8.619051122706322e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
411,1.0134455677296503,8.722180278163785e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
412,1.0133616123131146,8.760371989760019e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
413,1.0134087347422478,8.792774608130103e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
414,1.0133311866877726,7.984497494417193e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
415,1.013310900686484,8.301253558311942e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
416,1.0131914647742801,9.616103662792456e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
417,1.0132095917277597,0.00010101627588325604,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
418,1.013374628334539,9.487504421359645e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
419,1.013549404866609,8.647456571949267e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0006485115646550368,0.0,-2.012461179749813,0.0,-2.013109691314468
420,1.0135888490346074,7.903793383368838e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
421,1.0133862255879469,7.326426034667943e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
422,1.0134056133986054,6.790437287982457e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
423,1.0133288622826804,6.355990954716388e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
424,1.0133077072167511,6.392109093285872e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
425,1.0133447965637197,6.330756197738686e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
426,1.013169827927764,6.068320968694029e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
427,1.0129680769246874,5.7294390718817656e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
428,1.0128902689561279,5.260736826266501e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
429,1.0126793267815282,4.847815401859862e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
430,1.0127593193641344,4.411306992248845e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
431,1.012841780698193,4.234240108440265e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
432,1.0128382978839554,4.6333426190497185e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
433,1.0126921671639568,4.9818324560060485e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
434,1.0127564942049683,5.3312319090219614e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
435,1.012859025822464,5.420968701227671e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
436,1.0129059005161924,4.9589699025451315e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
437,1.012825693482851,4.5448579868148374e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
438,1.0127048169170785,4.278775077019358e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
439,1.0126430386106757,4.036330069757984e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
440,1.0126051312729896,3.7545422090712094e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
441,1.0124754975807573,3.555214139709628e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
442,1.0124906951838297,3.298390743761001e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
443,1.0125435158586864,3.169719184297381e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
444,1.0124881643071735,3.128524523092931e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
445,1.0122791970025091,2.975342526462508e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
446,1.012337933627603,2.9396251019856717e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
447,1.0124229267690168,2.8722142306823647e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
448,1.0124187651888994,2.6238325791285075e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
449,1.0121740992036679,2.402768880232812e-05,0.050000000000000044,0.030000000000000027,-0.0002997001925475473,0.0009999999999998899,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
450,1.0191056654911594,2.609276094796275e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
451,1.0311890240735795,2.7833958879478365e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
452,1.0391003438153747,2.5742782523387097e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
453,1.0419069948308726,2.3872899952928332e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
454,1.0404199820640634,2.64044275330683e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0004500691896534297,0.0,-2.012461179749813,0.0,-2.0129112489394663
455,1.0367229605729753,2.918139359648598e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
456,1.0334274574157771,2.6990176970354546e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
457,1.0320030518206826,2.4485013227380102e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
458,1.032273132599085,0.0006876293980562884,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
459,1.033268905471724,0.0013134466882678783,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
460,1.034003254832724,0.0024894063213119918,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
461,1.0342659824291025,0.005310474926355663,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
462,1.0339453799149398,0.0073264491711940586,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
463,1.0335573329493049,0.007410718833481285,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
464,1.0331001912872817,0.006796754264307317,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
465,1.0329315985125527,0.0062804759424574235,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
466,1.0330622748742466,0.005794420209392589,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
467,1.0333278191849098,0.005273496500733772,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
468,1.033658798645302,0.00478813998112906,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
469,1.0337934214397726,0.004378215721940509,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
470,1.0337640924935378,0.004003244765688848,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
471,1.033651014866229,0.0036334940644647397,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
472,1.0335976798571718,0.0032935388852453314,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
473,1.0336592493441354,0.0030009141815745322,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
474,1.0336521925718536,0.00273646190302249,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
475,1.0336233805695725,0.0024825646949612652,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
476,1.033580207573353,0.0022471796617261983,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
477,1.033588499028689,0.0020344830907100707,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
478,1.033685046955603,0.0018414168949313007,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
479,1.0337997103207301,0.0016661404851109646,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
480,1.033761065672187,0.0015075256111690128,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
481,1.033724050789222,0.0013642472065922124,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
482,1.033868356719944,0.0012345577145315327,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
483,1.0339465573322895,0.0011177279352954656,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
484,1.0339207435300537,0.0010138180345089915,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
485,1.0338748146711023,0.0009190726604943446,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
486,1.033902467605148,0.000831646441700387,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
487,1.0339400371840703,0.0007540372908267095,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
488,1.033960554320965,0.0006849949760769819,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
489,1.033806268086954,0.0006210480989413315,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06519912633903745,0.0,-2.012461179749813,0.0,-2.07766030608885
490,1.0287996195498634,0.0005620615311692029,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
491,1.017971346425071,0.0005086902111214833,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
492,1.0088281949000586,0.00046041120312628877,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
493,1.0064402888519466,0.0004168149014125876,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
494,1.0087447517586867,0.0003789447513227211,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
495,1.0117516613102215,0.00034477163620988974,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
496,1.0134834767579548,0.0003121492268633181,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
497,1.011462022370135,0.0002824443940199427,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
498,1.006575976558818,0.0002555475573620421,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
499,1.001789448053762,0.00023120998691604855,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
500,0.9999820524341926,0.0009745087437671207,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
501,1.0016797118210339,0.002279825389867297,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
502,1.0050458525868735,0.002799831609259828,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
503,1.007797377411319,0.004976246266143329,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
504,1.008288687139306,0.010460335758884146,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
505,1.006546756624503,0.01442903929813574,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
506,1.0045156986404684,0.01441200185417853,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
507,1.0036631489759242,0.014081488113290803,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
508,1.0043557658529865,0.01506818052446169,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
509,1.005670577212561,0.015203467025821303,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
510,1.0062846361717372,0.014139272965997436,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
511,1.0060260599038604,0.013395875410496595,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
512,1.004966739481905,0.012844959325105277,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
513,1.003975410264196,0.011855620678855148,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
514,1.003829413700639,0.010885135802733415,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
515,1.0045415058020555,0.01010195723038052,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
516,1.0055938118556342,0.009237217579941314,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
517,1.0059768058459984,0.008447549445910682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
518,1.0056392264715128,0.007882847679201442,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
519,1.004893267275301,0.007312185483746,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
520,1.004443373488328,0.00666778354032882,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
521,1.0045095543249851,0.006182072156596718,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
522,1.004883378123388,0.005773113883613745,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
523,1.0050925754781337,0.005276725306547583,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
524,1.0051899382577782,0.004824912715232853,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.31059251779586744,-0.10000000000000005,0.0,-0.009665877941247408,-0.4202583957371149
525,1.005029189233363,0.004457953868135789,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
526,1.0047643183510333,0.00407810271709857,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
527,1.0045682984046467,0.0037006675465745295,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
528,1.0046116828414606,0.0033651481688556253,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
529,1.0047291947943422,0.0030565234566161145,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
530,1.0050599592693674,0.0027696293796720377,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
531,1.0050255897727298,0.0025140077364471025,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
532,1.0048830317918072,0.002289345190471597,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
533,1.0048161386312258,0.002078917970906057,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
534,1.0047418862273207,0.0018820139908586348,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
535,1.0047415829454065,0.0017148150010157731,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
536,1.004782397377625,0.001563345576200532,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
537,1.0048472471890602,0.0014161872192367973,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
538,1.0047593936063826,0.0012833334867274706,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
539,1.004828063127329,0.001163049201925439,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
540,1.00448197903801,0.0010534055506722876,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
541,1.0043838929853353,0.0009532643593285636,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
542,1.0045196907590794,0.0008630147608081318,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
543,1.0046737975612257,0.00078162784970554,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
544,1.0048585356555955,0.0007077159606014478,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
545,1.0049209296296582,0.0006497369307745978,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
546,1.0048297014855667,0.0006007554597682682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
547,1.004709489895489,0.0005475820035178432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
548,1.0045983926036566,0.0004984343337023367,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
549,1.0046750691127895,0.00045861288299668007,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
550,1.0046325616936207,0.00042169897228247033,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
551,1.0046738214706963,0.00038344106668048475,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
552,1.0047722259302845,0.00034861747950973624,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
553,1.0047622621685228,0.00031901100250769225,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
554,1.004680435188042,0.00029074042691379793,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
555,1.0048112569074112,0.0002632019135587146,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
556,1.0050207189281142,0.00023830989283436585,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
557,1.0050919216264662,0.00021668287326137163,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
558,1.00520358536605,0.00019709812635044477,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
559,1.0053423261032446,0.00017883726347069553,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0423481009107293,0.0,0.0,-0.005488490031194614,-0.04783659094192391
560,1.005202048538013,0.00016321695280525024,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
561,1.0051000461828095,0.0001537110454065041,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
562,1.0051511357337621,0.00014612900499021367,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
563,1.0051861575518588,0.00013642841522071598,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
564,1.0050825139152224,0.00012882539827171647,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
565,1.0049987841753294,0.00012019637547684607,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
566,1.0048907450745346,0.0001106099671658918,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
567,1.005046912876921,0.00010145439214701842,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
568,1.005206638457431,9.192003175846321e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
569,1.005255266114072,8.398854561697614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
570,1.005067252356811,7.779227298957146e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
571,1.0050586067724587,7.329098938716993e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
572,1.0050388079654735,6.909489178679027e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
573,1.0051699318629286,6.672969765765954e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
574,1.0052941523465333,6.470836460195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
575,1.005252925968017,6.154892941085087e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
576,1.005214306617425,5.788524267517899e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
577,1.0051307004085375,5.279489592758477e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
578,1.0051326528454847,4.907678979458491e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
579,1.005222061914977,4.7846253205956747e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
580,1.005457972750249,4.556901077493461e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
581,1.0054598623528574,4.1343013467955565e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
582,1.0054854605724168,3.826859505323311e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
583,1.0054538051484976,3.546277696644729e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
584,1.0053927307926902,3.2695221786627615e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
585,1.0053506538483012,3.594592459116587e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
586,1.0054370562328792,3.902793601985719e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
587,1.0055327311653897,3.62466736926815e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
588,1.0054596556689313,3.306902842106664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
589,1.0054094294208606,3.0297222038841254e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
590,1.0054726527601907,2.812034046856032e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
591,1.005432214019549,2.6146688396608082e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
592,1.0054895908570343,2.518163319332672e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
593,1.005433338073132,2.4047268694664346e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
594,1.0054202907082148,2.217526762979256e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018270002161454922,0.0,0.0,-0.00682078802588621,-0.008647788242031702
595,1.0052665690939966,2.0538393565254963e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
596,1.0052930799690625,1.879489576208615e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
597,1.005340296511258,1.7263333504625938e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
598,1.00539489697014,1.5955223260267772e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
599,1.0054607270945117,1.4630362197857409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
600,1.00546771307264,1.5531952714080526e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
601,1.005410449533608,1.6353483377362955e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
602,1.0052307804320586,1.4983004002480485e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
603,1.0052244951037348,1.4061308935232053e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
604,1.0052568267212154,1.3764515322870556e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
605,1.005308215238661,1.3225132724847488e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
606,1.0052864501988192,1.2250196263189755e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
607,1.0052367502842807,1.4465474993208845e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
608,1.0050314063693109,1.672639205098271e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
609,1.0050238502741184,1.5568696999539272e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
610,1.0050891154086117,1.4341429135817612e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
611,1.0051634937102072,1.3225926408730539e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
612,1.005298259789043,1.2187016998403103e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
613,1.0054074035883631,1.5430110174928073e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
614,1.0054025025186317,1.8709333388638843e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
615,1.0053683893229017,1.7614572924322294e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
616,1.0052702779715978,1.6701164992351116e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
617,1.005415640177097,1.802319127717325e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
618,1.0054972868553036,2.0847340439210824e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
619,1.0054560318483068,2.1340480039219718e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
620,1.0053992618540677,1.9543066943667944e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
621,1.0055661548125792,1.862288880726916e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
622,1.0055251544157162,1.8801828950087973e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
623,1.0055656727916706,1.9238498220300073e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
624,1.005641353428755,1.8596268424597077e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
625,1.0055747479595873,1.7103882161507893e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
626,1.005691358295143,1.760208149462273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
627,1.005803346244046,1.7780175905467326e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
628,1.0057708104316652,1.6251109146179762e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
629,1.0057955332593436,1.5549199646729754e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00038623923816715427,0.0,0.0,-0.007151691269467623,-0.007537930507634777
630,1.0057623813381142,1.4868849310052156e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
631,1.0056576197021323,1.4489041335912332e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
632,1.0057878934407913,1.5856411271179166e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
633,1.0058253620832374,1.619326014634472e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
634,1.0057811124585447,1.475095092842322e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
635,1.0059611324296065,1.346837844530645e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
636,1.0059602151905087,1.3301436552794072e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
637,1.0057912185714337,1.3834114443519147e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
638,1.0058021964095687,1.364147557178639e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
639,1.0057316698254373,1.2777283158784553e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
640,1.005917881904402,1.4129212213128348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
641,1.006149006118855,1.5585652507103627e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
642,1.0061363790282722,1.6280687993261316e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
643,1.0059045742003359,1.676642827508289e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
644,1.0057664248483071,1.5889614730034264e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
645,1.0056746365724905,1.7090291519362253e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
646,1.0056544365401854,2.440954506967935e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
647,1.0057059682230165,2.94779964507964e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
648,1.0058329052088166,3.077917160595712e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
649,1.0056134834725137,3.4990179080392214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
650,1.0055404951382065,3.744320930679625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
651,1.005621512420888,3.6519555269509945e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
652,1.0056807292288361,3.356309004432805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
653,1.0057252600189368,3.199216237902461e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
654,1.005765129595766,3.307572832370444e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
655,1.0056794902405433,3.3945433241897525e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
656,1.005488027108406,3.2283947566469045e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
657,1.0053872184852068,2.9762103189501195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
658,1.0054144112381964,2.775867547795229e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
659,1.0055764818846682,2.5843829939192484e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
660,1.0056973330031016,2.4069961576604704e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
661,1.0056844356537318,2.597488836005278e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
662,1.0055344279945555,2.9842833739381292e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
663,1.005497061055715,2.9576603586075644e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
664,1.0055642156130409,2.879340127848377e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040123410527226523,0.0,0.0,-0.0077218889160153275,-0.008123123021287593
665,1.0054946558302644,3.0499044990382205e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
666,1.005584071324752,3.0251223396055458e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
667,1.0057045723736224,2.9084664351822678e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
668,1.0057274280826414,2.8438704032687103e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
669,1.0056122779666874,2.643897452159089e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
670,1.005690149791243,2.4322887022545556e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
671,1.005740744673436,2.269749505677645e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
672,1.0056529117728954,2.2714792028428736e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
673,1.0056819828668626,2.2733250019435145e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
674,1.0055656412926233,2.1702554101031978e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
675,1.0054991351912292,2.0534719929531012e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
676,1.005407464996202,1.9141986962050913e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
677,1.0054948109787496,1.805746684235446e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
678,1.0056275832135075,1.6707536315297566e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
679,1.00565946282926,1.621995408631209e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
680,1.0056135083720967,1.669874637648504e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
681,1.0057236081561205,1.738737119556326e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
682,1.0058489027392528,1.7258920335789227e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
683,1.005845715268111,1.7638109699129002e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
684,1.0057013270517776,1.8365971835523363e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
685,1.0056251531748688,1.7204661544050487e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
686,1.0055141739116564,1.6508474763402842e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
687,1.005497630520902,1.801267720552047e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
688,1.0056722127526072,1.86740944271011e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
689,1.0058638299295337,1.848836698370592e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
690,1.0058185399288013,1.9301240415624603e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
691,1.0056513135076461,2.0575470412052118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
692,1.0055570869600683,2.0911811533676234e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
693,1.0056251398413083,2.1261798640648197e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
694,1.005494435449176,2.617557116277947e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
695,1.0054697007283102,2.8763475468416665e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
696,1.0054492717408576,2.8174951432306937e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
697,1.0053727406516946,2.934083942423545e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523
698,1.005338815811476,2.838336805572905e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004146744534994831,0.0,0.0,-0.00815507748303604,-0.008569751936535523


==> data/eval_hist_100_0.2_new_new_filter_solar.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0029443207712754,0.08537393683291125,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
1,1.0018305419691238,0.07925867497942672,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
2,1.0017002950756262,0.07229619455008532,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
3,1.0024714204182879,0.06657902905099025,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
4,1.00363199211992,0.06221757011676268,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
5,1.0042448132812873,0.057233785906257655,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
6,1.003823309755711,0.05215362570546946,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
7,1.0029664115367245,0.04809681081171145,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
8,1.0023693458743048,0.04418771867366434,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
9,1.0022921026328917,0.040160120059485924,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
10,1.002759922000686,0.03687654078926386,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
11,1.0036246210745379,0.03411216579422384,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
12,1.0042972056678459,0.031150996290969186,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
13,1.0040368163196538,0.028381794989228423,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
14,1.0033584420653165,0.02607642786788362,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
15,1.0027279911733986,0.023829735696663825,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
16,1.002791366821493,0.021625663657173028,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
17,1.003067655481475,0.019839440117627137,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
18,1.0036330828323197,0.018446859451585362,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
19,1.0038602266797907,0.016944787507082615,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
20,1.0036494123125155,0.01544102153384066,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
21,1.0031455057840757,0.014261982252723751,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
22,1.0027625207773363,0.013098779355555805,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
23,1.0027034297159167,0.011873988163224394,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
24,1.0029618503598932,0.010855418840785471,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
25,1.0034512334282881,0.009972141023993701,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
26,1.0036628266568624,0.009072242724354767,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
27,1.0035882042892401,0.008279415194636031,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
28,1.0032861820657375,0.007640148877342824,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
29,1.0030214719119173,0.007006896226772772,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
30,1.002943279268964,0.0063627649772824875,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
31,1.0032081414643568,0.005841064780645729,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
32,1.0033499456150865,0.005400616155611444,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
33,1.003263627841631,0.004926588070110521,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
34,1.0030608328743078,0.004478560852886087,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6473305693921155,0.0,0.0,-0.0008997298894433057,-0.6482302992815588
35,1.0030760108033938,0.004105127108680413,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
36,1.0031120319314142,0.00375685181233173,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
37,1.0029718028260413,0.0034190485948996764,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
38,1.0029257852544722,0.003114471080748952,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
39,1.0026898402235216,0.0028289264851654367,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
40,1.0026918949253236,0.0025706126062002748,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
41,1.0027192389852655,0.002337576011327356,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
42,1.0026843818936608,0.0021157802038940694,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
43,1.0028507459138474,0.0019189365639069567,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
44,1.0029774825953288,0.0017428508529203886,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
45,1.00315444390291,0.0015969545455446592,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
46,1.003116197295693,0.00146476878692025,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
47,1.0030858945637189,0.0013271757400693687,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
48,1.0029582898254854,0.0012010964450180747,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
49,1.0027878507361943,0.0010930920989162536,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
50,1.0027433437360924,0.0010031264387881746,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
51,1.0026912422926817,0.0009298517306676115,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
52,1.0027035696226971,0.0008559027677001802,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
53,1.0028573575127893,0.0007748773317070081,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
54,1.0031039474415464,0.0007056570520399649,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
55,1.0031322714562316,0.0006546797421341064,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
56,1.0031950735305413,0.0006074758968939772,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
57,1.003265348153297,0.0005551397769111434,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
58,1.0033352730772935,0.00050444533071043,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
59,1.0033124253839205,0.0004620331119479682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
60,1.0030963057732127,0.00044580888342407165,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
61,1.0029423439321952,0.00042967400428608245,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
62,1.0028424676536534,0.00039565151623570014,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
63,1.0028368660555584,0.00036359338842452,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
64,1.002873707619335,0.00033458376119638273,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
65,1.002902360363484,0.00030555777682971425,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
66,1.0028932923331495,0.00028791601371817805,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
67,1.002985701381228,0.00028473406792835963,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
68,1.0029627923758002,0.00027819018871227936,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
69,1.0030001610631067,0.00026048786100374335,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.029221809389935235,0.0,0.0,-0.00056668877228795,-0.029788498162223186
70,1.002955796841567,0.00023677649626959618,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
71,1.0031286472162206,0.00021457861731003603,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
72,1.003179724567862,0.00019443460160868285,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
73,1.0031593942325472,0.0001781217446229027,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
74,1.0029345562032654,0.0001633780777720512,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
75,1.0028161511844516,0.00014824310299982487,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
76,1.0029645116202466,0.00013477684756284445,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
77,1.0030328657115974,0.00012889273455520954,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
78,1.0031417167656695,0.00012613820525542334,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
79,1.003018261239028,0.0001169936293786291,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
80,1.002947078988129,0.0001181898283372391,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
81,1.0029050133096535,0.00012855103250687108,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
82,1.003026819124533,0.00012745381053731777,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
83,1.003102230132199,0.00011949220477931732,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
84,1.0031040341205044,0.00011552787871937276,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
85,1.0030732546299843,0.00011106008677038234,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
86,1.0031063191763765,0.00010434035887915713,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
87,1.0029744017191702,9.817785783287333e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
88,1.0029229969134186,9.262086335812158e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
89,1.003041459279065,8.91406202529118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
90,1.003167290204992,8.396151997150177e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
91,1.003166306405797,7.641076936402351e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
92,1.003187327948475,6.940281465691479e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
93,1.0032205912165235,6.681532291883214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
94,1.0032148230173328,6.645644189069796e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
95,1.0031502141392432,6.424652919835276e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
96,1.0030747348096383,6.618566487573665e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
97,1.0031354497286058,6.664096957476905e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
98,1.003061338568164,6.131228075420439e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
99,1.0029813643450003,5.637339272437487e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
100,1.003106223848273,5.15627322480342e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
101,1.0033373751579504,4.763349926528525e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
102,1.0034951733794195,4.639384370884201e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
103,1.0034085065796803,4.452344851126046e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
104,1.0032893737447963,4.1550448572028155e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0021432555729538946,0.0,0.0,-0.0006882651419242033,-0.002831520714878098
105,1.003226077368085,4.126668220790442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
106,1.0031416609957051,4.2056773509351573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
107,1.0032772924669635,5.7522155926352094e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
108,1.0033068567379018,8.464997039464528e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
109,1.0033370300262934,9.18343148568581e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
110,1.0033253950742047,8.680086067368493e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
111,1.003181621461696,8.496435279178055e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
112,1.0031624149904608,8.318914533339414e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
113,1.0030798755176946,8.119892124091315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
114,1.0031911201369228,7.676798655275106e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
115,1.0032756460369114,7.107182452836301e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
116,1.0035275672256805,6.496275869484906e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
117,1.00345858286118,6.390527586976955e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
118,1.0034561483230666,6.406614582702956e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
119,1.0034478632977988,6.187445180663794e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
120,1.0033786870896393,6.0246791909834277e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
121,1.0032937311929118,5.9060413218584384e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
122,1.0034062916581044,7.765689069477545e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
123,1.0034759785200358,9.159885214972424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
124,1.003315622879532,8.307434480882605e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
125,1.0031245757592657,7.518305060770248e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
126,1.003074099868726,6.93196288845697e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
127,1.0028711606742415,6.700548825795048e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
128,1.002851695986234,6.510395346836725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
129,1.0030374448581354,6.268165006622919e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
130,1.0032756879381397,6.321341944041566e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
131,1.0034052150816026,7.529402620560523e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
132,1.0033560887698072,8.621147788459361e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
133,1.0033182644294787,9.753007367096959e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
134,1.003079471100623,0.00010619068383723528,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
135,1.0029399638042125,0.00010455188872187992,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
136,1.0030886589490737,0.0001216549281244914,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
137,1.003340696248336,0.00014421658592624143,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
138,1.0034727872850786,0.0001436069643826349,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
139,1.0033152127883722,0.00013031894606843156,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014915848032777007,0.0,0.0,-0.0008032524401366117,-0.0022948372434143122
140,1.003116222593501,0.0001338054089354604,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
141,1.0030729721253056,0.00014929950663734192,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
142,1.0031463403491225,0.00014904806080847172,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
143,1.0033466308910728,0.00015573807987231654,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
144,1.0035048248405887,0.00017316582512463442,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
145,1.0034571407545352,0.00017120163463025989,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
146,1.0033379776597413,0.00016967561183856608,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
147,1.003344028210594,0.00017013773790712158,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
148,1.0032103121828295,0.00015780690919569063,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
149,1.003262178985282,0.00015443324534912108,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
150,1.0033079724135303,0.00016437583262071838,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
151,1.003472539429036,0.0001622127139376464,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
152,1.003490173281932,0.0001500241758025746,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
153,1.0034545861265585,0.0001390256241595885,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
154,1.00327990199827,0.0001312789703642821,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
155,1.0032388051404497,0.00012403774575726794,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
156,1.00324213457355,0.00011279179951512683,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
157,1.003214591127203,0.00011086588493868833,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
158,1.0031998230367787,0.00011009425581031078,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
159,1.0030757049960832,0.00010116704697039837,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
160,1.003183504249492,9.959454408067766e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
161,1.0031469896178955,0.00010070806961052725,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
162,1.0032672955671997,9.390755665277794e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
163,1.003261449021462,8.555349402694582e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
164,1.0032634430272458,7.795363686296458e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
165,1.0033258341242004,7.522586854816159e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
166,1.0034278699796801,7.35892683817032e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
167,1.0032404729933477,6.766149921098071e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
168,1.0030969638420062,6.464679180211119e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
169,1.0031080981881806,6.212811405477348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
170,1.0032104816321403,5.652205578642487e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
171,1.0032605587295091,5.230981986868847e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
172,1.0034529141737643,5.237826077861008e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
173,1.0034408348336123,5.672313920148567e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
174,1.0034427731573083,6.611151251956241e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024073747196611726,0.0,0.0,-0.0007189038554153787,-0.003126278575076551
175,1.0032432189224627,6.99051614627364e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
176,1.003050286999817,6.57826538895961e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
177,1.0031194144911753,6.289951019523282e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
178,1.003094148099673,7.05881012950306e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
179,1.0029359503934754,7.69234462242772e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
180,1.0029462716286013,7.0659442762641e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
181,1.0027922887619494,7.343277681466718e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
182,1.0028816487066778,9.258936250233053e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
183,1.003109457163889,0.00010061313966417204,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
184,1.003317345558192,9.134094215527855e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
185,1.003465374346763,9.008942905063608e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
186,1.003345853651531,8.924998818022662e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
187,1.0032205701272576,8.85593609128387e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
188,1.0031384065653328,8.767661656426784e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
189,1.0030503508447375,9.408327944365814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
190,1.0030275386836804,0.00012059402421668355,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
191,1.0030889906402498,0.00014520121813432483,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
192,1.0030661936593117,0.00014684634403003196,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
193,1.0029560335360446,0.00013807083068954938,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
194,1.0029947850802432,0.00013393207577576966,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
195,1.003006104932634,0.000129692644040621,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
196,1.0031892642322944,0.00012280461372629308,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
197,1.0033817322467005,0.00011262144482456626,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
198,1.003404690167976,0.00010231203291158851,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
199,1.003307019135455,9.58572609762263e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
200,1.0028646028080477,8.999360724278503e-05,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
201,1.0030350805270587,8.145741768214612e-05,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
202,1.0043028286851368,8.261865538642559e-05,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
203,1.003671836865601,0.00010012513371243637,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
204,0.9996622911758993,0.00011003622337012357,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
205,1.0004470714473621,0.00010348017416479444,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
206,1.007872154496552,0.00014903129542993325,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
207,1.0131852996719128,0.00018934344272368423,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
208,1.0076438468717548,0.0005830247927729073,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
209,0.9939214424037554,0.0009499882590066121,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0031630021896522404,0.0,0.0,-0.0009315035836572164,-0.004094505773309456
210,0.9890434609806946,0.005094732745864064,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
211,0.9981469172787288,0.008917776214726331,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
212,1.011664664312716,0.021440925954415067,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
213,1.0203611235981287,0.04784055545325457,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
214,1.0135965289027158,0.06067257415646532,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
215,0.9950249315281454,0.11209384630771445,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
216,0.980583434944081,0.18068296958061528,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
217,0.9846831167708169,0.19644567248053918,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
218,1.0041138209655118,0.2471503754100864,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
219,1.0214970075488428,0.33308375590702854,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
220,1.0216966971563914,0.35126058787509123,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
221,1.004431576048055,0.41345546001238154,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
222,0.9852270675454723,0.5791801741593017,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
223,0.9821148875303792,0.6367177369079328,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
224,0.9972428839074384,0.6648681375490428,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
225,1.0149543991532424,0.8290274489582053,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
226,1.0260640477587764,0.9072820948742143,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
227,1.0188807580861634,0.8913284669242487,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
228,0.9979309525496807,1.007531984141718,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
229,0.9805790855550144,1.0901440909608768,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
230,0.9829902972749485,1.050906474077926,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
231,1.002305877865268,1.101505775293661,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
232,1.020712106332095,1.1990680426468043,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
233,1.024631548682563,1.1700566814347422,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
234,1.0100586827696147,1.1742865381563004,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
235,0.9893170648698771,1.3297116669375861,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
236,0.9795943063186375,1.3633420272668357,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
237,0.9895834857980759,1.318778839356349,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
238,1.00909165414404,1.4189082548524952,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
239,1.0247778735632818,1.4690935112151042,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
240,1.02221655955034,1.3940913527205443,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
241,1.0030703683750044,1.4392925574927582,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
242,0.9842135442054951,1.532352393399853,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
243,0.9833777065256332,1.4711579412861016,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
244,1.000359213031361,1.445716260595535,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-19.006467328865092,0.0,0.0,-0.012467348270964412,-19.018934677136055
245,1.0168301382206981,1.5486946393611432,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
246,1.0206113557487269,1.5376779350712997,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
247,1.0004781558306124,1.4751838341387153,0.0,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
248,0.9666773959068647,1.5670854531982599,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
249,0.9412170612748504,1.593460281485026,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
250,0.9390351397617313,1.512062543841933,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
251,0.9563175582099968,1.5308809222158088,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
252,0.9770336395260731,1.5281597428543419,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
253,0.9918352088034683,1.4817259537048186,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
254,0.9946246031218902,1.802404484772655,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
255,0.9869677158862409,2.400870238978313,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
256,0.9762086293574833,2.6073224942116755,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
257,0.9687432076704897,2.454664031848378,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
258,0.9678186789178942,2.415402383319585,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
259,0.9724345304667971,2.4768141889107085,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
260,0.9781107904404401,2.4039895389449537,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
261,0.9804947179769824,2.207331831435026,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
262,0.9782834222014485,2.0389855765191944,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
263,0.9733739247976291,1.915940938949804,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
264,0.9690183623312085,1.7729027226026974,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
265,0.9675152024971151,1.612144643739787,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
266,0.9692775827719884,1.472288086363333,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
267,0.9726199377024749,1.3488253610739447,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
268,0.9758155863621739,1.2258842998893082,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
269,0.9768943868577379,1.1159430538124537,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
270,0.9757657282075186,1.0257050660069198,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
271,0.9737699099495426,0.9405233898466435,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
272,0.9721071401749777,0.8541938644637752,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
273,0.9717104240943918,0.7761088505146927,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
274,0.972409263016001,0.7102340705818957,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
275,0.9734741748688426,0.6490886847979587,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
276,0.9741129676382096,0.5889258589926123,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
277,0.9740400769830867,0.5339675147070936,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
278,0.9730769950366702,0.4856368456296194,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
279,0.9721623833542332,0.44115514874390477,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-33.40048006741937,-0.10000000000000005,-2.0124611797498075,-0.2783646437071152,-35.791305890876295
280,0.9717169431038353,0.3995194625394993,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
281,0.9717924121142336,0.3618390432946359,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
282,0.9722143883267175,0.3279918726761076,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
283,0.9726274269351783,0.2970411916291231,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
284,0.9727445685511162,0.2689636654175862,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
285,0.9724698189848751,0.24391090849857605,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
286,0.9721814084114402,0.22123282470397265,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
287,0.9720508313308348,0.20035625409951202,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
288,0.9721187794900502,0.18131722972546882,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
289,0.9721453560932787,0.16415209433928635,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
290,0.9720949834714806,0.1486120480363362,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
291,0.9721034323829892,0.1344884106969212,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
292,0.9721029751429142,0.12171856038288098,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
293,0.9718759658624654,0.11017236652523872,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
294,0.9718078037707765,0.09969522423779889,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
295,0.9717736696436823,0.09020061325373671,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
296,0.9717776451287262,0.08161067146160933,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
297,0.9718353649925945,0.07383870695550446,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
298,0.9719717740576935,0.06680645953000859,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
299,0.9720940582379045,0.0604571223797012,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
300,0.9722145728049677,0.0547177562336951,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
301,0.9722492283711038,0.04951352976815035,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
302,0.9723048650825533,0.04479980942007385,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
303,0.9723674921338681,0.04053393290142604,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
304,0.9724721617510427,0.036680139942664274,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
305,0.972604555470647,0.03320036951602405,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
306,0.9725631265804182,0.03005412914091897,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
307,0.9724825161804683,0.02720215131624264,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
308,0.9724476081387134,0.024615640429045772,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
309,0.972555166114128,0.022275348058204133,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
310,0.9726008370376359,0.020160661595104025,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
311,0.9727737509371872,0.018253240053166857,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
312,0.9728168940055915,0.016522914404790645,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
313,0.9728782209221355,0.014950800540682312,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
314,0.9729349036609829,0.013529240470904872,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-2.660193919904174,0.0,-2.0124611797498075,-0.08730214551246142,-4.759957245166444
315,0.9729998488660931,0.012243599701288896,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
316,0.97301850639101,0.011080916381199199,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
317,0.9730481834469448,0.010036958778260448,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
318,0.973243574877628,0.00909402475657371,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
319,0.9732516150532906,0.00823337403869645,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
320,0.9732825715928344,0.007453689954128352,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
321,0.9731702799723071,0.006748114937863139,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
322,0.9730806185783099,0.006108355240810192,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
323,0.9728951206116198,0.005527794905152812,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
324,0.9730618009128673,0.005013177804816163,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
325,0.9730902738770651,0.004548582825996513,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
326,0.9729510701434684,0.004117769687295125,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
327,0.9728770361376454,0.003728637525870832,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
328,0.9728718832789708,0.0033794415955195533,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
329,0.9729330105053271,0.003074235908740916,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
330,0.9728462801010137,0.0027965174245622205,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
331,0.9729820107485684,0.0025331880672804993,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
332,0.9730648225583278,0.002296444618150024,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
333,0.9732880328057956,0.002084659531955908,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
334,0.9733534088567368,0.0018898865536249056,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
335,0.9733247641976975,0.0017109246505446654,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
336,0.9732388504020245,0.0015498201391476478,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
337,0.973194483093801,0.001406690380658902,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
338,0.9733952421517289,0.0012795728450649,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
339,0.9734791320088796,0.0011789766049836218,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
340,0.9735736615032206,0.0010902498585111645,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
341,0.9734724202235977,0.000992499164267292,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
342,0.9733815679313702,0.0008996657767448258,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
343,0.9734780512917791,0.0008168091273208031,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
344,0.9736719998585209,0.0007482600424220023,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
345,0.9736742519066718,0.0006901681002463068,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
346,0.9735159087523946,0.0006347638978970928,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
347,0.973475764158468,0.0005801810877765028,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
348,0.9733729715811449,0.0005286684593326558,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
349,0.97338258594241,0.000482246352161577,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.08175897194551314,0.0,-2.0124611797498075,-0.09543792949496811,-2.189658081190289
350,0.9734679516015071,0.0004488720038102094,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
351,0.9734299804258488,0.0004191307184511626,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
352,0.9734753070079591,0.00038513644834680706,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
353,0.9734586096130282,0.0003548283682292573,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
354,0.9735989552279287,0.0003272204327140953,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
355,0.9736359571494265,0.0003007124708122258,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
356,0.9735959371609554,0.0002737590360982578,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
357,0.97358255710968,0.00024912279270743155,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
358,0.9735562607037769,0.00022586643710078514,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
359,0.9735325811443482,0.00020478242865299518,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
360,0.9734460185248424,0.0001902115134902904,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
361,0.9733661506686316,0.0001787942332358484,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
362,0.9731966839574672,0.0001635723633201086,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
363,0.9731969112780053,0.00014810920003878163,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
364,0.9734077750487494,0.00013434278042347218,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
365,0.9735840246295346,0.00012211037907273098,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
366,0.9735661288557071,0.00011322137095800915,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
367,0.9735407933863152,0.00010809539648717309,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
368,0.9734171507024924,0.00011189758502272554,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
369,0.973353301538019,0.00011332191294301895,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
370,0.9731718932156322,0.00011270100076622562,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
371,0.9730404623820522,0.00012543265254325535,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
372,0.973053709436443,0.00012894905456824614,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
373,0.9730649549949352,0.0001176419116742589,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
374,0.9732005417144903,0.00011042642425122855,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
375,0.9733387423497724,0.00010672403731336841,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
376,0.9733983559960222,0.00011130718239467128,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
377,0.9735272108016636,0.00012315329880605578,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
378,0.9736671706941942,0.0001227134984583341,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
379,0.9735729919499427,0.00011179678407079195,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
380,0.9734202593288754,0.00010567216705367093,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
381,0.973396321913322,0.00010858860472833452,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
382,0.9731542203413445,0.00011040384347186746,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
383,0.9734572310334006,0.00011083120611868199,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
384,0.9735387083740953,0.00011731717037684801,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0033518873664062786,0.0,-2.0124611797498075,-0.09626252163576228,-2.1120755887519764
385,0.973633368870139,0.00011614020156869214,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
386,0.9736509763751389,0.00011198013793225478,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
387,0.9736518636100842,0.0001095532300668161,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
388,0.9736301094865932,0.00011892317024685977,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
389,0.9734475980765969,0.00013744541962345077,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
390,0.9734021305334025,0.00014186797895902127,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
391,0.9734832820490039,0.00013965864376285788,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
392,0.9735217280361393,0.0001328491577634875,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
393,0.9735966879219872,0.00012144091663666607,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
394,0.9737155615306784,0.0001100592111991897,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
395,0.9737045251726915,0.0001085294074999348,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
396,0.9735899874447461,0.00011005002849686637,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
397,0.9733343009368189,0.00010304310200971937,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
398,0.9734114061975884,9.447541277179239e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
399,0.9736020148979927,8.839194623649327e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
400,0.973711723617189,8.78601514172748e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
401,0.9738487691887797,8.557630818555299e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
402,0.9739415916821389,8.043059748926633e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
403,0.9737353802554605,9.668222986664709e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
404,0.9734899721043,0.00010886163504824556,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
405,0.973371450965915,0.00010720087458702546,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
406,0.9734646378894444,0.0001130365695836451,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
407,0.9737855850582446,0.00011927088857451788,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
408,0.9737423070314474,0.0001237786336270011,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
409,0.9737876570385127,0.00012429151656277547,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
410,0.9735287598482488,0.0001408029903699147,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
411,0.9733273820261594,0.0001617452554273486,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
412,0.9732984767246805,0.00015845347622789967,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
413,0.9734406776776965,0.00017077024141517902,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
414,0.9734955283027342,0.0001829114582256414,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
415,0.9735821411292473,0.0001677499041998253,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
416,0.9735185449475249,0.00016712438856105545,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
417,0.9735082686429927,0.00018534497900952814,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
418,0.973597863311743,0.0001914305574084189,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
419,0.9737256770920748,0.00017961094826399459,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.001794896164129547,0.0,-2.0124611797498075,-0.09949698540177983,-2.113753061315717
420,0.9737869912958426,0.00016711456742007344,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
421,0.9736449329887261,0.00015662254095964517,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
422,0.9737005610402681,0.00014529046966078087,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
423,0.9736409584744882,0.00013169797266700023,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
424,0.9736408600918238,0.00012100958864630277,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
425,0.9737177842391052,0.00011740173871455434,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
426,0.9735989763035386,0.00011562437998459265,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
427,0.9734859872497352,0.00011063050394477788,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
428,0.9734833087377612,0.00010296904757525944,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
429,0.9733174785734738,9.397695419763707e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
430,0.9734338304957764,8.580993741828894e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
431,0.9735486534496907,7.899840838553195e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
432,0.973583969745716,7.505471086096214e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
433,0.9734727193185937,7.552234696312518e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
434,0.9735496078193496,7.430549796082524e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
435,0.9736525739080181,7.637367523794907e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
436,0.9737257867451158,7.836659554201367e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
437,0.9737065247421028,7.619554350631294e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
438,0.9736550712632187,7.506645302452779e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
439,0.9736279725618928,7.13530499180008e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
440,0.9736149656127885,6.697961433315239e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
441,0.9735102385181473,6.480991620939006e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
442,0.9735693505136801,6.548496787166056e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
443,0.97367962848025,6.25737548579111e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
444,0.97368688253745,5.722193811100195e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
445,0.9735287565496548,5.274639887806295e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
446,0.9736021200030746,4.836154613365736e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
447,0.9736847714864791,4.7228121355003035e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
448,0.9736967365008846,4.613054023319734e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
449,0.9734992295821914,4.534821383202618e-05,-0.04999999999999993,0.029999999999999916,-0.0012353870920984722,0.0009999999999998899,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
450,0.9730300264158926,4.5072347434334806e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
451,0.9722937253057624,4.64952263619771e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
452,0.971844837961363,4.7405696661575356e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
453,0.9715486121658087,4.5174866090694034e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
454,0.9716106572794527,4.344356116877668e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0011945319723259313,0.0,-2.0124611797498075,-0.09867743482285109,-2.1123331465449846
455,0.9739349516793953,4.830271946583764e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
456,0.9788798858889857,0.00012367133238778215,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
457,0.9842370642217891,0.00039505761883770556,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
458,0.9941560455105866,0.0007132657578574416,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
459,1.0081074876092468,0.0008655074707200675,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
460,1.0160657456984352,0.0008628343758995904,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
461,1.0132507417247252,0.0021093960873148,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
462,1.003003122484721,0.003380785007570745,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
463,0.993446031123576,0.0032223925703418086,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
464,0.9910638427583337,0.002933674382866577,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
465,0.9973765517041084,0.0522892070453574,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
466,1.0073176443626803,0.1373785660140842,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
467,1.0138815065848654,0.16522249211501103,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
468,1.0134753158172003,0.1742896708862798,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
469,1.0073871349285999,0.2237317818438539,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
470,1.0004202236080093,0.25540186605613974,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
471,0.9971590032587063,0.24658335902617867,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
472,0.9992231281552677,0.2598197350711062,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
473,1.0043763648200474,0.29465173906706743,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
474,1.0082420321507841,0.2960473561866579,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
475,1.0081910529498634,0.276738773807942,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
476,1.0047811513513638,0.2759661743814181,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
477,1.000842156532198,0.27832251204827113,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
478,0.9992421930872131,0.2614134793136069,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
479,1.000925588216505,0.24327442260483045,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
480,1.004351234094466,0.23478488867118114,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
481,1.0070263595585431,0.2211791543885318,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
482,1.0073742124955511,0.20294727876621027,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
483,1.0053633427775674,0.19165341508413594,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
484,1.0026320849390096,0.1820760945997028,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
485,1.001133373347583,0.16747060423737709,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
486,1.0017018215333136,0.1549587431428931,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
487,1.0035940285462999,0.14737690046893098,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
488,1.0052515623395764,0.13785879041191948,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
489,1.0053816052714768,0.1259585312799952,0.0,0.029999999999999916,0.0,0.029999999999999916,-3.461954899467869,-0.10000000000000005,0.0,-0.00762328477525539,-3.5695781842431247
490,1.0041501877458165,0.11713793196725678,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
491,1.0025177762207413,0.11029326473029609,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
492,1.0018144737139227,0.1014900052637637,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
493,1.0022993765144699,0.09266462378683482,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
494,1.003645954152367,0.08595136231692335,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
495,1.00483409241938,0.07925592120798418,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
496,1.0050182804984467,0.07212851117538835,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
497,1.0043309666385112,0.06644293009215423,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
498,1.0033725289154394,0.061539624697493966,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
499,1.0028479747945502,0.056142958473942794,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
500,1.003065532313864,0.05126469324997013,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
501,1.003746417623405,0.04753447806160595,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
502,1.0043404861569205,0.043826896165674374,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
503,1.004552792643419,0.03983864113561756,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
504,1.0043023839584522,0.03640529710271898,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
505,1.0036135434701539,0.033451634170333096,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
506,1.0031951106927697,0.030470071637114442,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
507,1.0033103593980843,0.027678469190819472,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
508,1.003867474209804,0.02531860026873431,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
509,1.0043666087983893,0.0231340568545247,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
510,1.0043595677823034,0.02099209436777867,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
511,1.0042125334970635,0.019126038278357384,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
512,1.0038321352177748,0.01754562426810214,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
513,1.0034775631905315,0.015987315941707013,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
514,1.003436890518181,0.01453677972570909,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
515,1.003705430503778,0.013336762490069102,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
516,1.004124495879254,0.012193719833824185,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
517,1.004173342466724,0.011045827014444858,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
518,1.0039547506130357,0.010036965643418602,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
519,1.003592010152385,0.009183666481411855,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
520,1.0034750737253375,0.008380482032837476,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
521,1.0036272648307336,0.007603116153997919,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
522,1.0038624543909487,0.006949194729386793,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
523,1.0039080027538614,0.006358621975031033,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
524,1.0039682451336513,0.005769913562747853,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.9502366114105498,0.0,0.0,-0.002040687826193462,-0.9522772992367433
525,1.0038816478529815,0.005269132072011977,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
526,1.0037144450665163,0.004826884777862198,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
527,1.0035470936560489,0.0043847632605824895,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
528,1.0035324360923978,0.003985181730596596,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
529,1.003574393502337,0.0036268887377092947,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
530,1.0038869240252126,0.003288607913788495,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
531,1.0039183236843063,0.0029788413657735905,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
532,1.0038828514253626,0.0027044724067470816,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
533,1.0038852734706496,0.0024688507437053784,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
534,1.0038020796644591,0.0022491238804628905,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
535,1.0037489258671837,0.0020370564736997025,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
536,1.0037539263283322,0.00186851189428907,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
537,1.0038320556513658,0.0017207424521364235,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
538,1.0037940922214332,0.0015616460914329292,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
539,1.0039110372547027,0.0014129526230573562,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
540,1.0035888610554808,0.0012800712073432377,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
541,1.0034861942012747,0.0011614717671699065,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
542,1.003595951570066,0.001052610672349376,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
543,1.003735665545044,0.0009537580890051256,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
544,1.0039386257534157,0.0008642521364441944,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
545,1.0040491042456852,0.0007851898475303728,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
546,1.0040046058089525,0.0007342029176403043,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
547,1.0039007509354574,0.0006947926306029105,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
548,1.0037559852399895,0.0006390271595932278,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
549,1.0037527231573304,0.0005847068033318485,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
550,1.00362275910462,0.000551508293486761,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
551,1.0036068778901597,0.0005251064708829383,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
552,1.0036814335049868,0.0004848890810437924,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
553,1.003663344352416,0.00044120597664864224,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
554,1.0035623280610881,0.0004095406129375241,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
555,1.0036403240551148,0.0003794874483363213,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
556,1.0037838250974895,0.0003501012606526485,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
557,1.0038258498193129,0.00032363867481611863,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
558,1.0039785672498585,0.00029462677420687903,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
559,1.0042026261865127,0.00026726754802392937,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.039811268300707935,0.0,0.0,-0.0018203954242560561,-0.04163166372496399
560,1.0041375984485317,0.00024441515344920874,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
561,1.0040432998860234,0.00022423657785739892,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
562,1.0040280374409776,0.0002097386672898377,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
563,1.0039645636005905,0.00019840529340390444,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
564,1.0037924993103644,0.00019041811669270002,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
565,1.0037011900242827,0.00020161070480759636,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
566,1.0036276677082125,0.0002033407070878614,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
567,1.0038200894196494,0.00018600839615970976,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
568,1.0040005388926965,0.000170573301712489,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
569,1.0040652060932487,0.00015634749894027618,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
570,1.0039115653959545,0.00015295979187058227,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
571,1.0039445799869422,0.0001546384187345039,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
572,1.0039584729590598,0.00015022636290810954,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
573,1.004104014370302,0.00014569612726223475,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
574,1.0042336648096195,0.00015107213087320087,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
575,1.0041901352542764,0.0001552760413392283,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
576,1.0041348070767937,0.00014845374850095113,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
577,1.004016611903591,0.00013719544113900982,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
578,1.003954147602613,0.00012417413671874324,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
579,1.0039633680859836,0.00011809788963800987,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
580,1.0041396397897442,0.00012075048640707665,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
581,1.0041363168847834,0.00011751179788899676,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
582,1.0042033556148342,0.00010701992107817596,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
583,1.0042175902508301,0.00010207581898869736,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
584,1.0041637485049673,9.990042528271637e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
585,1.0040813249743068,9.349527760397832e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
586,1.0041043337425464,9.188826222175439e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
587,1.0041591164829398,9.095434217872639e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
588,1.0041009125873182,8.480629936070971e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
589,1.0041083447946368,7.900112890515532e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
590,1.004222457382266,7.233441140223917e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
591,1.0041911622180648,6.816972543124034e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
592,1.004219193120627,6.402132551114617e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
593,1.0041338589362518,5.862615050611188e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
594,1.0041189684848257,5.415023782969672e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0028849453896680204,0.0,0.0,-0.0022740185299654544,-0.005158963919633474
595,1.0039932205757336,4.942831990788431e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
596,1.0040398819328262,4.7918841528247596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
597,1.0040792465699933,4.655262889629694e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
598,1.0041111013252513,4.235765640803409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
599,1.004144531992193,3.999361659838832e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
600,1.0041267559430704,3.8031692681384835e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
601,1.004068997183142,3.9728479663082714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
602,1.0038986241823722,4.085741331645981e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
603,1.0038911643334254,3.736180785705118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
604,1.0039145271764731,3.47136034828101e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
605,1.0039594833531171,3.251782559944892e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
606,1.003940885545226,3.0017336012089393e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
607,1.0038944722291612,2.802250407060474e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
608,1.0036745302343488,3.5366635725157724e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
609,1.0036268468627763,4.241853647846408e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
610,1.0036570715690514,3.9649183673537804e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
611,1.0037465673887733,3.638474354159043e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
612,1.0039515889047832,3.34345487305636e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
613,1.0041556601151238,3.0829708264190046e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
614,1.0042184915456405,4.259269140097255e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
615,1.004189514472046,5.670986811624786e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
616,1.0040442380757457,5.539524372348858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
617,1.0041204066563316,5.20135477753218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
618,1.0041515799792966,6.276912372029696e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
619,1.0041010278500393,9.082665276324702e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
620,1.004045060531692,0.00010860543506327895,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
621,1.0041843100850776,0.00010464422531371847,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
622,1.0040883648420538,9.961835835604907e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
623,1.0040838669503795,9.516702084806295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
624,1.0041492724256111,8.676998587685596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
625,1.0041165411947586,7.928278998641358e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
626,1.0042833069923056,7.325815212668252e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
627,1.0044137065124012,7.091079501514115e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
628,1.0043607628689977,6.843298484607058e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
629,1.004348144292207,6.288455329276325e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012414148805501336,0.0,0.0,-0.002316784556629177,-0.0035581994371793107
630,1.004284122610327,5.7877668985982165e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
631,1.0041732391616038,5.3253554614590676e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
632,1.0043119409808243,5.49141914854155e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
633,1.0043585732929188,6.501364978890418e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
634,1.0043203660760696,6.7484010290419e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
635,1.0045035119031798,6.109976437625967e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
636,1.0045033717985845,5.6454509678196713e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
637,1.0043365467579954,5.6740795505584544e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
638,1.0043420562967198,5.8107030476525605e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
639,1.0042574594775615,5.637706575386487e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
640,1.0044387652614621,5.259284197249429e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
641,1.0046939209241594,5.576665720239611e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
642,1.0047323255428056,5.950121908486483e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
643,1.004548130726522,6.02212179589242e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
644,1.0044114046522044,6.0452063837723515e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
645,1.0042704672127971,5.7668597654221974e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
646,1.0041775013079268,6.025371075961742e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
647,1.004183513772345,8.365942178155754e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
648,1.0043241334851984,0.00010422527607603886,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
649,1.0041764790144936,0.00010407711903885661,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
650,1.0041784010636219,0.00010743597287372127,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
651,1.0042985429223994,0.00011601181325875156,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
652,1.0043601520859866,0.00012182549366676363,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
653,1.0043996150141774,0.0001173140226717875,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
654,1.004450253510559,0.00011066867378360361,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
655,1.0043968849167335,0.00010694181305794765,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
656,1.0042514993849163,9.989681127960447e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
657,1.0041789951527984,9.368397461282337e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
658,1.0042027771394397,9.02152993582562e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
659,1.0043377414759675,8.538021765517654e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
660,1.004425830606443,7.998560732744954e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
661,1.0043936148685624,7.399010904219662e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
662,1.0042378990616532,7.324135344239925e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
663,1.0041871624415974,7.627117615966836e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
664,1.0042445401790823,7.29990955023838e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013065480970941333,0.0,0.0,-0.00264532797764031,-0.0039518760747344435
665,1.0041961119450868,7.035822574372259e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
666,1.0043280167549262,7.225673417498733e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
667,1.0044787843765626,6.977516814042021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
668,1.0044995727400892,6.902227884701163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
669,1.0043547123429206,7.091704541614014e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
670,1.004395297336693,6.691385499832053e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
671,1.0044224993971125,6.11003417051912e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
672,1.0043359721971392,5.925842675936322e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
673,1.0043747879811173,6.63643550630715e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
674,1.004249753797186,7.103472921477266e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
675,1.0041406722529516,6.953433641935784e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
676,1.003984292841243,6.637707818570957e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
677,1.004020802600902,6.025176307837629e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
678,1.0041577318868915,5.622571352094764e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
679,1.004248057190998,5.243077859781021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
680,1.0042795145368328,5.1179489245996843e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
681,1.0044396889039953,5.566581761264111e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
682,1.0045733353990705,6.681905179135292e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
683,1.0045634519144782,7.151175960860413e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
684,1.0044185036846254,6.900895804407253e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
685,1.004343722487087,7.093240916198227e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
686,1.0042162002633275,7.00792970421575e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
687,1.0041494389104408,7.358299040553939e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
688,1.0042520521721157,8.500239554106962e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
689,1.0043913434113412,8.738295045407148e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
690,1.0043488297908418,8.390219038501351e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
691,1.0042336321522112,8.345135905814301e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
692,1.0042041394247476,8.60188700622281e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
693,1.0043194051303872,8.866427693914962e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
694,1.0042120463450697,8.498830621418416e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
695,1.0041956752864456,8.436032563810308e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
696,1.0041708641696951,8.284991456563565e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
697,1.004091115002515,7.815213289041573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626
698,1.0040491411531267,7.500183266887991e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0015230424652313507,0.0,0.0,-0.0029070449942762747,-0.004430087459507626


==> data/eval_hist_100_0.2_new_new_filter_solar_randomization.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0032437733655042,0.05116933378093795,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
1,1.0027268492989694,0.04710989764837899,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
2,1.002364504120818,0.043218262990320014,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
3,1.002325075766686,0.03927034421126317,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
4,1.0027074588428597,0.03594562558689293,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
5,1.0031632253411866,0.03306508873980103,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
6,1.0032723084374184,0.030109974080396326,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
7,1.0032083008575619,0.027305531670931794,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
8,1.0030637539077836,0.02483750951584522,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
9,1.0028294932575066,0.02255431737858038,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
10,1.0027244207900308,0.020442551534837226,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
11,1.003010882080306,0.01859960953558869,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
12,1.0035292545149332,0.016929852005590246,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
13,1.0035874342161655,0.015339967890302836,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
14,1.0034656890700757,0.013883816464806837,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
15,1.0031794249875579,0.012585757669248708,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
16,1.003173437180623,0.011416778696993427,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
17,1.0030570615190537,0.010351763028682912,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
18,1.0032306136394407,0.009467193077497323,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
19,1.0033575873434286,0.00867109706881991,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
20,1.0033760070508226,0.007862193305863128,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
21,1.0032643897257176,0.007136376135882626,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
22,1.0031225992984922,0.006482169778893862,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
23,1.0030040205293396,0.005873477395455611,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
24,1.0029769964912636,0.005323775182296373,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
25,1.0031722417609048,0.004827760729134003,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
26,1.003289628845413,0.00437654730129862,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
27,1.0033696371560152,0.003963053657510837,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
28,1.0033413388142733,0.0035949366334010555,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
29,1.0032686697734812,0.003267785599010907,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
30,1.0031767513424132,0.002966246584961091,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
31,1.0032536560656369,0.0026926651159734235,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
32,1.003185195917723,0.0024508796649814167,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
33,1.0030194799098189,0.002229873673870462,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
34,1.0029123240884315,0.002022396366372044,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.36369718151710745,0.0,0.0,-0.0008539910250174619,-0.36455117254212493
35,1.0031143167124232,0.0018309992303544257,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
36,1.0032880767061343,0.0016610632277164073,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
37,1.0031437629430324,0.0015065613104334919,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
38,1.0029654485829333,0.0013642450938999595,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
39,1.0025683711614368,0.0012437185782101974,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
40,1.0024892426863958,0.00114110422094176,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
41,1.0025616959827615,0.0010450428581180527,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
42,1.0026547209244832,0.000963471500380284,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
43,1.0029338662762526,0.0008855210230505879,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
44,1.003082424039747,0.0008127704122233906,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
45,1.003188721836506,0.000800449671686763,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
46,1.0030482813271706,0.0007928633444006078,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
47,1.0029575983665135,0.0007312546805907982,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
48,1.0028479828665928,0.0006637308678886038,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
49,1.0027532735790903,0.0006269643133512243,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
50,1.0027866365822187,0.000607682061871311,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
51,1.0027638289691607,0.0005750906568712582,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
52,1.0027453128804553,0.0005310159241228746,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
53,1.0028394728973928,0.0004853889617446842,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
54,1.0030436199025579,0.0004481934425517503,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
55,1.003073910994039,0.000416380828775759,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
56,1.003173978727408,0.00038205959383333767,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
57,1.0032826662197425,0.0003459227711875329,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
58,1.0033637394439892,0.0003133682935742987,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
59,1.0033215050062771,0.00028555030289906946,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
60,1.0030745659067652,0.0002739087400533639,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
61,1.0029014363368731,0.00026449480893654296,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
62,1.0028068021279521,0.0002469516375498439,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
63,1.0028266389891347,0.00023415386321461884,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
64,1.0028910654100796,0.00022233089640247522,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
65,1.0029323521500988,0.00020561030000102733,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
66,1.0029143573308086,0.00020143652921088222,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
67,1.0029818703713345,0.00021420357866404812,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
68,1.0029331801372279,0.00021854966921570318,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
69,1.002957744942711,0.00020634531768273483,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013541022921218391,0.0,0.0,-0.0005663816703597235,-0.014107404591578115
70,1.0029179979063603,0.00018776349858163428,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
71,1.0031109227417345,0.0001714071834225661,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
72,1.0031882542791741,0.0001559467341143579,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
73,1.003186158912469,0.00014226932366207478,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
74,1.0029619018104539,0.00013006601737388643,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
75,1.0028276113802943,0.0001179149209383086,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
76,1.0029562846574491,0.00010705046913857274,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
77,1.0030183580728234,0.00010551748342215006,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
78,1.0031406356624186,0.00010865247849163121,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
79,1.0030391526198954,0.00010361618143264124,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
80,1.0029811588366409,0.00010539809513603968,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
81,1.0029328764139633,0.0001171090636797871,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
82,1.0030321490671803,0.00011747589639430955,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
83,1.0030843387502817,0.00010894018899061183,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
84,1.0030780402377946,0.00010597599133673068,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
85,1.0030575265413413,0.0001022505118510653,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
86,1.0031109979149013,9.46238265136502e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
87,1.002997459828595,8.841398353907472e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
88,1.002953501753152,8.278171004048456e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
89,1.0030672946635493,7.78305350258156e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
90,1.0031832862955532,7.202471409188277e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
91,1.0031761069838483,6.531100249470958e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
92,1.0031980784254289,5.9745562527571824e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
93,1.003237759233559,5.706321766889218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
94,1.0032403243704957,5.55135044178539e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
95,1.0031837191907602,5.3689839819946496e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
96,1.003114580003621,5.59299299761249e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
97,1.003178633504872,5.6408258358848766e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
98,1.0031058963186035,5.17935848132532e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
99,1.0030259233506396,4.786126254190309e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
100,1.003149399466504,4.40782738476144e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
101,1.0033799830110657,4.0614902355741995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
102,1.0035397954285792,3.92523150546825e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
103,1.0034554036192338,3.770328739334137e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
104,1.0033340950207685,3.537421244322972e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017411589311980423,0.0,0.0,-0.0006871452484917827,-0.002428304179689825
105,1.003261440202335,3.55017159177782e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
106,1.0031635960686607,3.673392352167003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
107,1.0032896427048104,5.254245020861735e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
108,1.003320649453569,8.024011165833842e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
109,1.0033646905900433,8.805350215754557e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
110,1.003372470600438,8.345059358278334e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
111,1.0032418230946973,8.25468490148957e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
112,1.0032205770125766,8.261850273555898e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
113,1.0031213324336037,8.108103938492805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
114,1.0032098746108227,7.587169805668034e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
115,1.0032782427548879,7.051831187107534e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
116,1.0035299965552897,6.503391085357807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
117,1.0034757580110514,6.277154427349858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
118,1.0034916755460288,6.147573247627469e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
119,1.00349326778728,6.02274014319431e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
120,1.003421449307687,5.873506261990471e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
121,1.0033260031907067,5.5558133552598124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
122,1.0034291570290492,7.19867776958453e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
123,1.0034973489404677,8.542201197058783e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
124,1.0033448363887927,7.788713428196635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
125,1.003164965493877,7.071414635497908e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
126,1.0031169564725144,6.51883828592429e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
127,1.0029008416773058,6.370125110082295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
128,1.0028577495166835,6.221186933701609e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
129,1.0030217109415394,5.9351966478405256e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
130,1.0032517807906365,5.9554789771079744e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
131,1.0033916210254623,7.008441200075335e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
132,1.0033631370820528,7.954315445662911e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
133,1.0033394408208953,9.24512596727203e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
134,1.003097095421062,0.00010457759763115814,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
135,1.0029367281322337,0.00010254397497604423,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
136,1.0030591536136277,0.0001150745356144675,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
137,1.003298965626286,0.0001361213907002768,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
138,1.0034449025029095,0.00013717992901269335,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
139,1.0033197473001756,0.00012471945964218897,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014236550747361374,0.0,0.0,-0.0008086015076419136,-0.002232256582378051
140,1.0031486876924645,0.00012808712738434052,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
141,1.0031064371768805,0.00014599236143704824,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
142,1.003150068837041,0.00014740432265004347,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
143,1.0033106416219684,0.0001501591437683243,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
144,1.0034480009711793,0.0001657037707390669,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
145,1.003413242641469,0.00016401041574863175,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
146,1.0033333987227604,0.00015788000277842414,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
147,1.0033803128815395,0.0001545213153892397,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
148,1.0032639798620437,0.00014260523046718317,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
149,1.0033022978756965,0.00013583155576315625,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
150,1.0033164747723582,0.00013903179259287855,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
151,1.0034548097727662,0.00013535537241492052,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
152,1.003469071815796,0.00012392928885599308,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
153,1.0034522684323366,0.00011351572467794554,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
154,1.0032999151034434,0.00010583443991606957,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
155,1.0032639096757001,9.874511605084292e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
156,1.0032495772495866,8.939835066824992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
157,1.0031945084031078,8.61557985514747e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
158,1.0031629588814748,8.414287093398478e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
159,1.0030439063167296,7.711023407658719e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
160,1.0031707739966442,7.556572638795578e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
161,1.003150129997516,7.605859349485523e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
162,1.0032713299627427,7.118119482747717e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
163,1.0032524038559305,6.609889961594056e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
164,1.0032393564294708,6.178825065261678e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
165,1.0032978464128515,6.145003360207368e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
166,1.0034130459500725,6.205487338617556e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
167,1.0032502406362909,5.7825912491295736e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
168,1.00312647243033,5.6192013874922214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
169,1.0031359812384057,5.4828335912700024e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
170,1.0032146387613343,4.973969055356818e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
171,1.0032349782111147,4.5824459748073325e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
172,1.0034115503517078,4.683888417426938e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
173,1.0034084283342366,5.0486135907638067e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
174,1.0034367369131407,5.5980433128487445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002059410320974633,0.0,0.0,-0.0007189906646676941,-0.002778400985642327
175,1.0032608214240264,5.79196045636166e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
176,1.003072603765505,5.394533753266337e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
177,1.003125654642828,5.027716043934331e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
178,1.0030770181594544,5.5137573335630475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
179,1.002907126663452,6.0021278091574305e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
180,1.0029255272279585,5.582568389863338e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
181,1.0027905610734034,5.7587717266304635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
182,1.0028918691688296,7.339532659310816e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
183,1.003110857063447,8.140551753616373e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
184,1.0032918963688022,7.469183200275778e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
185,1.003413914893444,7.751296609470585e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
186,1.0032880895312,7.972376307971615e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
187,1.003179717795907,7.834017974031825e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
188,1.0031251017437985,7.725192609948244e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
189,1.0030573269887681,8.472236546245795e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
190,1.0030377709354672,0.00010794561473848849,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
191,1.003089317274819,0.00012585031382010675,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
192,1.0030556789008584,0.00012572042047007326,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
193,1.002942078039047,0.00011865685002481056,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
194,1.0029829022227477,0.00011385054388677961,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
195,1.002995296036028,0.00010794204481036742,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
196,1.003173933604603,0.00010091830984564355,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
197,1.003358254089387,9.231036103844644e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
198,1.0033766391277241,8.393755543089002e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
199,1.0032814825180107,7.979142079274952e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
200,1.0028919630108117,7.591350049590796e-05,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
201,1.003128169155865,6.872371578746025e-05,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
202,1.0042979889086268,7.070718869601935e-05,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
203,1.0034262104009704,8.773869073393325e-05,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
204,0.9996001198648734,9.720630474652377e-05,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
205,1.0008146108316038,9.146453986638001e-05,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
206,1.0082774669782304,0.00012643823683156313,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
207,1.0128761491486038,0.00015962632057395072,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
208,1.0065571286798438,0.0005144755653655351,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
209,0.9928695390858493,0.0008893038025693446,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-0.0026464060050535583,0.0,0.0,-0.0009094734683611388,-0.003555879473414697
210,0.9898278992599703,0.00488995928395037,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
211,1.000373715178923,0.00845656469947061,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
212,1.0130195526131875,0.02165634565307305,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
213,1.015715201879222,0.04630370993179331,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
214,1.0042592890854543,0.058586657251638835,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
215,0.9885442960823203,0.11419536445281127,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
216,0.986813328271309,0.17695759033352634,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
217,1.0008201027394015,0.19224650625116066,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
218,1.016594870054189,0.24884245015215017,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
219,1.0241535274402553,0.29973180063281246,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
220,1.0151809638972868,0.30651787035311473,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
221,0.9959850364417124,0.38577929695069973,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
222,0.9799294149981257,0.4536181202522004,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
223,0.9820296191420873,0.4592318718181887,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
224,0.9998714775500755,0.5454099242248676,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
225,1.016735467539742,0.6409705858543668,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
226,1.0205398981091403,0.6349159014663763,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
227,1.0073148810514443,0.6871087417248185,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
228,0.9894301474436529,0.8632093905183604,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
229,0.9860445022356238,0.9223324336633184,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
230,0.9998657637955505,0.9072630698833742,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
231,1.0166780790390122,1.0109392192636437,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
232,1.0260475701123695,1.0716471527144518,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
233,1.0181313358920063,1.0243356224040991,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
234,0.9981225313009582,1.0621715935238312,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
235,0.980571148607726,1.101006699744728,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
236,0.9814146531470589,1.0508541693965907,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
237,0.9988202027400154,1.082282964266486,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
238,1.0158491451437313,1.149519596372761,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
239,1.0210160676868505,1.1077099139531226,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
240,1.0088739385969199,1.1143233891547062,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
241,0.9904631960905632,1.271153000949405,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
242,0.9851119961656256,1.3162014865254617,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
243,0.9974680963672294,1.2613429556445013,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
244,1.0146365865171076,1.3211953486827803,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.35656709428349,0.0,0.0,-0.00944153994913577,-15.366008634232625
245,1.0286431038848536,1.3581978152444798,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
246,1.028629930239453,1.2847121815623943,0.0,0.029999999999999916,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
247,1.0190193745609675,1.2912376997743122,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
248,1.0136966095501905,1.3198822484731414,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
249,1.0150679785098755,1.2502740293868304,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
250,1.020977030912803,1.2491065149084974,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
251,1.0260287329109175,1.3390765918266634,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
252,1.029191113460959,1.331759840867715,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
253,1.0302309505808254,1.2305182012232503,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
254,1.0297467291077262,1.1422443917438383,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
255,1.028643745138365,1.0491407627049747,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
256,1.0282696056954548,0.9572909495826523,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
257,1.0287418987556525,0.8858562275162664,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
258,1.029607511169389,0.8210972847686235,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
259,1.030593499244209,0.7525386761597448,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
260,1.03131039968169,0.6830001978779136,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
261,1.0314635056993027,0.6182360014732265,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
262,1.03117102580958,0.5597048182158344,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
263,1.0307639891614966,0.5065353316011125,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
264,1.0305269346062036,0.4585362695603652,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
265,1.030407759478055,0.4155237948878746,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
266,1.030379514626649,0.37671656311311286,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
267,1.0303167030093192,0.34124823783519687,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
268,1.0306239720302317,0.30882483145681344,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
269,1.0307850274642574,0.2794664886539399,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
270,1.03070936179358,0.25293861555092817,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
271,1.0306555132990387,0.22890251038779302,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
272,1.0304551520335616,0.20712096150307674,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
273,1.0303328666206995,0.18740079931747514,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
274,1.0302788435120749,0.16957470067231808,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
275,1.0303213706921774,0.15345997792951746,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
276,1.0304469102790663,0.13886093888751871,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
277,1.030656202073632,0.12563676702390106,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
278,1.0305826690430584,0.11368402182949947,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
279,1.0305598173659025,0.10287860368076474,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-15.381604400101976,-0.10000000000000005,-2.012461179749813,-0.00040227305778870647,-17.494467852909576
280,1.0305459340092973,0.09309386568659098,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
281,1.0304617973181263,0.08423137799489346,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
282,1.0303605150035893,0.07621340817239416,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
283,1.0302808757360924,0.06897511117554578,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
284,1.030225289289327,0.06242213860181679,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
285,1.0301310663500995,0.05647729570226012,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
286,1.0302137086873822,0.05109870669719287,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
287,1.0303420742409077,0.04623436798892304,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
288,1.0304827252188102,0.04183759206607743,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
289,1.030402332341157,0.0378613309206597,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
290,1.0301784984775753,0.034261741108115966,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
291,1.0300714739659378,0.03100515803564699,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
292,1.0300535766275274,0.02805676449904535,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
293,1.0299164763030588,0.025390218882074794,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
294,1.0299644528213985,0.022986184053197616,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
295,1.0300151040764887,0.020806073965838986,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
296,1.0300350536168155,0.018838028774314383,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
297,1.0300393732275903,0.017065898192020985,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
298,1.0300710862827491,0.015450725304107963,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
299,1.03009015105978,0.013987603082236857,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
300,1.030149454536957,0.012662247578152461,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
301,1.030182449916695,0.011456926923617472,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
302,1.0302680293995319,0.010366719092582802,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
303,1.0303325397947443,0.00937981160660665,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
304,1.0304053074598956,0.008486914950730498,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
305,1.0304876281122868,0.007679239379830664,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
306,1.0303962739835826,0.006949371412453501,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
307,1.0302792747324512,0.0062895672291478025,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
308,1.0302234717512153,0.005694129120955867,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
309,1.0303073590899785,0.0051570992390428255,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
310,1.0303303740705596,0.004671296813199818,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
311,1.0304782136771726,0.004232770478742926,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
312,1.0305244002605607,0.003833853041432215,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
313,1.0306078688771414,0.0034740012728191397,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
314,1.0306897904038128,0.0031503004824538815,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.6290639408825637,0.0,-2.012461179749813,0.0,-2.6415251206323767
315,1.0307537183061288,0.00285348594419308,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
316,1.0307406657109184,0.002582771638809219,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
317,1.030704321343833,0.0023437874856174264,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
318,1.0308532973210336,0.002129695463926442,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
319,1.0308298230208677,0.0019328639654803072,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
320,1.0308682551956438,0.0017559530080494047,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
321,1.0307906246487066,0.001595186072546708,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
322,1.0307356278967794,0.0014461409707285649,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
323,1.030570726554698,0.0013087479772005454,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
324,1.0307388177516756,0.0011892466556321555,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
325,1.030771407778425,0.0010810448624371115,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
326,1.0306512500080356,0.0009787612775143965,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
327,1.0306010769309042,0.0008870700025771323,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
328,1.030617147839729,0.0008050293338357512,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
329,1.0306872768829898,0.0007390002641908832,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
330,1.0305887544826362,0.0006805866585047388,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
331,1.030691756553302,0.0006197101601392761,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
332,1.030745566855142,0.0005642692578065066,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
333,1.0309396835738764,0.000514689636526982,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
334,1.0310134826874668,0.0004674432665618696,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
335,1.0310048163908698,0.0004240746440333916,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
336,1.0309336661544302,0.00038628609963132365,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
337,1.0308863329047295,0.0003525067658629584,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
338,1.0310582548636158,0.0003220724804664693,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
339,1.0311168382949518,0.0003053770087683903,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
340,1.0312013868926575,0.0002941748036794556,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
341,1.0311185270446654,0.0002720882789101999,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
342,1.0310523804167224,0.00024743523915319774,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
343,1.0311857609406234,0.00022583950330993678,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
344,1.031401422440432,0.00021115021364682588,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
345,1.0314318461517433,0.00019972446493883458,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
346,1.031289573948795,0.00018739341122343565,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
347,1.0312631226266964,0.00017370856743392205,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
348,1.031153232296435,0.0001592660703360012,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
349,1.0311437293350747,0.00014862344413651258,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.019778930212457652,0.0,-2.012461179749813,0.0,-2.0322401099622707
350,1.0312238595509124,0.00015337951898018888,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
351,1.0312020560715505,0.00015810641877071497,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
352,1.0312843540756107,0.0001491167948157073,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
353,1.0313154149021482,0.00013862473974165284,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
354,1.0314945937836961,0.00013068441147513584,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
355,1.031552123729905,0.0001232609166660305,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
356,1.0315230307251202,0.00011322497718965859,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
357,1.031515366414655,0.00010343351192155267,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
358,1.0314855534158935,9.52895042916632e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
359,1.0314522423977663,8.878660979014802e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
360,1.031365350775932,9.12175796714054e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
361,1.0312922519762049,9.644017004899784e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
362,1.0311453403994568,9.118178924687981e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
363,1.0311802189651715,8.253864521515844e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
364,1.0314248156593524,7.492547147825426e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
365,1.0316350600421536,6.851794076191762e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
366,1.0316454816246976,6.5089753383505e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
367,1.0316383136046126,6.44071054262909e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
368,1.031517614723763,6.963932012744398e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
369,1.0314497681188397,7.164159143722579e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
370,1.0312758306975403,7.912766632080753e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
371,1.0311618803434812,0.00010692515493571223,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
372,1.0312031876944416,0.00012082988839340732,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
373,1.0312586572751516,0.00011241959692974307,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
374,1.0314321287018802,0.00010506003699869195,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
375,1.0315881923034123,0.0001009923972048046,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
376,1.0316464771382037,0.00010525423167052168,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
377,1.0317586799697014,0.00011487411189584416,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
378,1.0318804211334172,0.00011259403318603552,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
379,1.0317756692296634,0.00010257705381445771,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
380,1.0316178728985756,0.00010255789694776143,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
381,1.0315755824426853,0.00011415029544993357,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
382,1.0313038983538079,0.00011987868034060709,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
383,1.0315655155426122,0.00011902648933357814,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
384,1.031635063695961,0.00012153741675046587,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.0014885717783384826,0.0,-2.012461179749813,0.0,-2.0139497515281515
385,1.0317581394299933,0.00011818585017286579,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
386,1.0318280075655146,0.00011512422184100152,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
387,1.0318795858464243,0.00011434144909712733,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
388,1.0318916324588976,0.00012962914440362846,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
389,1.031703320946927,0.00014741268681580765,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
390,1.0316176952893321,0.0001437031533347887,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
391,1.031647415605933,0.00014068379804789245,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
392,1.03163696194384,0.00013805786423604966,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
393,1.0316849141225635,0.00013104985017554997,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
394,1.0317998864966882,0.00012124116807828782,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
395,1.0318021914000317,0.00011785060226308384,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
396,1.0317015572227577,0.00011954944366454762,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
397,1.0314371053450466,0.00011348522242969465,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
398,1.0314682994512312,0.00010282993763939373,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
399,1.0316012128066951,9.3563455724741e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
400,1.0316660755206968,8.934465330306989e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
401,1.0317926570729758,8.559218877283631e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
402,1.0319097421464083,7.98201646620872e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
403,1.0317389366559044,9.587233419623107e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
404,1.0314919068284132,0.00010966004683166938,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
405,1.0313175342701812,0.0001034535998607422,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
406,1.0313029931354931,9.934757775883704e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
407,1.03151268932775,9.905998610469063e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
408,1.0314180806069275,0.00010355929076690814,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
409,1.0314862470300206,0.00010438431526147378,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
410,1.0312988228026836,0.00011837033906874345,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
411,1.0311522058452216,0.00014615592869289266,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
412,1.0311284547738317,0.00015342969276817086,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
413,1.0312254431006702,0.00014935242228675917,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
414,1.031210976567707,0.00014323361270336094,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
415,1.0312537612849202,0.0001307253255715676,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
416,1.03116893875689,0.0001263045227414679,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
417,1.0311630853703473,0.0001319580112799347,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
418,1.0312589092598567,0.00013196248647965076,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
419,1.031377148064428,0.00012263912284151264,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.001368278819969359,0.0,-2.012461179749813,0.0,-2.013829458569782
420,1.0314208529859163,0.00011209846567649824,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
421,1.031266844167418,0.00010195994937757587,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
422,1.0313235041390376,9.400585780567331e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
423,1.0312763669162488,8.650175699930648e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
424,1.0312981739598963,8.036231987428564e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
425,1.031395619063407,8.007682805546774e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
426,1.0312973175317324,8.011642778505126e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
427,1.0311849664718427,7.851747703882062e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
428,1.0311692845608456,7.495095020668771e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
429,1.030984032101853,6.83212504603821e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
430,1.0310732813980514,6.227654026958684e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
431,1.0311781459616318,5.8903503336764326e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
432,1.0312188725795555,5.6907494187819595e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
433,1.0311253233804207,5.711941243986839e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
434,1.0312129786093276,5.716473950170398e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
435,1.0313131543525422,6.3356876970178e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
436,1.0313777818613095,6.814414041696948e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
437,1.0313561233484063,6.493818464817855e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
438,1.0313020952639282,6.347257308348033e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
439,1.0312989567061328,6.0131308500970725e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
440,1.0312977253226858,5.664101540730442e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
441,1.0311888504289028,5.60973571592928e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
442,1.0312259556891417,5.7341623482903413e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
443,1.0313134626363427,5.474002578474343e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
444,1.0313025087831538,5.019608061207286e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
445,1.0311353277196884,4.613722754244865e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
446,1.031205909137496,4.1856714452370245e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
447,1.031295160030324,4.104140795323405e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
448,1.031313454995281,4.0288364673147526e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
449,1.0311110968083106,3.839537306279333e-05,0.050000000000000044,0.030000000000000027,-0.001245035772540648,0.0009999999999998899,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
450,1.0336038399985035,3.6766877448056535e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
451,1.0379329597572262,3.994169382766946e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
452,1.0409538542539822,4.280227929474388e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
453,1.0416329846862777,4.108433763761505e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
454,1.0405940023743685,4.009056986201886e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.000781434932018445,0.0,-2.012461179749813,0.0,-2.013242614681831
455,1.0343754426263125,4.56649887250628e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
456,1.0227932372972202,0.0015507662583583342,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
457,1.0133874837866268,0.003070508292078629,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
458,1.0085914900692123,0.0056954506142829,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
459,1.0061786950760045,0.008704829508250434,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
460,1.0074964438358318,0.008727704182156392,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
461,1.012930489457385,0.01824451176971749,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
462,1.0178644335015135,0.07450436788597689,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
463,1.0189869071928617,0.16470186773394782,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
464,1.0147761085129452,0.2213081495354335,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
465,1.007358403633721,0.2307930738344762,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
466,1.0002864963010392,0.21674873483508655,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
467,0.9967537047240359,0.20319272106029562,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
468,0.9978203268507722,0.20220631570873582,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
469,1.0016660944190872,0.19715224620662689,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
470,1.00543507719358,0.18365860266062053,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
471,1.0070360033678214,0.18672772251518616,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
472,1.0062795659285966,0.21190595363201875,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
473,1.0045895495802193,0.22840012788560604,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
474,1.0035236261086562,0.21886277941689058,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
475,1.0039493539295274,0.20140014315168206,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
476,1.005383308662741,0.191367892745208,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
477,1.0066411646073585,0.18194694746115603,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
478,1.0067254874203735,0.16731090234512663,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
479,1.0054439793633643,0.15203887040644454,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
480,1.003417780302876,0.1388394833528978,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
481,1.0018968662693837,0.1262642367221402,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
482,1.0017640587466354,0.11473883659929698,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
483,1.0026944407567602,0.1050632274268299,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
484,1.0039268163890838,0.09592246460652135,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
485,1.0047115994147011,0.08718364158660584,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
486,1.0047423647815756,0.0806055326295273,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
487,1.0042129522020782,0.07572780922782446,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
488,1.0036425666224953,0.07008353764528184,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
489,1.0033490196059611,0.06371704209332754,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.06450441400653,-0.10000000000000005,0.0,-0.01608589200303374,-2.1805903060095635
490,1.0035631642416036,0.058277338557036054,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
491,1.0039726704724174,0.05366193387798338,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
492,1.004350106766125,0.04900999693687248,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
493,1.0042265963398034,0.04443079323877025,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
494,1.0037904725591438,0.04035891052319568,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
495,1.003308676547681,0.03670862894124698,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
496,1.0030074071679178,0.033283149931992974,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
497,1.0031532594368542,0.030159039454641417,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
498,1.003611759239274,0.02740029335211234,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
499,1.0040921150284081,0.024859571779112785,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
500,1.0043307258393026,0.022537347388870557,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
501,1.0042069909152744,0.02053383261210301,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
502,1.0038814332272255,0.018742060505213667,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
503,1.0037409205401346,0.017022914165171633,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
504,1.003867006492822,0.015453395963771797,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
505,1.0039223665971637,0.014134193394823712,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
506,1.0040335769392519,0.012940213665219424,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
507,1.00409829038805,0.011759136446036558,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
508,1.00409977878542,0.010664899333428082,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
509,1.0039640851255198,0.009690094286316618,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
510,1.0036650802360172,0.008783109493360737,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
511,1.0037042127065892,0.00794836109176944,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
512,1.0038094212751147,0.007197218307794137,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
513,1.0038864866877295,0.006519415930622628,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
514,1.0039553999928723,0.0059019348928799,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
515,1.003993405148534,0.00534405654232461,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
516,1.0040534841744582,0.004868303467187541,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
517,1.0038818290527798,0.004435414900286953,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
518,1.0037144210685185,0.004016037579726986,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
519,1.0035990346141306,0.003637943614749583,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
520,1.0037211374696784,0.0032969367503145617,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
521,1.003930491278414,0.002987001263114607,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
522,1.004015750576527,0.0027056633717363106,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
523,1.0038266402044556,0.002455018881093732,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
524,1.003735167256798,0.0022382111568787296,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.35430725047213957,0.0,0.0,-0.0020391789619633384,-0.3563464294341029
525,1.0036720349880963,0.0020457112865438568,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
526,1.0036671576694554,0.0018606819413011823,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
527,1.0036754898377163,0.001697728737871986,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
528,1.003730252862213,0.0015560278573836601,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
529,1.0037021010503413,0.0014191170150076185,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
530,1.0038706619255129,0.0012933416290932134,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
531,1.003792297461224,0.0011778992843087953,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
532,1.0037523235902357,0.0010691451674053193,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
533,1.0038461881532645,0.0009677579915231094,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
534,1.0038760263930695,0.0008763105860994582,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
535,1.0038751329076578,0.0007935931119937986,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
536,1.0038394968952975,0.0007249603479991687,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
537,1.0038206244694696,0.0006629744633448099,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
538,1.0037018011630598,0.0006005516153930829,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
539,1.0038075398517559,0.000545478421773433,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
540,1.0035431442332985,0.0004958624503661812,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
541,1.0035180811373183,0.000449508481857585,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
542,1.0036679446834382,0.00040700233503070235,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
543,1.0037881787333718,0.0003686751095994646,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
544,1.0039344492703206,0.0003379618089175956,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
545,1.0039955744027014,0.000310969033542831,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
546,1.0039425840428091,0.00029740699695619523,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
547,1.0038714024881674,0.0002869952287181265,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
548,1.0037733486941582,0.000265854267159285,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
549,1.0037990816412727,0.000250233497490335,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
550,1.0036657532922773,0.00024283713321322412,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
551,1.0036246465301857,0.0002339012407526084,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
552,1.003676105023755,0.00021578023520830772,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
553,1.0036554053348055,0.00019667414503525435,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
554,1.003573763690879,0.00018319869286293345,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
555,1.0036772112432504,0.00016964925109639543,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
556,1.0038326906963695,0.00015841669837491905,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
557,1.003865182746536,0.00015012793339345216,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
558,1.0039928906699982,0.00013789028691110755,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
559,1.004192138894266,0.0001249295745178098,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013136081137787197,0.0,0.0,-0.0018088949945037761,-0.014944976132290974
560,1.0041196535197439,0.00011495680472084979,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
561,1.0040411441357422,0.00010730883603662138,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
562,1.004053878573281,0.00010677369409220066,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
563,1.0040133215973663,0.0001070488956263324,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
564,1.0038464075472,0.00010541962259330332,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
565,1.0037393369905583,0.00011790859034839545,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
566,1.0036374613253438,0.00012285507417794585,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
567,1.003804385168222,0.00011260408890568187,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
568,1.00397630025752,0.00010333300503141018,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
569,1.0040522578089244,9.40346256074991e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
570,1.003918454327295,9.397672234861954e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
571,1.0039635968380987,0.00010055841741851106,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
572,1.0039728247740047,0.0001044420018704539,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
573,1.0041011437492156,0.0001041363286245854,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
574,1.0042141060765994,0.00010874151444986282,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
575,1.0041678379379961,0.00011499917200185795,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
576,1.0041268324042438,0.00011129929224728604,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
577,1.0040299135721789,0.00010261201183199377,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
578,1.0039815018817495,9.296651581249817e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
579,1.0039876883376448,8.867813444399216e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
580,1.0041455039353082,9.103294570839963e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
581,1.0041218776509055,8.866339376595525e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
582,1.0041808273779984,8.061412567342774e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
583,1.004203045859,7.638910862668293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
584,1.0041675289869783,7.401820294523513e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
585,1.0041020555633389,6.893044077553251e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
586,1.0041297052835096,6.823733915864598e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
587,1.004174767724124,6.766408304873985e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
588,1.004099930493818,6.256551333050855e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
589,1.0040951951911306,5.8284008674440845e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
590,1.00420897303642,5.335075964322515e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
591,1.0041874596901916,4.9706062505638125e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
592,1.0042266401982434,4.630410903912367e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
593,1.0041454340043892,4.244044068209339e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
594,1.0041246855133248,3.983835268310549e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0017533605115927285,0.0,0.0,-0.002282233928095234,-0.004035594439687963
595,1.0039866653644394,3.709399671946535e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
596,1.0040230765685496,3.654613713126569e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
597,1.0040614126448857,3.5945041199718315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
598,1.004103225515728,3.305521272734504e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
599,1.0041529339646924,3.152038981012493e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
600,1.0041474834146555,3.011444654206796e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
601,1.0040893635500776,3.3608946838186544e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
602,1.003905828823127,3.635442265371331e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
603,1.0038792631008853,3.3230338369093567e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
604,1.0038871842551733,3.106461705711299e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
605,1.003929937949073,2.997215474014749e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
606,1.0039242753872766,2.834393219508174e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
607,1.0038980430367772,2.6416657632665825e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
608,1.0036943066735329,3.4861915093233425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
609,1.0036491608877574,4.402784096218708e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
610,1.0036660503421488,4.2195895369761825e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
611,1.0037355857816037,3.862581572692672e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
612,1.0039280177936745,3.526738063710942e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
613,1.0041353262528718,3.206685387985833e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
614,1.0042149803920752,4.055625767739236e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
615,1.0042043879445475,5.1490726534303446e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
616,1.004066071574913,5.010907104234435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
617,1.0041347553408135,4.6442157919514556e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
618,1.0041533362969326,5.454888943252244e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
619,1.0040988369757915,8.057838740058846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
620,1.0040543458360094,0.0001001373454273001,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
621,1.004214278889558,9.871123581304681e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
622,1.0041338921027823,9.369127340375761e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
623,1.00412880429781,8.878713256262692e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
624,1.004176608224903,8.072422066653844e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
625,1.0041190816409409,7.375237673937885e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
626,1.0042685690449635,6.81486648376468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
627,1.0043987702437966,6.754271461614906e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
628,1.004361785302141,6.638175860680212e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
629,1.0043703418659213,6.041564770007801e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011274032104531433,0.0,0.0,-0.0023191492516740574,-0.0034465524621272005
630,1.0043178415568441,5.518521544686919e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
631,1.0042016473568587,5.0863762903794883e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
632,1.0043236049519033,5.112794876163867e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
633,1.0043539404334183,5.868473181510223e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
634,1.0043101050449745,6.100844445893673e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
635,1.0045008108453466,5.537718156026412e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
636,1.0045159095616105,5.0733172519901444e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
637,1.004362726991366,5.089069652877214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
638,1.0043716639260765,5.200989571596434e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
639,1.0042771748044945,4.940646033475443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
640,1.004440221522026,4.5666342250307535e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
641,1.0046811075211979,4.992172362521941e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
642,1.0047205287397307,5.5074744179597775e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
643,1.004552490658224,5.5445688933787814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
644,1.0044356432617676,5.4607202662931495e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
645,1.0043049269127016,5.253334638363628e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
646,1.004207536876722,5.4517159563491495e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
647,1.004199439261522,7.388381625430152e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
648,1.0043255680195473,9.181219630307496e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
649,1.0041714787441598,9.149005743916759e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
650,1.0041771036902791,9.298246146171996e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
651,1.0043052867350701,9.900565226534467e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
652,1.004372813565817,0.00010449822025504748,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
653,1.0044143786126645,0.00010187055083672321,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
654,1.004463828701544,9.595535901981542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
655,1.0044065106551974,9.324587483455708e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
656,1.004256541887897,8.824396380429296e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
657,1.004180870932886,8.360105835559244e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
658,1.00420354198198,8.198650852493803e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
659,1.0043415451139452,7.856574570215468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
660,1.004438368675464,7.402510155259306e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
661,1.004417144577672,6.867336697241396e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
662,1.004267606771465,6.895831072542179e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
663,1.0042120576086502,7.319404847725599e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
664,1.0042534981518019,7.057143907611516e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011932520876764485,0.0,0.0,-0.002651335792622695,-0.0038445878802991435
665,1.0041865398183778,6.832778575998229e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
666,1.00430906211426,7.120945197222427e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
667,1.0044655071374318,6.961185068863834e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
668,1.0045022170626894,6.819774880978399e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
669,1.004370781326656,6.942224556184632e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
670,1.0044105882718082,6.549471091648142e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
671,1.0044239587367763,6.032834736917999e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
672,1.0043235282964538,5.8231846903714494e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
673,1.0043600260015166,6.445649942249629e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
674,1.004247940365638,7.004094564402844e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
675,1.0041592861257898,6.835706167982445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
676,1.0040167103523103,6.430258002105035e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
677,1.0040513335882095,5.825431981171045e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
678,1.0041709099985265,5.507013139951654e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
679,1.0042393719208638,5.2132039993249714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
680,1.0042584283936196,5.027363284590788e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
681,1.0044210509770977,5.258561675380864e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
682,1.004566860319586,6.021283471574309e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
683,1.0045689795889174,6.32974946978596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
684,1.004428207704696,6.056039411670103e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
685,1.0043491609995159,6.07190009301151e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
686,1.0042156363870973,5.84995098369181e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
687,1.0041487818449337,6.19641102005567e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
688,1.0042593879567374,7.513465971305963e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
689,1.0044116192674863,8.0033079623881e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
690,1.0043806561041158,7.717069166477376e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
691,1.0042683985175869,7.685044354629751e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
692,1.0042301256563606,8.066544770915735e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
693,1.0043289100059136,8.451026425158062e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
694,1.0042059619532837,8.16103534315286e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
695,1.004182661422214,8.285261874167504e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
696,1.0041621871885584,8.295503765090882e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
697,1.0040942869115341,7.794587066499293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371
698,1.0040638691611736,7.456238525667439e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001431969208204829,0.0,0.0,-0.002927204476734542,-0.004359173684939371


==> data/eval_hist_100_0.2_new_new_filter_solar_randomization_8f.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.002980515512529,0.04753350935690742,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
1,1.0025133674572908,0.04365063674221812,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
2,1.0022797464248456,0.03989761437749377,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
3,1.0023528743322592,0.036227289608252444,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
4,1.0027653147658158,0.033141341028847554,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
5,1.0031654175594296,0.03037908322619976,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
6,1.0031888551439792,0.027600074068483922,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
7,1.0030782963561444,0.025035356440208434,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
8,1.0029568840405418,0.02275350175398916,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
9,1.0028081536992546,0.020627736965594574,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
10,1.0027535451855205,0.018703229054479586,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
11,1.0030483382423736,0.01703269773391188,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
12,1.003520703141531,0.01549233297084742,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
13,1.003516641778575,0.014027560346760507,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
14,1.003359969209889,0.012696785512426142,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
15,1.0030847122091182,0.011501829487583486,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
16,1.003120326406857,0.010419596015940173,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
17,1.003042575146711,0.009447385773121004,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
18,1.0032253732211895,0.008643051908817877,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
19,1.0033290021072288,0.007907190897171887,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
20,1.0033112395157968,0.007164857851854469,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
21,1.0031769653102012,0.006508817022789231,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
22,1.0030398353714292,0.005914044814679475,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
23,1.0029464630061624,0.005354477098179643,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
24,1.002944817843256,0.004852740746126842,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
25,1.003148097434894,0.00440222795579013,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
26,1.0032529756165331,0.003989231244063391,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
27,1.0033118253436277,0.003613438919329833,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
28,1.003271225186556,0.0032812161138356458,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
29,1.0032050430616704,0.002982709112657112,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
30,1.0031347260993826,0.002705270268914621,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
31,1.0032350351064385,0.0024570906371361926,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
32,1.0031788436316913,0.002238911111461186,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
33,1.0030109366322555,0.0020360738285861643,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
34,1.0028918922599486,0.001845490171961793,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.33768572803375646,0.0,0.0,-0.0007917617933477343,-0.3384774898271042
35,1.0030808923962586,0.0016708707569404522,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
36,1.0032507293560509,0.001515060304306658,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
37,1.00311733932252,0.0013741730220597982,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
38,1.0029593630813107,0.0012448009122599558,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
39,1.0025783207943229,0.0011346562927132368,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
40,1.0024993024595663,0.001042833065568319,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
41,1.0025544431836868,0.0009558795152126614,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
42,1.0026229034379344,0.0008806188762050333,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
43,1.0028857216624383,0.0008092596189226242,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
44,1.00303468037627,0.0007412929633664714,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
45,1.003154893415998,0.000728120592920816,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
46,1.0030327070737741,0.0007210455802640769,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
47,1.00295478563499,0.0006654375526246886,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
48,1.0028463348752645,0.0006031338584049832,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
49,1.0027416232523108,0.0005670580406829455,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
50,1.0027595461012533,0.0005484989642554079,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
51,1.0027228228625567,0.0005216068418818438,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
52,1.002696128681038,0.0004829969713996444,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
53,1.0027875709017364,0.00044012153935382085,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
54,1.0029918765007717,0.00040557580765563945,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
55,1.0030236296513966,0.0003777997369897807,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
56,1.003126596899648,0.00034792237903810686,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
57,1.003239766793479,0.0003156319334745618,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
58,1.003326903806773,0.0002866068763315296,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
59,1.0032921321741193,0.00026128677464028004,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
60,1.0030528202845173,0.0002513598168659704,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
61,1.00288440575986,0.00024384887788982275,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
62,1.0027881207891254,0.00022852654106734818,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
63,1.0027996875971061,0.00021814139915716347,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
64,1.0028527328058832,0.00020883074602763967,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
65,1.002884864583279,0.00019397905252005162,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
66,1.0028633394471047,0.00018960405082452214,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
67,1.0029328743469723,0.0002010848921910812,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
68,1.0028897319313383,0.00020550794915122052,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
69,1.0029202442571667,0.00019461808418271052,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.012466832319421249,0.0,0.0,-0.0005537990509151968,-0.013020631370336445
70,1.00288448840357,0.000177015910613704,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
71,1.0030794618265322,0.00016100864305964902,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
72,1.0031594478744317,0.0001461884591017111,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
73,1.0031639698162322,0.00013342752446353354,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
74,1.0029509848123086,0.00012197943635837408,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
75,1.00282861251343,0.00011061282146218768,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
76,1.002963380344716,0.00010041732512896719,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
77,1.0030231669837406,9.980716277656211e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
78,1.0031383339849909,0.00010416989208250902,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
79,1.003031486881786,0.00010004307260868613,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
80,1.0029742263317982,0.00010092494085404537,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
81,1.0029310497222035,0.0001099800325453742,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
82,1.003035413641125,0.00010976984123975522,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
83,1.0030901475087877,0.00010242679706527474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
84,1.0030841444908076,9.966028281291876e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
85,1.0030632647155362,9.625931905524507e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
86,1.0031171300290698,8.948478175416109e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
87,1.0030047170739147,8.367052856467078e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
88,1.0029616802456023,7.858883022602125e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
89,1.0030749044741172,7.449017168963557e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
90,1.0031883178321341,6.921338460784e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
91,1.0031786574017612,6.278498023062085e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
92,1.0031997442597016,5.747024478761616e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
93,1.003239106042353,5.495347632547875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
94,1.003240386887441,5.348970505008844e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
95,1.0031811171962097,5.1801555599865974e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
96,1.0031083576217394,5.4024509021946795e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
97,1.0031680893514574,5.442516281410529e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
98,1.003091261668496,4.9896527251436905e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
99,1.0030080713301273,4.6083939202934445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
100,1.003128392574932,4.2429081243107114e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
101,1.0033557516539056,3.9191202491161315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
102,1.0035151999926633,3.825807218443958e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
103,1.003436887638184,3.691648082554271e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
104,1.0033267502587517,3.4761751312291516e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016544300014986679,0.0,0.0,-0.000677294283667498,-0.0023317242851661657
105,1.0032638684765045,3.541774911545897e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
106,1.0031691663967655,3.671353045808212e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
107,1.003291395443188,5.166896880545144e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
108,1.0033151797173054,7.856529818945574e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
109,1.0033541129360122,8.62921855968961e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
110,1.0033626027664817,8.109690573272006e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
111,1.0032386087956398,7.889459063385421e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
112,1.0032256964428135,7.802838770470399e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
113,1.0031309756911877,7.635444878792929e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
114,1.0032183261100356,7.13365462289081e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
115,1.0032824104198268,6.597411651025147e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
116,1.0035323369188156,6.066503979913948e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
117,1.0034829810839239,5.843059496371558e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
118,1.0035092046121263,5.688971743962083e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
119,1.0035208300197869,5.53127720169277e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
120,1.0034536665179457,5.385633720308137e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
121,1.003355657675689,5.102141595022424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
122,1.0034495400966337,6.728546139604505e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
123,1.003505770420156,8.081137336991429e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
124,1.003345017586531,7.400032828692404e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
125,1.0031625821287082,6.75303957325708e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
126,1.0031142484540714,6.213701960132185e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
127,1.0028960670053013,6.060937478206099e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
128,1.0028463225793962,5.910896977777602e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
129,1.0029989616928408,5.5646891996353356e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
130,1.00321794683003,5.644798144594599e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
131,1.0033540667286682,6.893776832449874e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
132,1.0033330455688967,7.946596301827805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
133,1.0033243296249887,9.293369308252446e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
134,1.0030953400289884,0.00010591460694832457,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
135,1.0029378335104733,0.00010346334996908432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
136,1.0030486639199834,0.00011300741184826321,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
137,1.0032678654437572,0.00013113037756357223,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
138,1.003396821082055,0.0001317530573468299,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
139,1.0032686796398984,0.00011992910509032812,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013694715408721365,0.0,0.0,-0.0008077125391023402,-0.0021771840799744767
140,1.0031089950595293,0.0001215038910761937,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
141,1.003081982146311,0.0001366793562639405,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
142,1.0031330217284629,0.00013771289999989466,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
143,1.0032895944905293,0.00013834427108998836,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
144,1.003416199427141,0.00014938276540721947,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
145,1.0033725229281392,0.00014680446952363294,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
146,1.0032913164801822,0.00014191102680927023,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
147,1.003344287525462,0.00013849849144389304,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
148,1.0032373952409004,0.000127348150991313,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
149,1.0032837215178738,0.00012216894514834465,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
150,1.0033011183948362,0.00012570235407436024,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
151,1.0034383818722874,0.00012214511454557164,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
152,1.0034511605081473,0.00011203595063310244,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
153,1.0034359871332472,0.00010301413826990503,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
154,1.0032892301600953,9.582014692364946e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
155,1.0032598032464517,8.91637806567991e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
156,1.0032489774919722,8.08430311544468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
157,1.00319264716503,7.857629755374682e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
158,1.0031554933722746,7.734691896454506e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
159,1.0030280838315593,7.093157481969417e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
160,1.0031459860050675,6.952552759827607e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
161,1.0031187382053879,6.978282827232641e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
162,1.0032386613597337,6.501602910863102e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
163,1.0032240014851035,6.036151254874806e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
164,1.003217906932538,5.672198909913204e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
165,1.0032822528404506,5.775357439729892e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
166,1.0034007574136088,5.897309292875202e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
167,1.0032408566852575,5.456225135151902e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
168,1.0031218293896351,5.293574310733648e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
169,1.0031364638167617,5.1616013280937495e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
170,1.003218064706575,4.685803984107167e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
171,1.003237701155018,4.3472030640303066e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
172,1.0034105306579486,4.539899935945022e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
173,1.003402726275995,4.9319612729615066e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
174,1.003427738686853,5.411528368712398e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0019232599558003179,0.0,0.0,-0.0007059408268640876,-0.0026292007826644054
175,1.003251435298036,5.556095711941231e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
176,1.0030644598319793,5.18401151990279e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
177,1.0031167621213422,4.857642067296579e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
178,1.003062762647598,5.329785618938542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
179,1.0028849153020714,5.786310003915868e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
180,1.00289594703951,5.3581764866307715e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
181,1.0027566823040839,5.560993300122775e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
182,1.0028579494708443,7.171497088825059e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
183,1.0030798090800919,7.982812588603475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
184,1.0032648952477117,7.344354438877887e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
185,1.0033922622914284,7.752105051527086e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
186,1.0032728571650025,8.096773722217042e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
187,1.0031689710178178,8.034838802018934e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
188,1.0031134709335203,7.961409442290175e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
189,1.0030392048902301,8.703130945695564e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
190,1.0030110687397868,0.00011090079537797346,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
191,1.0030559084678554,0.00012989612447618671,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
192,1.0030197445761309,0.00012989591748675713,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
193,1.0029072601127091,0.00012174089078025899,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
194,1.0029498960481995,0.0001161000032564708,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
195,1.0029632411325349,0.00011021233424212852,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
196,1.0031414347606282,0.00010359715475556184,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
197,1.0033243476809328,9.489695342233078e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
198,1.0033443229623387,8.620450329711171e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
199,1.0032563001416035,8.197194564930928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
200,1.0029711035730071,7.794050461120748e-05,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
201,1.0032629527602654,7.05684758796895e-05,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
202,1.0042085933181517,7.239005281008961e-05,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
203,1.0033526158912702,8.909214069471682e-05,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
204,1.0000464929697628,9.831534729646087e-05,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
205,1.001315435958718,9.230423816808113e-05,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
206,1.0081573358637372,0.00010762189179053036,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
207,1.011420397462227,0.00012997393553735063,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
208,1.004807199680736,0.0003855122970375436,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
209,0.9927913322710457,0.0006760317497899782,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-0.0023501572279278344,0.0,0.0,-0.0008614140959586545,-0.0032115713238864887
210,0.991458306291809,0.0037546492051390157,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
211,1.0023479434369558,0.0064745326994733905,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
212,1.0137700137088632,0.01787639950368768,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
213,1.0125579147168333,0.036028634393775794,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
214,0.9986812012004046,0.04619397138516992,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
215,0.9850632466779674,0.09454626193724266,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
216,0.9861161691332772,0.14127926416635134,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
217,1.0016464398806255,0.15683730320675496,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
218,1.017118969750436,0.2148336040433903,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
219,1.0213698806918925,0.2503056361378258,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
220,1.0100370251977184,0.270574777155257,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
221,0.9930508424289317,0.3665176558485583,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
222,0.9866284193316226,0.41857095279162904,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
223,0.996159617149998,0.4338517923587804,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
224,1.011122434733306,0.5442514758624903,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
225,1.0214854193377854,0.6255448457206857,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
226,1.0160474308328113,0.6114228657642699,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
227,0.9977321523123265,0.6652152823398679,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
228,0.9822961925407814,0.7414097635952862,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
229,0.9843222825229785,0.7202280565341765,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
230,1.001908062757596,0.7294001341958192,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
231,1.0187171013469627,0.7952340521343788,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
232,1.0232064556560463,0.7839533021309509,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
233,1.0109563875507146,0.7948856524726566,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
234,0.9922784605285587,0.9227737264587592,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
235,0.9815031463169505,0.9596509911424044,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
236,0.9887247152809462,0.9389474279994913,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
237,1.0066045085451463,1.0374715137667319,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
238,1.021195057014718,1.098374587272275,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
239,1.0195050792529574,1.0469508178778701,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
240,1.0024266521087513,1.081516376362119,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
241,0.9858209590488702,1.1768873948306489,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
242,0.985424652314585,1.146784059249177,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
243,1.001162709315419,1.1229711610367805,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
244,1.017282336895912,1.2097389027821799,0.0,0.029999999999999916,-0.0012763125573509448,0.0009999999999998899,-14.613523282745744,0.0,0.0,-0.007804799954755386,-14.621328082700499
245,1.0255734283944966,1.2101175645498075,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
246,1.0217497783587883,1.1615382490737203,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
247,1.0151617880042267,1.2305132303184478,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
248,1.0142152924552665,1.24794304916482,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
249,1.0184333350450618,1.1881030065915161,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
250,1.0254858862227272,1.2260612909910233,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
251,1.0309029598274337,1.274341299581749,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
252,1.0338386721759472,1.2114920595998484,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
253,1.0338813380670189,1.1061937967588995,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
254,1.031844702975045,1.012842441608413,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
255,1.029231897306301,0.9213038485448941,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
256,1.027805943219643,0.8529505106774447,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
257,1.027799155446353,0.8052475717331117,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
258,1.028688521048295,0.753414572497624,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
259,1.0299014853333819,0.690691414834528,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
260,1.0308488750586018,0.6263458854272922,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
261,1.031126437523326,0.5695942925302044,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
262,1.03083469193623,0.5192800166062068,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
263,1.030436922398251,0.4715240914218215,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
264,1.0302116927658582,0.42688546640841524,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
265,1.0301582025265643,0.38683621541523194,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
266,1.030240666805673,0.35101733257130846,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
267,1.0303057174877144,0.31824241699252603,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
268,1.030715614528829,0.2880772511958656,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
269,1.030940118933359,0.2606847815407827,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
270,1.0308816217001595,0.23593404139235472,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
271,1.0308108861755414,0.21350520736565626,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
272,1.0305794952846998,0.19317924440133252,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
273,1.0304281122253511,0.17478273168405128,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
274,1.030355293624516,0.15818601694016027,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
275,1.0303895016910873,0.14320321253714696,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
276,1.0305139479311687,0.1296005015571256,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
277,1.0307239749537176,0.11725927111605264,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
278,1.0306482471988259,0.10610793031553434,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
279,1.0306197617138724,0.09603191105972822,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-15.152554885708485,-0.10000000000000005,-2.012461179749813,-0.00036397194430426205,-17.2653800374026
280,1.0305996839002374,0.08690569507427554,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
281,1.0305105721470875,0.07863480406539443,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
282,1.0304063672558816,0.07114944264181061,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
283,1.0303267690892226,0.06439274529027028,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
284,1.0302732000183614,0.05827595525347521,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
285,1.0301806503671869,0.0527260500455386,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
286,1.0302636226955233,0.04770490264758663,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
287,1.030390881623651,0.043164261968249414,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
288,1.0305292158938029,0.03906062733725518,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
289,1.03044630883949,0.0353493286656916,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
290,1.0302207502146272,0.03198902145800074,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
291,1.0301136994796092,0.028948681967601197,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
292,1.0300980335164207,0.026196028367154834,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
293,1.0299636781315493,0.023706663004787246,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
294,1.0300133035188144,0.021462668744239077,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
295,1.0300648671558092,0.019427445020354418,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
296,1.03008459249257,0.01759106554647755,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
297,1.0300872626929465,0.015938119052989495,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
298,1.03011680493579,0.0144303692728352,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
299,1.0301338649722185,0.01306407038446708,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
300,1.030191680009358,0.011826385381240085,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
301,1.0302235836069449,0.010700709533604786,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
302,1.0303071755462931,0.009682575675549834,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
303,1.0303679144127844,0.008760819825289909,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
304,1.0304353183096648,0.0079268140033485,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
305,1.0305117566175837,0.007172388501585892,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
306,1.0304151043951144,0.006490662425734631,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
307,1.0302940427661011,0.005874405698480455,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
308,1.0302362274437358,0.0053183158192944766,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
309,1.0303196532368688,0.004816711527880345,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
310,1.0303416062967976,0.004362738578364925,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
311,1.0304867242505302,0.003952767155377072,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
312,1.0305291924175457,0.0035802736719796977,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
313,1.030608341143929,0.0032452727674647953,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
314,1.0306861846040778,0.0029440492932455878,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.6281805786162525,0.0,-2.012461179749813,0.0,-2.6406417583660655
315,1.030747389767328,0.0026670527079696972,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
316,1.0307332243955998,0.0024140133185880574,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
317,1.0306974874551207,0.0021908019211971165,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
318,1.0308478638141154,0.0019907755779956494,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
319,1.0308260266255516,0.0018065937636793446,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
320,1.0308655524692543,0.0016410038645329164,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
321,1.03078801921764,0.0014905770366967518,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
322,1.0307330242194501,0.0013512216752846501,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
323,1.030568637180141,0.0012228451102600517,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
324,1.0307386395583253,0.0011116219797691698,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
325,1.0307743742961115,0.0010109309039570253,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
326,1.0306565641983712,0.0009153926488868888,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
327,1.030607821595278,0.0008297572857685375,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
328,1.03062543360273,0.0007531442743204896,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
329,1.0306968529134801,0.0006919906407387382,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
330,1.0305991015004894,0.0006381103391436602,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
331,1.030703224520758,0.000581528129841023,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
332,1.0307590961511406,0.0005296825420420198,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
333,1.0309551305164442,0.0004831109805553506,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
334,1.0310290202002645,0.00043875025756523825,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
335,1.031018127032966,0.00039817338455547084,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
336,1.0309439941769731,0.0003628668500472338,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
337,1.0308952361421535,0.00033132550022383045,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
338,1.0310679331111343,0.0003030794152058575,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
339,1.03112787917077,0.00028861363143094714,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
340,1.031213020491028,0.00027939841828954155,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
341,1.0311295508393012,0.0002587577872179999,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
342,1.0310620906163892,0.00023544554652645198,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
343,1.0311951169894158,0.0002151914103744177,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
344,1.0314118236818097,0.00020159914913652703,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
345,1.0314429064628965,0.0001911490115595207,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
346,1.0312997930503325,0.00017977212514591823,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
347,1.0312725789575807,0.000166882639158786,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
348,1.031163484637111,0.00015315368864470463,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
349,1.0311564414997598,0.00014310660339665441,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.01976472483258813,0.0,-2.012461179749813,0.0,-2.032225904582401
350,1.0312399747063083,0.0001484423612549128,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
351,1.0312202173961993,0.00015379137689056473,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
352,1.0313018066141755,0.0001452944841713828,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
353,1.0313302838050187,0.00013522438028544667,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
354,1.031506429238236,0.00012760552697318016,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
355,1.0315608978960038,0.00012037469336669408,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
356,1.0315289175455202,0.00011068529645695904,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
357,1.0315191803711996,0.00010127742458638497,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
358,1.0314877952473527,9.335882344440616e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
359,1.0314526235436454,8.698784359274573e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
360,1.0313637194386271,8.913526492639719e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
361,1.0312892409066041,9.390381599818871e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
362,1.031141714693268,8.859682382243489e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
363,1.031176605224477,8.018747421177543e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
364,1.0314207545628022,7.285297596328805e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
365,1.0316281398177425,6.675147764295314e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
366,1.0316326737680228,6.370857913864985e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
367,1.031618416042739,6.344054639879123e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
368,1.0314915262277915,6.902473045918619e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
369,1.0314189459992789,7.122198906419424e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
370,1.031241395037386,7.868238320588941e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
371,1.0311244132215696,0.00010600411440860478,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
372,1.0311636328161395,0.00011918780016495577,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
373,1.0312179214483759,0.00011045849454383703,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
374,1.0313905291347598,0.00010372132404636166,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
375,1.031545928740661,0.00010076339037915652,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
376,1.031603455058658,0.00010615115809710185,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
377,1.0317149251859274,0.00011683912627828614,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
378,1.0318364740218262,0.0001148967134393312,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
379,1.031731580082249,0.00010464324728329922,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
380,1.0315739533427344,0.00010420712652944256,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
381,1.0315331853254366,0.0001153454777393646,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
382,1.0312639030811628,0.00012074662688022428,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
383,1.0315281153435456,0.0001196457356649291,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
384,1.03159985624004,0.00012195926088720384,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0014987018294601773,0.0,-2.012461179749813,0.0,-2.013959881579273
385,1.0317239260237323,0.00011852553380487442,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
386,1.0317933861932493,0.0001154342255601659,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
387,1.0318439255312735,0.00011453889874132463,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
388,1.0318551814730892,0.0001292803368677956,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
389,1.0316670694762549,0.0001469404564137297,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
390,1.0315835913518379,0.00014378284565104893,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
391,1.0316176641697594,0.0001411477251653747,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
392,1.031612596331867,0.00013867443589132085,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
393,1.0316655673151145,0.00013158245904571912,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
394,1.031784187856601,0.00012165502304016236,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
395,1.0317884508191464,0.00011821608762643128,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
396,1.0316893384542656,0.00011974356190009176,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
397,1.031427623513006,0.00011346933176003463,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
398,1.0314637859734197,0.00010272891764417471,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
399,1.0316030908065636,9.359832995598093e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
400,1.0316733198219696,8.995902179754708e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
401,1.0318026678222323,8.665405516787389e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
402,1.0319202290906535,8.075507247688731e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
403,1.031749014530521,9.605101477883906e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
404,1.0315023762888915,0.00010907692596424768,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
405,1.0313311468042392,0.00010322052741893484,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
406,1.0313224305657585,0.00010007087008560004,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
407,1.031537977193468,0.00010061025077118084,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
408,1.0314469042430239,0.00010561889405525754,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
409,1.0315160619039074,0.00010642827334523291,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
410,1.0313282845396923,0.00012012481554816824,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
411,1.0311816179532738,0.0001472187062016647,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
412,1.0311596323728915,0.00015358562373719205,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
413,1.0312596199451969,0.0001498804035812454,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
414,1.031248051714599,0.00014434782421320254,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
415,1.0312926722651587,0.00013171802298749376,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
416,1.031208365117479,0.00012723518171675534,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
417,1.031202000458205,0.00013272455162671073,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
418,1.0312966818267972,0.00013255425740486633,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
419,1.0314132069945,0.00012321594367980265,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0013751961205248054,0.0,-2.012461179749813,0.0,-2.0138363758703375
420,1.0314546654181476,0.0001127658841216131,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
421,1.0312987839587135,0.00010266052239317377,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
422,1.0313546788285728,9.46606884513764e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
423,1.031307826206476,8.703857220219925e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
424,1.0313297744372225,8.079835268589566e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
425,1.031426662090138,8.026683435229386e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
426,1.0313278715234409,7.99968509246913e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
427,1.0312157032333815,7.845342436886201e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
428,1.0312017137674225,7.506066473125447e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
429,1.0310195770467838,6.841378906615528e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
430,1.0311122464257638,6.236659152890319e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
431,1.0312198080930448,5.895767131685467e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
432,1.0312615459352892,5.695122684786996e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
433,1.0311676995355472,5.718394855690764e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
434,1.0312550817520654,5.717513695688253e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
435,1.0313556482947623,6.293557009218984e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
436,1.0314204852949265,6.743753412212409e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
437,1.03139796070363,6.459907392047302e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
438,1.0313421546326837,6.35090341229601e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
439,1.0313374811805245,6.02444260773236e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
440,1.031335744673882,5.672248440412243e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
441,1.0312274484446717,5.618979163579693e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
442,1.0312660582135185,5.746495046292506e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
443,1.0313552034815447,5.486417584546113e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
444,1.0313453321966717,5.035553763626718e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
445,1.0311784979802285,4.635696694965961e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
446,1.0312492456441384,4.208415290359503e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
447,1.0313386177225516,4.1243179024076337e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
448,1.0313553165694993,4.046218639015035e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
449,1.031149243626978,3.8650304970420504e-05,0.050000000000000044,0.030000000000000027,-0.0012763125573509448,0.0009999999999998899,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
450,1.0333872180862702,3.711210894467413e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
451,1.037284867900941,4.019422791371022e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
452,1.0399960666141597,4.29576448774668e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
453,1.040563786058646,4.12427025284421e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
454,1.039615526135491,4.020994027439199e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0007875003166764535,0.0,-2.012461179749813,0.0,-2.0132486800664893
455,1.0379992862136542,4.6137645441854174e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
456,1.0371381033912452,0.0012519620466140509,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
457,1.0370204313529614,0.0024672349300601205,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
458,1.0374082831292206,0.0023805387708247415,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
459,1.0381461059212171,0.0022753773652448668,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
460,1.0385230820956792,0.002301549870178541,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
461,1.0385878737552747,0.0030974106019952628,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
462,1.0381816794198757,0.004238584859717729,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
463,1.037779452342342,0.004487112310309458,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
464,1.037291913362219,0.004163316465928083,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
465,1.0370621694595052,0.003937614793065604,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
466,1.037107729450012,0.0038299288687568874,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
467,1.0373309336593148,0.0035901004249221827,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
468,1.0376584718003035,0.0032928890882178334,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
469,1.0378234123800667,0.003069358163856003,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
470,1.0378200094304775,0.0029516437120927527,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
471,1.0377139263351247,0.002831058083976545,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
472,1.0376647323355164,0.002615274717805523,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
473,1.0377645495246928,0.0023779745780212204,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
474,1.0377727000141106,0.0021992355601426167,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
475,1.0377463231453325,0.0020506023296714706,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
476,1.0376855687053252,0.0018797088169481212,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
477,1.0376648801287713,0.0017043857729576737,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
478,1.037727989334724,0.0015448612306667524,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
479,1.0378094040011487,0.0014005567458009126,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
480,1.0377454081175992,0.0012688845783008181,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
481,1.0376921299486137,0.0011483778948554266,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
482,1.0378189465961345,0.0010401696264465082,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
483,1.0378690784527946,0.0009426691600761901,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
484,1.037814085401061,0.0008539601069551215,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
485,1.0377443893126221,0.0007756626057702384,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
486,1.0377473680125981,0.0007044656290733917,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
487,1.0377569783998266,0.0006386567067687818,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
488,1.037748039937626,0.0005816947492663575,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
489,1.0375787131307712,0.0005309742760124662,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.06231941553346875,0.0,-2.012461179749813,0.0,-2.0747805952832814
490,1.0374572439149419,0.0004824331391508873,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
491,1.0373651545111804,0.00043823308108298316,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
492,1.0375000570694188,0.00039820022904469914,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
493,1.0375861849242671,0.00036041403029632354,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
494,1.0377025519199432,0.00032610732970463963,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
495,1.0377776632757956,0.00030258898978527296,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
496,1.0376937978694232,0.00028941535771029504,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
497,1.0376530874803438,0.000275819038140925,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
498,1.0376890683970523,0.00025720153262945934,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
499,1.0377885381318188,0.00023782695790341215,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
500,1.037913960924285,0.00022454935567871233,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
501,1.0379522481581314,0.00021329190493000292,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
502,1.0379099969870378,0.00019748940872095814,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
503,1.0379667771561518,0.00017987893669183525,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
504,1.038098176713447,0.000163585013441347,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
505,1.0380014200430525,0.00015090698479887943,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
506,1.037941055515688,0.00014590286518954257,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
507,1.0379406029061806,0.0001406946398403565,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
508,1.0380242144151912,0.00012947012717275021,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
509,1.038057471515237,0.00011788473245442763,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
510,1.0378974898784286,0.00011300900822012463,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
511,1.037956371655164,0.00010844992240092855,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
512,1.0379661332398074,0.0001001534174770325,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
513,1.0379002200453293,9.225326274229478e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
514,1.037885404750742,8.506530114244449e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
515,1.0379440931824413,7.925482506991415e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
516,1.0380980346588617,7.758657115878106e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
517,1.03801689384854,7.525190368607058e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
518,1.0378836607592186,6.816995956615875e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
519,1.0377322467648333,6.268079138124361e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
520,1.0377616401192427,5.798192270205345e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
521,1.037887295069747,5.3335015611118304e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
522,1.0379632435141297,5.611904474183907e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
523,1.0378453158869119,5.823227032285031e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
524,1.03786967880531,5.792067052208919e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.004540234153416035,0.0,-2.012461179749813,0.0,-2.017001413903229
525,1.0378957788175314,6.749784558901029e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
526,1.0379026784891048,7.142622432072236e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
527,1.0378457276633966,6.823290937048455e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
528,1.0378060582671498,6.828575194807267e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
529,1.037709526148845,6.669409221330185e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
530,1.0378700940940209,6.196953265953833e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
531,1.0378366535556829,5.623198252219777e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
532,1.0378587518187585,5.1099300901925236e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
533,1.0380034551333037,4.6974904920978253e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
534,1.0380568912711015,4.4007164437977985e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
535,1.0380502198401695,4.402852109778137e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
536,1.037982789169298,4.70081681368258e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
537,1.0379322869597196,4.6328506533824157e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
538,1.0378022660349135,4.208222480983436e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
539,1.0379223626073633,4.416241671263458e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
540,1.0376828819805686,4.865966859313964e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
541,1.0376792291830248,4.699412324325548e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
542,1.0378374715174201,4.357538290402201e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
543,1.0379412528637106,4.152057558376135e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
544,1.038077341793855,4.477440382291554e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
545,1.0381418299728125,4.768804576929539e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
546,1.038094237887404,5.6257411617475314e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
547,1.038024576257676,6.426142320043826e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
548,1.037912931696838,6.409151600217883e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
549,1.037916789916724,6.804887804043544e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
550,1.0377647173552131,7.587394036332406e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
551,1.037717717108501,8.14346269555911e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
552,1.0377812196277576,7.773829135014293e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
553,1.0377778592509852,7.16403393716102e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
554,1.0377054585251062,7.077669576985583e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
555,1.0377983777428434,6.913045676157855e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
556,1.0379243416869737,6.996460139813168e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
557,1.0379121654761263,7.29429222589663e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
558,1.0379923645411484,6.887244698338336e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
559,1.0381643554658777,6.254336525532726e-05,0.050000000000000044,0.030000000000000027,0.0,0.029999999999999916,-0.0010576817949454762,0.0,-2.012461179749813,0.0,-2.0135188615447586
560,1.0346780272583644,5.785085815976757e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
561,1.0273107885850274,5.482149772137778e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
562,1.019620455499812,5.647546195809575e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
563,1.010333552984843,5.710291661149121e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
564,0.9993912737827501,5.420525239664296e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
565,0.9934436830849158,6.168065535511396e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
566,0.9975342671560309,0.003034511964997374,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
567,1.0077712637181813,0.006043567230826283,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
568,1.0166316968662017,0.005834440111024847,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
569,1.0187081372982598,0.005319495893815191,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
570,1.0133014855105231,0.03546048365910708,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
571,1.004738598099336,0.08617686887495332,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
572,0.9980086099133435,0.10161965210614651,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
573,0.9966978831850927,0.12031712011030898,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
574,1.000514514854669,0.17590393477184485,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
575,1.0059090770012762,0.2077845802744821,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
576,1.0090748578122342,0.20059186156776776,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
577,1.0083596149086025,0.20809958917715066,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
578,1.0051542724628793,0.23722999860289595,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
579,1.0021611857219932,0.24524976257477232,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
580,1.0015707157999356,0.2286478169281554,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
581,1.003266307532264,0.21779789614638428,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
582,1.0060097557651693,0.21357969200348892,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
583,1.0076527549622898,0.20041605815342747,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
584,1.0071896426130404,0.18367829301750016,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
585,1.0051129393148526,0.17222661805194212,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
586,1.0029790170774968,0.16070522245078336,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
587,1.002051701102403,0.14660840378271886,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
588,1.0025630425139203,0.1353667590985899,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
589,1.0040397407015857,0.12672799491212813,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
590,1.0054040553733705,0.11652299864997681,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
591,1.005648672604435,0.10642198987136817,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
592,1.0049735533445676,0.09919701078915309,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
593,1.00390129485147,0.0925828598734755,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
594,1.003343917740729,0.08464081587702725,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.868668160549275,-0.10000000000000005,0.0,-0.01334592143206974,-2.982014081981345
595,1.0034276852749617,0.07711017370249128,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
596,1.0042045333625582,0.07115810299687676,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
597,1.0049073425265749,0.06543301456983061,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
598,1.0050759074225626,0.059427279278642636,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
599,1.0046920394708168,0.054172702131958954,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
600,1.0040221908309401,0.0496132779308035,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
601,1.0035200832556983,0.04513536698399345,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
602,1.003349681312899,0.0409747036188437,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
603,1.0036855231849486,0.03741850538753759,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
604,1.004132209572884,0.03413576010187379,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
605,1.004362762400151,0.0309560656213449,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
606,1.0042396872631318,0.028161321620673,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
607,1.0039160109054386,0.025762983758107483,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
608,1.003466566746705,0.023497221727527204,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
609,1.003385903940836,0.021314019228035955,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
610,1.003571361110219,0.019360390936620495,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
611,1.0038712982215274,0.0176239750138759,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
612,1.0041910045624622,0.015986407203862928,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
613,1.0043476761963617,0.014489947683153684,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
614,1.0042523307461566,0.013214533055130222,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
615,1.0040701929375475,0.012052535988469924,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
616,1.003870889724854,0.01092503004524661,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
617,1.0040088185754508,0.009914955858120012,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
618,1.00415992791503,0.009045755179418871,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
619,1.0042051543831656,0.00825418932069526,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
620,1.0041675900460993,0.007490961834183964,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
621,1.0042494591454882,0.006785823242961596,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
622,1.0040682395045504,0.006164936455896828,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
623,1.0040082968500366,0.005595572808183062,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
624,1.0040748911153496,0.0050705225109771105,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
625,1.004084961440975,0.004597411916418736,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
626,1.0042977406748719,0.0041621735186884775,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
627,1.0044440565725914,0.003767429746394849,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
628,1.0043715230428178,0.0034163276011209727,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
629,1.0043236005402478,0.0031001650541803553,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.6226169986681805,0.0,0.0,-0.0023433381983494973,-0.6249603368665301
630,1.0042335555762967,0.0028082830531069233,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
631,1.004121280025366,0.002541148476267198,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
632,1.0042807511565055,0.002311461010944508,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
633,1.0043533047774542,0.002115779009972429,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
634,1.004329974893906,0.001926507298571489,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
635,1.004511086240432,0.0017436087668219386,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
636,1.004498926716595,0.0015809799712065726,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
637,1.0043243443760648,0.0014387936968302385,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
638,1.0043333608652523,0.001310386372647338,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
639,1.0042588045890595,0.0011917106640700662,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
640,1.0044472254073655,0.0010812927105407304,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
641,1.0047030742078142,0.0009870933527847292,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
642,1.0047419493429592,0.0009024482294202579,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
643,1.0045640642000033,0.0008234694745664303,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
644,1.0044379693576688,0.0007518700987173513,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
645,1.0043049286567387,0.0006827641405523603,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
646,1.0042123160204584,0.0006261534047813105,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
647,1.0042110571055165,0.0005971282005037726,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
648,1.0043399489733864,0.0005695756302211432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
649,1.004183079901082,0.0005247696016102022,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
650,1.0041823479217407,0.0004864328956528152,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
651,1.0043036871172493,0.0004565424749298092,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
652,1.0043688102473158,0.0004283559133188492,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
653,1.004415795422967,0.0003944441220643707,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
654,1.0044769212311586,0.0003607348518476288,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
655,1.0044328152136461,0.0003331632511098223,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
656,1.0042924521818077,0.0003054994199707981,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
657,1.0042190607660162,0.0002797746821881145,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
658,1.0042358780988268,0.0002586731582036434,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
659,1.0043638063131162,0.0002382836280631489,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
660,1.0044534403723078,0.00021921004975186215,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
661,1.0044327732901772,0.00020035570524365483,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
662,1.0042909304915164,0.00018669032944732976,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
663,1.0042437685924,0.0001780399456995855,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
664,1.0042874866257365,0.00016499640227599034,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.022527317205747077,0.0,0.0,-0.002663057093015856,-0.025190374298762933
665,1.0042159714034131,0.00015308323579974592,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
666,1.004332221637809,0.00014642882764660196,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
667,1.0044865066946274,0.0001368802005478614,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
668,1.0045288645871093,0.00012855567976492667,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
669,1.0044103187410147,0.00012304158242822203,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
670,1.0044632505989328,0.00011351342207701494,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
671,1.0044823820155935,0.00010389146015114516,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
672,1.0043784232786424,9.738006576505927e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
673,1.0044052242083639,9.90893665173087e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
674,1.0042826954060489,0.00010115661082549316,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
675,1.0041876216800776,9.606475793890004e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
676,1.004043740882994,8.88582018400662e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
677,1.0040793414234153,8.07457496725702e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
678,1.0041988305987706,7.55298592588294e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
679,1.0042655945272376,7.06250196972106e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
680,1.0042831076248653,6.78178228212991e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
681,1.0044460975715679,7.000066268304385e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
682,1.0045947196554657,7.716946190101043e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
683,1.0046020844585835,7.911933578651995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
684,1.0044680795598457,7.486718820745315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
685,1.0043936091335663,7.355010521987154e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
686,1.00425809224243,6.995517747092752e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
687,1.0041814427538047,7.223908997207513e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
688,1.004277136615449,8.468331691099284e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
689,1.004415580870798,8.918698397664614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
690,1.0043788676480496,8.517843603734896e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
691,1.0042702471054177,8.315417648014773e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
692,1.0042402021637735,8.588741618953904e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
693,1.0043449547688021,8.982201287004807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
694,1.0042224045445467,8.64955768006714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
695,1.0041953300051965,8.505460176743138e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
696,1.0041698451257077,8.314844328162008e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
697,1.0040996271912193,7.801260442020499e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591
698,1.0040722013563546,7.436697774696298e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0020263781176677463,0.0,0.0,-0.0029612211450698446,-0.004987599262737591


==> data/eval_hist_100_0.2_new_new_filter_solar_randomization_8f_new.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0133204600498886,0.20775285066914045,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
1,1.013710413750574,0.19061725584016892,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
2,1.0158763949711473,0.17976957235692342,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
3,1.0179044347241537,0.16876848488191265,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
4,1.0184370252108526,0.15434797935261327,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
5,1.017175198465104,0.14253801924336,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
6,1.0151527950522925,0.13399969167978404,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
7,1.0141706872744491,0.12367785424709107,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
8,1.0149645793382536,0.11297156258238875,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
9,1.0167006158451635,0.10501191534517679,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
10,1.0180988957198573,0.09735270437159324,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
11,1.0184041122365841,0.08875468609707216,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
12,1.0175640591279316,0.08178442192151333,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
13,1.0159498761722472,0.07609304341358936,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
14,1.0150122334823126,0.06962969399753663,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
15,1.0152339269827166,0.06383898939140988,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
16,1.0165615506643306,0.05960476508204739,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
17,1.0175390616395,0.05518457822896433,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
18,1.017810398617071,0.05023651624082756,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
19,1.0170860606367547,0.04632999452991635,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
20,1.016028778779885,0.04332477410713393,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
21,1.0154419108518722,0.03981674290640446,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
22,1.0157180836244042,0.0364308992937157,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
23,1.0165695671531776,0.03383547275582918,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
24,1.0172900385835875,0.031239077755326576,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
25,1.0174927308779438,0.028459180472467937,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
26,1.01693545489668,0.026183476781892003,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
27,1.016186137564662,0.024316290269810678,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
28,1.0157835460344233,0.022251432693953424,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
29,1.0159684620175,0.0203093411318606,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
30,1.0165600586945631,0.018804517173291294,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
31,1.0171924994358805,0.01733948674577578,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
32,1.0171744407925112,0.0157973582928665,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
33,1.0165758213987386,0.014523993241802622,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
34,1.0159200391285441,0.013457939497681226,0.0,0.030000000000000027,0.0,0.030000000000000027,-1.0866000515781264,0.0,0.0,0.0,-1.0866000515781264
35,1.0159115261100065,0.012299261606395523,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
36,1.016323729966762,0.011212736316641459,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
37,1.0166773502453001,0.010401772056254314,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
38,1.0168480357150924,0.0096005037300123,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
39,1.0164431837218206,0.00876975831246788,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
40,1.0160264910015187,0.008174997300709929,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
41,1.0157432130438495,0.007590535394294592,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
42,1.0156964218479263,0.006913728924607902,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
43,1.0161411306444699,0.00633449230754532,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
44,1.0166122890939606,0.005811453149749311,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
45,1.0169381054269393,0.005307003297598448,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
46,1.016744678842987,0.004891494472081266,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
47,1.0163819270855539,0.004545785693317495,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
48,1.0159894161185605,0.0041754778935183205,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
49,1.0158011317457778,0.0038242128906185524,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
50,1.0159749907685747,0.0035870124870494907,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
51,1.016204683468025,0.0034059923052057344,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
52,1.016359991292792,0.003151679583166345,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
53,1.0164346244838176,0.0028861682549121796,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
54,1.0164612323321542,0.002713341158323818,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
55,1.01629747301584,0.00255534609378369,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
56,1.0163156118195953,0.0023456499884511616,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
57,1.0164939219924076,0.002138564376176842,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
58,1.016714850195209,0.001964833428768303,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
59,1.0167515159824143,0.0017980910071625535,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
60,1.0164518978309929,0.0016344026099724784,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
61,1.0161442829326905,0.001485108671207024,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
62,1.0159455501856791,0.001348687624292945,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
63,1.0159779786232168,0.0012276949199230723,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
64,1.0161711888058946,0.0011375549218670417,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
65,1.0163658760769123,0.0010529743752700983,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
66,1.01642582519702,0.0009736439488561882,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
67,1.0164635877795727,0.0009368904357222431,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
68,1.0163121410177165,0.0009145371025241349,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
69,1.016240919225849,0.0008565840789284044,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.062217719437535304,0.0,0.0,0.0,-0.062217719437535304
70,1.0161705202967855,0.0007836449461270157,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
71,1.016401889156611,0.0007320610513419214,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
72,1.0165418862804236,0.0006835005199420824,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
73,1.0165679700237575,0.0006254907137008023,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
74,1.0163150254347437,0.0005716174373631439,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
75,1.016130555899625,0.0005242119558223464,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
76,1.0162467838506946,0.00048043510233630477,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
77,1.0163503523528041,0.0004473309761097578,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
78,1.0165412398947435,0.00042511630760076,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
79,1.0164942445277885,0.0003975832094434484,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
80,1.016449574864387,0.00037443979091420344,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
81,1.0163736064167437,0.00036817715519220123,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
82,1.0164298632876108,0.0003502861981197295,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
83,1.0164511020327158,0.0003204343611945081,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
84,1.016448931698891,0.00030648522839716994,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
85,1.016453186262405,0.00029080381186632554,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
86,1.016536722483417,0.0002636352473728926,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
87,1.0164289662614996,0.0002407859949075521,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
88,1.0163683394830723,0.00021998911025811083,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
89,1.0164598100508695,0.0001994561579956852,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
90,1.0165737249769868,0.00018070874734857134,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
91,1.0165805529071537,0.00016352636890858602,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
92,1.0166243221384659,0.00014983559580137088,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
93,1.0166712035006304,0.00013902747564628149,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
94,1.016657082097926,0.0001293002582091407,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
95,1.016555666369267,0.00011989964604272794,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
96,1.0164403480520883,0.00011408226225044133,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
97,1.0164921750601446,0.00010850776616238975,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
98,1.016437555376961,9.979909765086512e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
99,1.0163897588052293,9.238749893533122e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
100,1.016541043581684,8.475368761630075e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
101,1.0167791864975,7.917111456813946e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
102,1.0169160566562254,7.968097083683984e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
103,1.0167802562385726,7.767199124905435e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
104,1.016608774880378,7.10115502923848e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.004007924611791309,0.0,0.0,0.0,-0.004007924611791309
105,1.016514109316971,6.608131447375677e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
106,1.0164286300354028,6.51360279752078e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
107,1.0165753732349285,8.327517438654601e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
108,1.016605605480549,0.0001089441329363388,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
109,1.0166218357531478,0.0001129584710606861,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
110,1.0165838456234901,0.00011235929962304653,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
111,1.016412855111938,0.00011730542560527947,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
112,1.0163847224674856,0.00011735907512856919,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
113,1.0163084644908686,0.00011361052468695299,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
114,1.016435245855591,0.00010639665829973669,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
115,1.016524303934353,9.76538420935123e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
116,1.0167609852170798,8.887550685877726e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
117,1.0166533806004092,8.875806827249616e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
118,1.01660407822829,9.045179568929802e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
119,1.0165689264462934,8.66333193399697e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
120,1.0165045550951672,8.334387360207517e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
121,1.016451247775564,8.116880929908492e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
122,1.0166055788201278,9.64930914280463e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
123,1.0167018307830553,0.00010678628441598727,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
124,1.0165494970558862,9.742936159463763e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
125,1.0163583330983577,8.96246457500326e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
126,1.0163329526200333,8.352388107648261e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
127,1.0161888812053648,7.893607338923473e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
128,1.0162433000721367,7.719616497517203e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
129,1.0164914819994908,7.885645404785409e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
130,1.016753545368354,7.90926725653412e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
131,1.0168548526333259,8.745077698354413e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
132,1.0167484661522588,9.473949316477181e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
133,1.016668023576899,9.63214988592065e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
134,1.0164216064733604,9.517365549016697e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
135,1.0163158328504909,0.00010155670588836259,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
136,1.0165183449259116,0.0001374242395471767,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
137,1.0168105135143308,0.00016629013196776444,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
138,1.0169471132712378,0.00016260856651703252,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
139,1.016752166001782,0.00014956682277197808,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0012798201427938686,0.0,0.0,0.0,-0.0012798201427938686
140,1.016506883577227,0.00015696093548523907,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
141,1.016455269291124,0.00017147501829220817,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
142,1.016560827944252,0.00016984304824923404,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
143,1.0168058902059183,0.00018735331671091815,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
144,1.0169772562429025,0.00021423156568787523,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
145,1.0168914678457517,0.0002127740510307538,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
146,1.0167101578853492,0.0002159696493958858,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
147,1.0166714227759133,0.0002210803802594654,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
148,1.0165358945582403,0.00020624833470613154,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
149,1.0166309803810907,0.00020513645829846778,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
150,1.0167256336176504,0.0002203933285567905,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
151,1.0169170055316534,0.000216490325010517,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
152,1.0169187818614793,0.00020420046509436274,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
153,1.0168366966051168,0.00019557497974368934,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
154,1.016620891141424,0.0001866587331667076,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
155,1.0165736768118652,0.00017648191329184163,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
156,1.0166186125114096,0.00016299985139140441,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
157,1.0166511510539984,0.000163532514380228,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
158,1.016677194273006,0.0001625993642018316,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
159,1.016552044853637,0.00014944347080618058,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
160,1.0166318889002204,0.00014998628482509462,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
161,1.0165668641627468,0.00015366762501194516,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
162,1.0166782577360611,0.00014302872484205065,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
163,1.0166819414531114,0.00012969588482088235,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
164,1.0167057389203809,0.00011798250836081234,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
165,1.0167743589687646,0.00011032607750793005,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
166,1.0168613687808683,0.0001035003370495974,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
167,1.016639970406746,9.475575973242977e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
168,1.0164569941591886,8.86542372079656e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
169,1.0164594077927707,8.278876635870797e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
170,1.0165929742308473,7.553835062432158e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
171,1.0166871455785167,7.030866115161354e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
172,1.0168993069212315,6.854738571689677e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
173,1.0168664846728883,7.385727402373858e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
174,1.0168188425392528,9.050688165319147e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002137041631482059,0.0,0.0,0.0,-0.002137041631482059
175,1.0165722758297098,9.860680640344235e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
176,1.0163636761709152,9.372023678401921e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
177,1.016457153657664,9.200232448573095e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
178,1.016477815304813,0.00010410192942624992,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
179,1.0163576270458767,0.00011145798873467695,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
180,1.0163893604151633,0.00010177010736315848,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
181,1.0162439825268514,0.0001090357258931521,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
182,1.016342321108257,0.0001373512752855781,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
183,1.0165879075359316,0.00014624899281841429,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
184,1.0168077879062132,0.00013241884322550326,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
185,1.0169441629468863,0.00012319005906552644,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
186,1.0167860304701437,0.00011475695773246341,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
187,1.0166162835249264,0.0001093588119674109,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
188,1.0165125746149581,0.0001050795212096002,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
189,1.0164389868371189,0.00011311761567867575,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
190,1.0164601644465137,0.00014374437137928405,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
191,1.0165773310914086,0.0001685030935638753,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
192,1.016603793457467,0.00016850173771649924,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
193,1.016521018932162,0.00016376972979326553,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
194,1.0165750509614313,0.0001651769043824974,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
195,1.0165996894341998,0.00016098814213552054,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
196,1.01679218174426,0.00015006758088314165,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
197,1.0169828996023282,0.0001389610900812495,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
198,1.0169741835331967,0.00012979785144978504,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
199,1.0168268364310082,0.00011941458657773412,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
200,1.0165010529064242,0.00010929443520263084,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
201,1.0167820103607628,9.949482565846707e-05,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
202,1.0174121856627758,0.00010095725722677741,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
203,1.0164646261723664,0.00011897295574734239,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
204,1.0151606708340823,0.0001261881681893578,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
205,1.017979864731512,0.00011944695454269016,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
206,1.0232187047247665,0.0001458923120347668,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
207,1.0199731789916642,0.00017248010577462162,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
208,1.0079991715748604,0.00028098151355846076,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
209,1.0006164102211428,0.0005043419690592958,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002228515003723771,0.0,0.0,0.0,-0.002228515003723771
210,1.0070523467066592,0.001193281205220375,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
211,1.0220707112512288,0.0030338282972513634,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
212,1.0337935037818065,0.013257998579249447,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
213,1.029089495995196,0.021552124483783616,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
214,1.0109297789293985,0.058869194226318255,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
215,1.0014305956379048,0.125898518533051,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
216,1.0099539042071126,0.14928183454801602,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
217,1.0269890377844715,0.20086031611920624,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
218,1.0393925289848167,0.31936089881757407,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
219,1.0324798474968235,0.36273303240388105,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
220,1.0095361717478075,0.40922627477098117,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
221,0.9891690422117332,0.511635460631966,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
222,0.9901493753498578,0.5263833095306971,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
223,1.0123876403948542,0.5629009177058126,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
224,1.0355427859525919,0.6795635881116134,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
225,1.0423586366070643,0.7015059438742329,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
226,1.0271792522027354,0.7715048597581624,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
227,1.0038343994178158,1.035219238283553,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
228,0.994422766289075,1.1550168390859503,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
229,1.0070255466071856,1.1588827241501614,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
230,1.0284413317711165,1.3675793652036417,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
231,1.0428382723302214,1.5311766879189104,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
232,1.035301604709466,1.4796099746183367,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
233,1.0101507763443227,1.541190152180595,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
234,0.9880358738206217,1.658123151160731,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
235,0.9892297926861398,1.595682632977975,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
236,1.0129822116746054,1.595796781116032,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
237,1.037371361197159,1.7109557736355203,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
238,1.0433688504037804,1.6738485221474817,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
239,1.0265672829257393,1.6755869787713626,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
240,1.0023332366250413,1.9135884669444971,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
241,0.9926671910441652,1.988238512916828,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
242,1.0057260953198466,1.9288039762011644,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
243,1.0277446469268245,2.103522211344778,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
244,1.0424077995268703,2.2207335681798366,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-15.532951596574547,0.0,0.0,-0.00042862335921413006,-15.533380219933761
245,1.0369618403301937,2.1103899117620513,0.0,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
246,1.0194401868168461,2.1411983692353624,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
247,1.008998473845133,2.228212022955545,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
248,1.013551065287895,2.119190776886617,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
249,1.0359695250163607,2.078322733442281,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
250,1.0616361162187606,2.1613045822232926,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
251,1.0745752182655126,2.088069196502075,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
252,1.0725863856729927,1.9621242482570342,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
253,1.060192819691586,1.912394214467339,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
254,1.0438259764561708,1.795802548738671,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
255,1.0353127481322584,1.7495734755324706,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
256,1.0359922020181689,1.9850133896285411,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
257,1.0428078451745477,2.2191425790384502,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
258,1.0514575755923876,2.1626790478280693,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
259,1.0549399296458504,1.9932832418661959,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
260,1.0530921749729327,1.930773355955941,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
261,1.0482031319848342,1.9048655437123085,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
262,1.0435624995236015,1.7863717144180724,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
263,1.0423669852796926,1.6283739809579356,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
264,1.0456274855542131,1.5082566150378627,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
265,1.0503940325106038,1.4045853261393981,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
266,1.053253990444992,1.2831794162495642,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
267,1.0528955676201976,1.1667141586654366,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
268,1.0506189875551524,1.0711027349562268,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
269,1.0472258752305594,0.9816241230264631,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
270,1.0449724838279821,0.8920457894620837,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
271,1.0452341100358107,0.8159415491662246,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
272,1.0473397844365495,0.7514745899672683,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
273,1.0497323839909432,0.6858607186435526,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
274,1.0503192637481187,0.621802171035783,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
275,1.0497014162884708,0.5675760482264072,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
276,1.048566338363073,0.5208997141064963,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
277,1.0478100162600381,0.47479089306567884,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
278,1.0467496485869954,0.43061229018757374,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
279,1.0472630994844818,0.3926899465784143,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-22.303566253579444,-0.050000000000000024,-2.012461179749813,-1.7829039524701195e-05,-24.366045262368782
280,1.0481486673262919,0.3581991469307735,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
281,1.0495257259683228,0.3247239855959584,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
282,1.0494277826071459,0.29414467334335237,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
283,1.0487083789197151,0.2668083918030598,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
284,1.0478189952658015,0.2422588768832461,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
285,1.0464475853587758,0.21971491455613262,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
286,1.0466288555642573,0.19899407725531038,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
287,1.0481629168499202,0.18095967959846437,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
288,1.0489440078502523,0.1644926248410506,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
289,1.049015482975609,0.14896187564647212,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
290,1.048453092253309,0.13515147592114016,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
291,1.0478301078849592,0.12333579184179691,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
292,1.047469725993435,0.11239003470596677,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
293,1.0472922803412128,0.10222530576401118,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
294,1.0475536211419803,0.09338475519973333,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
295,1.0478843080744302,0.08494722360301896,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
296,1.0480611913586233,0.07695800627091642,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
297,1.0480325708071003,0.06981453001657575,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
298,1.0479088325547161,0.06340604998770379,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
299,1.0477718503230138,0.05749963016831078,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
300,1.047767556588042,0.05206502767858244,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
301,1.047845558471241,0.04714681396429364,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
302,1.048035879532169,0.042715597253604694,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
303,1.0481923594025233,0.038671929079145864,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
304,1.0482979543375759,0.03499273220881467,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
305,1.0483429395609791,0.031669975492364014,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
306,1.0481659280717117,0.02866209235238918,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
307,1.0479721754201559,0.025934159633963873,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
308,1.04790328713558,0.02347623493780598,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
309,1.0480452227850834,0.021264563229770304,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
310,1.0481586922255826,0.019260699595412073,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
311,1.0483648660750344,0.01743748859757834,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
312,1.0483968512168091,0.015784706965951068,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
313,1.0484024247649932,0.014301272655523759,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
314,1.0483903355581146,0.01295966038707329,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-1.518999199761628,0.0,-2.012461179749813,0.0,-3.531460379511441
315,1.0483937794722546,0.011733221929919355,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
316,1.048375936700699,0.010623211525144616,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
317,1.0483802327261673,0.009633173984143375,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
318,1.0485842259350862,0.008735605524677685,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
319,1.0485927748615875,0.007907606313074087,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
320,1.0486115166538355,0.007155005418089339,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
321,1.0484725728138096,0.006473583056642073,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
322,1.0483568326492925,0.005857124385904857,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
323,1.0481657713090478,0.005299371590021731,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
324,1.0483552926325856,0.004805198034964555,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
325,1.048431850453752,0.004359571342002239,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
326,1.0483376494129588,0.003946353610786058,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
327,1.0482797549040892,0.0035749248781001258,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
328,1.04827418665311,0.003244645231606443,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
329,1.048332163644492,0.002956953981922749,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
330,1.0482366210393854,0.0026933733349354576,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
331,1.048359788992009,0.002443069146894154,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
332,1.0484419155400557,0.002214435375489143,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
333,1.0486514033658374,0.0020058485016384783,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
334,1.04870641608186,0.001816558871112271,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
335,1.0486413544773303,0.0016443750491793995,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
336,1.0485054532302167,0.0014899554854415605,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
337,1.0484184366732496,0.0013520376721333546,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
338,1.048593237565929,0.0012289621705533522,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
339,1.0486809496050569,0.0011308072348183479,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
340,1.0487874293885597,0.0010434854693839371,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
341,1.0486924049300166,0.0009490044002741212,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
342,1.0485869086476616,0.0008638598650871083,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
343,1.0486886790296248,0.0007913216366704987,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
344,1.0488939598727318,0.0007248397092044152,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
345,1.0489134542538896,0.0006644593446499602,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
346,1.048738210750794,0.0006112649721056716,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
347,1.0486786613971277,0.0005592893523503326,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
348,1.048560492634913,0.0005102241951273035,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
349,1.048577856230642,0.00046628223515001366,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.04881610183114409,0.0,-2.012461179749813,0.0,-2.061277281580957
350,1.0486998445434446,0.00043578902783933924,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
351,1.0487011876716146,0.00040951680126020886,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
352,1.0487680020904397,0.0003780370730072899,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
353,1.0487563888532134,0.0003502059255817643,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
354,1.0488891546226664,0.0003258058704978115,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
355,1.0489106903534233,0.0003010912509136854,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
356,1.0488551625431217,0.00027581925590475795,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
357,1.0488312627151393,0.00025303239273127506,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
358,1.0488003858979702,0.00023091280132060994,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
359,1.0487738108868598,0.00021058504250739068,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
360,1.048694265377556,0.00019540373569087137,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
361,1.0486236945323153,0.0001827671713329858,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
362,1.0484767688904038,0.00016679344155727833,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
363,1.0485144569425455,0.00015149528592022944,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
364,1.048765512777121,0.00013783582157691457,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
365,1.0489753450877877,0.00012558931980965817,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
366,1.0489651443788306,0.00011625270481610233,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
367,1.048927020725984,0.00011000592449983721,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
368,1.0487869094156141,0.00011045304694170651,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
369,1.0487174075208263,0.00010836474985938516,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
370,1.048552601924743,0.00011323581495091961,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
371,1.0484495142739105,0.00013902112195067674,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
372,1.0484987411939264,0.00014920218551834764,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
373,1.0485584312386962,0.00013692745906490275,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
374,1.0487306213256518,0.0001291142748953779,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
375,1.0488773978877965,0.00012551381494071512,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
376,1.04891898924983,0.000127607010398706,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
377,1.0490075964503907,0.00013344125440313423,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
378,1.049103330783339,0.00012817843079760468,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
379,1.0489693416547103,0.00011681422679727182,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
380,1.0487913586715911,0.00011580341894260645,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
381,1.0487513403155606,0.00012531623570630852,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
382,1.0485026793298229,0.0001278089195209322,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
383,1.048798221179227,0.00012283214818034106,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
384,1.048889998835246,0.00011997175047018596,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.002235514653872692,0.0,-2.012461179749813,0.0,-2.0146966944036855
385,1.049004191048365,0.00011533150499478865,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
386,1.0490324206756334,0.00011723727912812306,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
387,1.0490306934444658,0.00012001548738166679,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
388,1.0490028597430907,0.0001322444905297517,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
389,1.0487981739619119,0.00015049652358207788,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
390,1.0487299264906518,0.00015276601300655797,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
391,1.048808755508425,0.00015169533480125066,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
392,1.0488568539455065,0.00014612517080924816,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
393,1.0489425801444299,0.0001341719399313864,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
394,1.0490595417722408,0.00012166110664177092,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
395,1.049033119310616,0.00012147885474952777,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
396,1.0488954400518213,0.00012609993720374125,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
397,1.0486116668181547,0.00011923930958546104,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
398,1.048667135349455,0.00010903691034247609,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
399,1.048863136118588,0.00010235631021500536,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
400,1.0489812794014948,0.00010130325820378515,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
401,1.0491113372992564,9.767959502255123e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
402,1.049180880365244,9.279131663675447e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
403,1.0489375143130446,0.00011537039651922899,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
404,1.0486415762618653,0.00013226169126039536,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
405,1.048487958040415,0.0001284540726601069,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
406,1.0485683625477793,0.00013228588640802115,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
407,1.0488931331488809,0.00013678606389087758,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
408,1.0488574362312173,0.0001373202492295538,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
409,1.0489038130871347,0.00013878249659132655,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
410,1.0486423468613655,0.0001689792732636148,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
411,1.048427201144909,0.00020534835234340733,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
412,1.0483908918919185,0.00020494408896665024,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
413,1.0485386384534578,0.00021163950885254773,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
414,1.0486002255153517,0.00021895842602954367,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
415,1.0486996728945812,0.00020064738611417127,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
416,1.048625819859443,0.00019718367687576976,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
417,1.04859785975491,0.00021482758784985412,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
418,1.048668664701855,0.00022098832908395402,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
419,1.0487720242399121,0.0002072248628268402,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0013750337368669118,0.0,-2.012461179749813,0.0,-2.01383621348668
420,1.048806225458304,0.00019251475774944906,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
421,1.0486421341957584,0.00018090122816466703,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
422,1.0486918002042696,0.00016828766676642892,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
423,1.0486414186805595,0.00015285586478389497,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
424,1.048662111886005,0.0001395230987745423,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
425,1.0487566958477383,0.00013092000198943585,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
426,1.048652721262352,0.00012371054681063835,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
427,1.0485392427168947,0.00011827220518188436,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
428,1.0485401170738848,0.00011192163308137404,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
429,1.0483943398365887,0.00010188190013825415,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
430,1.0485358254651267,9.280016684940826e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
431,1.0486843404786126,8.630757112658596e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
432,1.0487354924673868,8.17442548387659e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
433,1.0486130543270218,8.007409708969798e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
434,1.0486637327843387,7.776055456501017e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
435,1.0487450419428328,7.743141452003718e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
436,1.0488089042693436,7.858272015464601e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
437,1.0487849550067436,8.109084662889382e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
438,1.048715248160562,8.449461556419666e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
439,1.0486930903418017,8.140646936674043e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
440,1.048681466104656,7.564014063787476e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
441,1.0485739215317476,7.055833222525602e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
442,1.0486234051046288,6.80527567064244e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
443,1.0487299104816608,6.380136478731531e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
444,1.0487331973614809,5.888879920781953e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
445,1.0485715655342727,5.493601330150298e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
446,1.0486473358666857,5.03872672134646e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
447,1.0487438852827708,4.9206163817579134e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
448,1.0487606588153158,4.7988379534080625e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
449,1.0485371877474194,4.6523988282202556e-05,0.050000000000000044,0.030000000000000027,0.005756930019528594,0.0009999999999998899,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
450,1.0500642463781515,4.557590437628668e-05,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
451,1.0531828894149384,4.722718552122825e-05,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
452,1.0548380441075804,4.8491460031683144e-05,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
453,1.0545864548704282,4.686686538723764e-05,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
454,1.053185224616098,4.590449741657184e-05,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.0009068540022324145,0.0,-2.012461179749813,0.0,-2.0133680337520454
455,1.051426867856148,5.301218318092162e-05,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
456,1.0508675204562248,0.0005988825392099722,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
457,1.0512777067356196,0.004382096760786051,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
458,1.0520343824057852,0.009337506360874371,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
459,1.0523812676610365,0.010645522998454112,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
460,1.0518131696176316,0.010102620388192474,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
461,1.0509025687026443,0.01065807445848254,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
462,1.050092617185964,0.011227341705769077,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
463,1.050110049618656,0.010571119378030116,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
464,1.050624755489461,0.009707913437520806,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
465,1.0514771586920588,0.009017516472502402,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
466,1.0524627634524168,0.008283930931392104,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
467,1.0526958686702534,0.007800868170174896,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
468,1.0525347167418635,0.007667735468771317,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
469,1.051809884172914,0.007310249645761458,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
470,1.0514729392068682,0.006687389422230157,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
471,1.0514137363229215,0.006335050783597022,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
472,1.0515718590179037,0.006415242234037942,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
473,1.0517141832558357,0.006356620338228912,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
474,1.051454870893242,0.005866524880900999,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
475,1.0509847855077261,0.005434672982677068,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
476,1.0505648206118603,0.005125940887450311,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
477,1.0505131177644675,0.004736578482126032,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
478,1.0509364039244609,0.004302739748596995,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
479,1.051536294463314,0.0039014857813232983,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
480,1.0519108543377649,0.0035475453503548337,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
481,1.052053186238595,0.0032936986627526187,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
482,1.0521398238308848,0.003144713452473113,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
483,1.0520115445382192,0.0029524844323372966,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
484,1.0517740433320881,0.0027166211283100082,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
485,1.051592056850092,0.002616287960321135,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
486,1.0515239083080403,0.0025914412867764415,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
487,1.0514325350669256,0.0024703114163512115,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
488,1.0512625222279504,0.002275894311778769,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
489,1.0508947517930582,0.0020704587445583896,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.06466096132093148,0.0,-2.012461179749813,0.0,-2.0771221410707446
490,1.0506352173711397,0.0018910939511629704,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
491,1.0505525574828916,0.001746099600692184,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
492,1.0508417735254543,0.0016043311580869626,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
493,1.051165877249559,0.0014630901044172624,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
494,1.0515089853131714,0.0013410699124525888,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
495,1.0517270189358106,0.0012746781835760012,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
496,1.051691273989254,0.001244477561328389,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
497,1.051657958894334,0.0011799712573462334,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
498,1.0516994994043332,0.001091580092290711,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
499,1.0517915699765237,0.001039407233652244,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
500,1.0518571825434175,0.0010376474458573346,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
501,1.0517458993197362,0.0010321615172019698,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
502,1.0514931690456775,0.0009718932300904015,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
503,1.0513474624258932,0.000881379863507707,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
504,1.0513435636506518,0.0007978565029880859,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
505,1.0512079871196345,0.0007251136349008488,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
506,1.051222632442505,0.000661464108472185,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
507,1.0513628057436244,0.00060258033138729,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
508,1.0515942060239207,0.0005664405596876668,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
509,1.0517359446578787,0.0005466661484574971,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
510,1.051642128722365,0.0005108264973360401,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
511,1.0517650434694508,0.00047072356280627894,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
512,1.051823587799304,0.00043307498837027243,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
513,1.0517612058319872,0.0003963222598329899,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
514,1.0516891636036245,0.0003816924473586326,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
515,1.0516426962460355,0.00037815046111733285,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
516,1.0516707946204777,0.00035598683362474684,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
517,1.0514490990064471,0.0003256576907521522,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
518,1.0512086077608842,0.00030057594598347696,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
519,1.0510216426229626,0.0002746005464755271,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
520,1.0511132743610352,0.0002503805577864671,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
521,1.051366749262656,0.0002296245512765741,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
522,1.0515678476701453,0.00020914163712105148,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
523,1.05151967513855,0.00020157771997472403,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
524,1.051568020296451,0.00021977145079313205,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-0.009997786214286932,0.0,-2.012461179749813,0.0,-2.0224589659640997
525,1.0438764957180908,0.0002454810384254879,0.050000000000000044,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
526,1.026370416705802,0.00024370961161588846,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
527,1.0064717727906702,0.00023658586665497845,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
528,0.9991582828473324,0.00025075692047211155,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
529,1.0061148375449784,0.00024805622857663236,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
530,1.0203203940704735,0.00022602715548753518,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
531,1.0324326734443117,0.00020565482820483077,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
532,1.0350424387994324,0.00018619688392097533,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
533,1.0281022942788574,0.10070480001935772,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
534,1.017424199836284,0.24104174553413038,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
535,1.0104175383495875,0.2688298308521388,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
536,1.0107105012101962,0.3015316478752573,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
537,1.0163322221832,0.4040629624210252,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
538,1.0216937681765774,0.45742019000634426,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
539,1.0227912869459117,0.4358147136516154,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
540,1.0186591035130554,0.4357115549577758,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
541,1.013301869334577,0.4620967281300189,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
542,1.010968287927004,0.4518892196045277,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
543,1.0133706330981165,0.4168884767531259,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
544,1.0187720452718774,0.3942636599530841,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
545,1.0232324080211552,0.3715730233275858,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
546,1.0237755848078995,0.34138554305945334,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
547,1.020437523414863,0.32143319303709184,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
548,1.0157227874550694,0.30612525352259723,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
549,1.0129215901334858,0.2822207478021438,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
550,1.0132912741903706,0.26382946701822896,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
551,1.0161518970489347,0.25725778457912085,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
552,1.019063019435037,0.24484165138350267,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
553,1.0198666844048985,0.22485041878463646,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
554,1.018285452858346,0.21273110224801886,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
555,1.0159823048342291,0.20572116208112934,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
556,1.0147931900381382,0.1919611135856312,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
557,1.0154420858707933,0.17557851960762208,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
558,1.0175455745873125,0.16394380904526795,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
559,1.0195118386550261,0.1529360275437714,0.0,0.030000000000000027,0.0,0.030000000000000027,-2.478644905436403,-0.050000000000000024,0.0,-0.0033621203357923207,-2.532007025772195
560,1.0197127424193997,0.1396411768170435,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
561,1.018303811517406,0.12826735922332094,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
562,1.016417962121263,0.11884598952475314,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
563,1.0152423938705681,0.10860191571888211,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
564,1.0153866781704577,0.09936992397311303,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
565,1.0166521956367018,0.09281834025663888,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
566,1.0179412147774127,0.08608102427446215,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
567,1.0185921546748533,0.07846173462921903,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
568,1.0181546704440594,0.07253517008739654,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
569,1.0171318287132523,0.06783178030001187,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
570,1.016264785165408,0.062370683124952135,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
571,1.0164256516923043,0.05680049312573428,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
572,1.0172227924593782,0.05239462169870664,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
573,1.0181431967205112,0.048468385409963136,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
574,1.0184608372922166,0.04422014788315193,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
575,1.017915267714877,0.04028111105191145,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
576,1.0170650714051324,0.03708997743430012,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
577,1.016449017036059,0.033945709493340845,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
578,1.0165026706553453,0.03085803123293663,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
579,1.017085744252543,0.028390612766625235,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
580,1.0178560344552579,0.026153828638824574,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
581,1.0180483087924967,0.02381340960213517,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
582,1.0178414825715965,0.021801072245648333,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
583,1.0173276101424351,0.020177387341859105,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
584,1.0169075289783485,0.018494144100143786,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
585,1.0168408872116415,0.01681243818557723,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
586,1.017184535834289,0.01549654033696188,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
587,1.0176059655806384,0.014307771750428088,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
588,1.0176892607925707,0.013010091541580743,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
589,1.017540329998791,0.011841892594535662,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
590,1.0173304070821096,0.010874685094294794,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
591,1.0170882609502843,0.00994697810915159,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
592,1.0171311004083927,0.009034055244324875,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
593,1.0172610991910032,0.008255372346590593,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
594,1.0174938538813758,0.007550448229501211,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.6330963897118899,0.0,0.0,0.0,-0.6330963897118899
595,1.0174767706683687,0.006848572190599604,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
596,1.0174440663375428,0.006211013311276423,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
597,1.0172893594886896,0.005659002622170262,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
598,1.0171539613496394,0.005146974979022935,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
599,1.0171650581268545,0.0046608204979583494,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
600,1.0172676877387836,0.00423831922696245,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
601,1.0173693559368515,0.0038543882250641906,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
602,1.0172803067049907,0.0034886602618785885,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
603,1.0172254352878618,0.003162728702302324,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
604,1.017119974393934,0.002876787750063588,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
605,1.0170524170623936,0.0026124505045353958,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
606,1.0170158727897765,0.002366174720400622,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
607,1.0170522821179993,0.0021469811826268655,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
608,1.0169515895564332,0.0019473384545476572,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
609,1.0169781139020733,0.0017636550196713802,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
610,1.0169945269292198,0.0016011504834902595,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
611,1.0170003551487359,0.001455975773464006,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
612,1.0171211112213852,0.0013217798027027501,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
613,1.017291146416313,0.0011972997038913913,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
614,1.0173740996616394,0.0010856827081295577,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
615,1.0173803583246626,0.000984667920085655,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
616,1.0172389003267968,0.0008909517724915677,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
617,1.0172797018020618,0.0008061815704851205,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
618,1.0172591737397105,0.0007333558815904434,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
619,1.0171728010158696,0.0006787946699596609,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
620,1.0171257828577824,0.0006314848360452678,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
621,1.0173136948977477,0.0005781600771271383,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
622,1.0172786586018134,0.0005277342424297648,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
623,1.0173084533211147,0.0004812739099541938,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
624,1.0173689934867558,0.00043554522728006604,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
625,1.0173006268490716,0.00039637827212763094,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
626,1.017428482190849,0.00036238324454374954,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
627,1.017540048747651,0.0003360746923095468,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
628,1.01748387647844,0.00031081400286660764,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
629,1.0174732849495804,0.00028163465151339435,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.02812909133060951,0.0,0.0,0.0,-0.02812909133060951
630,1.0174073396971919,0.0002564809947443485,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
631,1.0172887318390844,0.0002338875022500449,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
632,1.0174218600126046,0.00021535851011291197,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
633,1.0174696803471295,0.0002037578856050628,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
634,1.0174409145260639,0.0001900221253066362,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
635,1.0176401893616238,0.0001719763780541846,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
636,1.0176555032409464,0.00015688997801156722,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
637,1.0174949827010376,0.00014832052886668747,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
638,1.0175000023831462,0.00014118540723259627,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
639,1.017412728891438,0.00013109162601372275,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
640,1.017600023066408,0.00012009257124038553,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
641,1.017866473772311,0.00011863233193706678,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
642,1.0179075344453399,0.00011899007311663232,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
643,1.0177134414309104,0.00011385860139403319,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
644,1.0175729808573544,0.00010792934287470774,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
645,1.017443524819072,0.0001006066898271615,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
646,1.0173812733997363,9.959531771192956e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
647,1.0174260222207743,0.00012175683961851759,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
648,1.0176029580617363,0.00014128435255679643,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
649,1.0174718865797878,0.0001386616675338618,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
650,1.017481056365879,0.00013985863146500746,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
651,1.0176031210210397,0.00014499551662692711,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
652,1.0176642824673416,0.00014464427862422648,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
653,1.0176952707573044,0.000134927014142339,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
654,1.0177281899389283,0.00013010807399265226,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
655,1.0176571054762071,0.00012705566480447416,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
656,1.0174942331461023,0.00011631981356051107,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
657,1.017416962831191,0.00010878218772179261,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
658,1.0174557742616899,0.00010445739141203053,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
659,1.0176178623308099,9.811240368515564e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
660,1.017732189405252,9.057249333692597e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
661,1.017712162982406,8.340988904288399e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
662,1.017545565469215,8.445492925323973e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
663,1.0174786657899064,8.948596676996497e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
664,1.0175293154098246,8.577371055174019e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0016370720478597893,0.0,0.0,0.0,-0.0016370720478597893
665,1.0174774172738297,8.409881490356026e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
666,1.0176053842347468,8.970303158888173e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
667,1.0177476635024807,8.861803765125027e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
668,1.0177469714645218,8.657863346258636e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
669,1.01756627742991,8.797068347788525e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
670,1.0175680182892597,8.318750936746531e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
671,1.01757222662286,7.588599907714199e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
672,1.0174853021091939,7.242876639449559e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
673,1.017546072378315,7.690174957324285e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
674,1.0174467884918743,7.865729821374282e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
675,1.0173547509232939,7.863600391308577e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
676,1.0172076735566513,7.841213159718318e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
677,1.017254517054024,7.16723918651216e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
678,1.0174010552338963,6.700656000596908e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
679,1.0175009370905956,6.29753139788578e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
680,1.0175299719268132,5.923084684193719e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
681,1.0176674424763763,5.937448230684131e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
682,1.0177642612256654,6.64292755259399e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
683,1.0177102779867322,6.910960291059408e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
684,1.0175274831331944,6.766115570222713e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
685,1.0174397535696702,7.177463734677073e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
686,1.0173304423585234,7.197191826456103e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
687,1.0173018647916616,7.345123568313051e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
688,1.0174482990139195,7.905807322634091e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
689,1.0176219820481738,7.734662198255238e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
690,1.0175945325569646,7.857965182682183e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
691,1.0174775095240616,8.533458213437625e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
692,1.017444865869746,8.927027401370655e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
693,1.0175659902984944,8.887869466384205e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
694,1.017462950627675,8.571523252012657e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
695,1.017443611438489,9.273186944686794e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
696,1.0174201548866064,9.595402837155143e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
697,1.0173463573909625,8.996650364201702e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068
698,1.0173206939669943,8.519749910357981e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011009552597860068,0.0,0.0,0.0,-0.0011009552597860068


==> data/eval_hist_11000_0.45.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0110303445929196,0.02059163791228195,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
1,1.0122915656470324,0.016979690741460555,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
2,1.0122301873442554,0.013672152854456682,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
3,1.011002762834228,0.011714994924565564,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
4,1.0098848146556538,0.010197310839304561,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
5,1.0095296195315537,0.008662565539468177,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
6,1.0103396066846215,0.007974078972535348,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
7,1.0114496964299644,0.0077258869119014705,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
8,1.011952134238703,0.007034239470450305,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
9,1.0115066006144418,0.006382404140319,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
10,1.0105536711341652,0.006064919134394244,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
11,1.0100213437130254,0.005498956579821457,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
12,1.010252929952063,0.004737368743049812,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
13,1.0108324819364463,0.004195526587035474,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
14,1.0114280176240822,0.0036708709799851257,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
15,1.011424238960037,0.003052749686266246,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
16,1.0109584728803525,0.002610761483880749,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
17,1.0104202721455793,0.0022894250526554415,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
18,1.010083268490096,0.001919819594616686,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
19,1.010414314501112,0.0016365329433406018,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.00035502068279959215,0.2079303678887672
20,1.0109842161852423,0.0014686728970836455,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
21,1.0114367906268178,0.0012699849687806905,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
22,1.0113803995144401,0.0010785579545339432,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
23,1.010914888990339,0.000963138706171452,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
24,1.0105237815655115,0.0008447371414371432,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
25,1.0105800851642481,0.0007178701385458034,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
26,1.0108847755406833,0.0006461073906942409,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
27,1.0111225173063068,0.0005882825837058628,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
28,1.0112488905648105,0.0005185563955918065,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
29,1.011056528014526,0.0004946513862275204,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
30,1.0107805099440306,0.0004975558365217951,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
31,1.010629063036225,0.00046740570253230875,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
32,1.0107609842054102,0.00043610663162520723,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
33,1.0109906730099416,0.000428824071801536,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
34,1.0112282306725116,0.0004015040664804617,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
35,1.011372313711693,0.00035007638882237946,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
36,1.011270747938409,0.0003073658157651193,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
37,1.0111511582502026,0.00026626268297808405,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
38,1.0109681695461332,0.00021767308712712,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
39,1.0108106317763077,0.0001790860862719548,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.0003681217124749398,0.017060268607997277
40,1.0107290248259613,0.00015058605073404866,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
41,1.0107580974071058,0.0001233939295944372,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
42,1.0108766212586278,0.0001090149843520878,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
43,1.0109576068881987,0.00010917783209027452,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
44,1.0108881987791687,0.00010596748911092239,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
45,1.0108069343144426,0.00010007300028126586,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
46,1.0107463004801347,0.00010806756980152749,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
47,1.01086071592845,0.00012441807256342863,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
48,1.0109971442413161,0.00012775604354164474,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
49,1.0110002489551022,0.00011601130303440806,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
50,1.0109246438839343,0.00010487057760781324,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
51,1.0106853624484713,9.91293103070903e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
52,1.010684711525317,8.96771719699442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
53,1.0107966226732477,7.358707264369522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
54,1.0109973252508893,5.675398049763675e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
55,1.011108422258658,4.1947437747339655e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
56,1.0110068206200569,2.887768955856647e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
57,1.010757015794438,1.847769447586588e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
58,1.0107317932108246,1.1090721379554875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
59,1.0107687650067543,7.01876197691949e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.00036215814655084856,0.0025844079292267875
60,1.0108841132845612,6.116744081859061e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
61,1.0109897398201755,6.593318414803461e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
62,1.0110867265727819,9.231817079230398e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
63,1.0108955975693612,1.4871259620635573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
64,1.0107267797638666,1.96132794186839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
65,1.0107178117128202,2.2897292537514013e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
66,1.0107707712926972,2.8190086156358435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
67,1.0109292905585165,3.275088623744104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
68,1.0110273235395502,3.338714006409943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
69,1.0110268193061376,3.3987209461234136e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
70,1.0110800878479091,3.551287804771201e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
71,1.0109769591952271,3.441261928653425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
72,1.0108992421493723,3.2820383585131324e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
73,1.0108052889858075,3.347101394505542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
74,1.0107750333564713,3.293066402776994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
75,1.0106747670715657,3.115142983782852e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
76,1.010629676428388,3.262423747488186e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
77,1.010595937780642,3.5454609610131875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
78,1.010545499733089,3.463108246159711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
79,1.0106311971119935,3.233903216023108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.00036045405958592735,0.0009687351691880658
80,1.0106668187406822,3.34806170244295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
81,1.0106702716203704,3.645888503874849e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
82,1.0107059894484078,3.6076037077131226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
83,1.0105830431139697,3.1105838514854625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
84,1.0104799144712813,2.4305720567541197e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
85,1.0105665306895115,1.8141359996772194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
86,1.0105847300602497,1.3347877227370553e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
87,1.0106247961216996,9.889662788966297e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
88,1.0106999824010952,7.497299144746334e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
89,1.0106514877081234,5.653830137973943e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
90,1.0105824977373716,4.13031659304341e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
91,1.0106217524769436,3.533898002381326e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
92,1.0105836082654667,4.15100353371394e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
93,1.0106366093715862,4.911005401644915e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
94,1.01072006606688,5.242321500313247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
95,1.010735109035204,6.072479409996254e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
96,1.0108095606895064,7.422447732086471e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
97,1.0106910430580114,7.976263424541833e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
98,1.0106779385614582,7.629497203152039e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
99,1.0106644240501326,7.304775354740539e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.00035335479334194493,0.0007018351963105913
100,1.0105357559491224,6.9031330636322595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
101,1.010672164298226,6.079148432311367e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
102,1.010725701730666,5.531398110052595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
103,1.0107842410279526,5.627158734180163e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
104,1.010762850362168,5.595112934156987e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
105,1.0105930880761038,5.351196842061247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
106,1.0106094921525475,5.981711989503065e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
107,1.0106534512436107,7.489851332013068e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
108,1.010738362428877,8.372834355172862e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
109,1.0107858000554093,8.316962855066034e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
110,1.0106236084088502,8.826183095760609e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
111,1.0105528396296137,1.007177136039613e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
112,1.010504076488446,1.0489517038424948e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
113,1.0106283299634198,1.0234670553872249e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
114,1.0110235979946431,1.046191548690875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
115,1.011120722839066,1.0432590838756424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
116,1.0109177920905936,9.523564632156602e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
117,1.010691245494624,8.416041347624054e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
118,1.0104967805067246,7.232094807970033e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
119,1.0105607258508285,6.124511601457377e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.0003597894515285082,0.000628352531535834
120,1.0107614231067088,5.36618853519108e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
121,1.0110043561020565,5.7778971729150595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
122,1.010987423046352,1.0392894018470858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
123,1.0108598943585347,1.8293111569938783e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
124,1.010742228444481,2.4679892398539443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
125,1.010631170203231,3.4253057911075646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
126,1.0106789756065537,5.2304012988794555e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
127,1.0108427514184326,6.766413761030861e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
128,1.0108921557389094,7.341581076434664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
129,1.0108234577618844,8.034005400234004e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
130,1.01055565227172,8.954372843977021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
131,1.0105393907268974,8.966157300420273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
132,1.0106181036776674,8.35778331033941e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
133,1.0108503104380986,8.053373955622816e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
134,1.0110840510908217,7.625447162467684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
135,1.0111001923169123,6.623802858985642e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
136,1.010811498455105,5.549091786624657e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
137,1.0107321199626722,4.5962009466623514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
138,1.0105406323540203,3.6236277257132593e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
139,1.010610047921311,2.7999501490127332e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.0003626289465801542,0.001561255712886704
140,1.010709627580521,2.1778174037964118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
141,1.0107569054010623,1.904364917027305e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
142,1.0108131450206366,2.3021826949784232e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
143,1.010918635993337,2.926348137151394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
144,1.0109757468577756,3.3690386225511924e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
145,1.0109269851273401,4.359448434242409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
146,1.011040889743143,5.9931872328614934e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
147,1.010999877353793,6.979550888138762e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
148,1.0109942474212459,6.972550733333459e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
149,1.0109612040121319,6.998707323546911e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
150,1.010853372815618,7.318006383242468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
151,1.0108327073966556,7.137611543987846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
152,1.0108207126283453,6.139605162339135e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
153,1.0107446243195906,4.8204866944335386e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
154,1.0109427659102257,3.647541779142147e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
155,1.010962862310743,2.685194266786219e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
156,1.0109997700450903,1.8656750626230513e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
157,1.0109645006423116,1.1874119873161688e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
158,1.011009464225581,6.7812904714701885e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
159,1.010897039047459,3.317056837313477e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.00036496171227673615,0.001379200834830536
160,1.010800838959628,1.148991454480478e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
161,1.010626660255377,3.567706021116423e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
162,1.0106854669643313,1.5575216645622543e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
163,1.010617806902057,4.431731876535797e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
164,1.010698044205988,7.010107655736081e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
165,1.0107998139429486,7.997728308337844e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
166,1.010948478135268,8.606755297148364e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
167,1.0110323815754807,1.0714093421678026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
168,1.0109544124013452,1.4147790045118594e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
169,1.0109971630604293,1.65988148884208e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
170,1.0108195640807724,1.642656990114178e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
171,1.0108997409327127,1.5227859046387952e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
172,1.0109004740996081,1.64126166589808e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
173,1.0109450611308486,2.1011212126045735e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
174,1.0109479869467581,2.588798585315813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
175,1.01089167474377,2.709602000609603e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
176,1.0108468885540423,2.4944109035561833e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
177,1.0107624676517122,2.359754290827341e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
178,1.0107698477016684,2.479722580960635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
179,1.0108090622148795,2.5483616348111596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.0003611144897445057,0.0006534215605155992
180,1.010942205161263,2.3211336720277195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
181,1.0110249604937787,1.9425459097470023e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
182,1.01094673579649,1.584219384254987e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
183,1.0108054424419628,1.2341481786488684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
184,1.010789009391659,9.186085253130806e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
185,1.0108157863182978,7.1625592899908454e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
186,1.01082504585896,5.8791562666354695e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
187,1.0109377765170418,5.142221012450507e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
188,1.0110341062070787,6.140062158636119e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
189,1.0109085850041883,8.502051271959808e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
190,1.0106452421906005,1.005125687925591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
191,1.010546972336337,1.1144755972614813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
192,1.0106090454759835,1.3395042831913807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
193,1.010745787699501,1.5263778794756257e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
194,1.010730759654273,1.5262009105368353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
195,1.0105806022581485,1.5210759618277859e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
196,1.0104933198068076,1.571230434685226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
197,1.010502565744858,1.5529484302190694e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
198,1.0106847785310453,1.6935582369948902e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
199,1.0108365440746758,2.1606482227637968e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.0003576977500569008,0.0007113269201115412
200,1.011127179142099,2.526526850760008e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
201,1.01388772091945,2.5893711231494395e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
202,1.0157548325553998,2.633357859969891e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
203,0.9999419455424483,2.617927633179978e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
204,0.9758622240791642,2.329622038259239e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
205,0.9815436942959614,1.8484921258458298e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
206,1.0109634352870474,1.5027823746298007e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
207,1.0370226090386303,3.3088636669685944e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
208,1.0209221095373093,0.00011351309780838007,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
209,0.9950733093255275,0.00027647361831612053,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
210,0.9978376647097988,0.002522667099152783,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
211,1.014887361517336,0.014116158138464237,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
212,1.0379002722123405,0.035678471894577755,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
213,1.0458726550214659,0.05720095294450056,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
214,1.0143653830965127,0.10093370737177382,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
215,0.9604970917071894,0.19495239020011346,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
216,0.9327569934798662,0.2877190998628651,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
217,0.9537942218023567,0.3308523076739185,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
218,0.9963037291181369,0.35242927420751224,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
219,1.0310811055951552,0.3559379525767093,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.00040481801245591476,1.6590281880789657
220,1.0493730368159324,0.3254422598033816,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
221,1.0310798675350055,0.27678257787138055,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
222,1.0073090703651602,0.24948499649344388,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
223,1.0070587914931335,0.34393627817057065,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
224,1.018173164569698,0.5603801451468882,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
225,1.0334734140840982,0.7442101700856671,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
226,1.0367166417371707,1.010592802832115,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
227,1.0056188057043318,1.6227996151357804,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
228,0.9555068542851086,2.3012282405696505,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
229,0.9301861860708488,2.575308925178185,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
230,0.95225150622687,2.5816123834035904,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
231,0.9950216090010647,2.6241043495622254,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
232,1.028812545910114,2.562008980395534,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
233,1.043029352657508,2.2300439293719334,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
234,1.0153526707962555,1.7500771729984739,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
235,0.9907515447715047,1.2684444525405127,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
236,1.0005740607349787,0.8970802792625886,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
237,1.0221809119677863,0.6892860433610225,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
238,1.0438365238701393,0.583656838941042,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
239,1.0499937472998,0.6949063690284233,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.0009040673091124343,25.608760420353317
240,1.009834118813794,1.1932328079223893,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
241,0.9365673363676091,1.7680601430317973,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
242,0.9059263040565131,2.022231122482225,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
243,0.9252948903662014,2.1003115395725915,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
244,0.9651243013961623,2.189213418741519,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
245,0.9980380805624185,2.1196575473826913,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
246,1.0156036831104955,1.8338731257092051,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
247,1.016973560944993,1.4709916124996385,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
248,1.0041949206191045,1.1458507408410328,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
249,0.9916356578300061,1.0644650777434421,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
250,0.9979751662828072,1.2641115968696752,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
251,1.0139295510457966,1.4501563345412576,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
252,1.0239045311147956,1.7118834254121915,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
253,1.0197040396550123,2.465194197056511,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
254,0.9985480204155693,3.4060981500974274,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
255,0.9737106904803147,3.8013263814696434,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
256,0.965931963621847,3.6496483551740027,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
257,0.976111073643992,3.428112666723027,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
258,0.9889085710116916,3.18510436202638,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
259,0.9994361021185529,2.722227664966779,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,38.16432326259861,0.10000000000000005,2.0124611797498075,0.0198540978255639,40.29663854017398
260,1.0043094144218034,2.112938251090918,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
261,1.0044507367887021,1.5304980496816991,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
262,1.0031944499292844,1.0318807107714532,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
263,1.0035182853480467,0.6698806313996114,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
264,1.006031503619113,0.46308743650245704,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
265,1.0093258372056784,0.33971106696036857,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
266,1.011252266300314,0.28944380926456614,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
267,1.009577646798945,0.35581350564838893,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
268,1.0042866949769322,0.46833621960155297,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
269,0.9996987734884749,0.5104353125891233,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
270,0.9980244371680748,0.48008258322367325,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
271,0.9981520415180958,0.43527058110477196,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
272,0.9994556617640459,0.3844629821159811,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
273,1.0008920410208428,0.31235535835741324,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
274,1.0017487231550952,0.22888400436534706,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
275,1.0021207734250466,0.15222821531084185,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
276,1.0022035890602203,0.09046474118860914,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
277,1.0023534688503433,0.047658392716335214,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
278,1.0029233742864554,0.022995884545401184,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
279,1.003642442465567,0.00963073016807737,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,13.459048843431258,0.0,2.0124611797498075,0.01872156872619392,15.49023159190726
280,1.0039402422373502,0.0037486256545266926,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
281,1.0037927599443806,0.005469691719292555,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
282,1.00347505417731,0.011327525647907682,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
283,1.0030110717030674,0.015443503295485966,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
284,1.0025312962644501,0.015940954045370152,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
285,1.0023649311506655,0.014537727575077593,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
286,1.0025277452861485,0.012462202220781992,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
287,1.0025022512636994,0.009845316833861218,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
288,1.0026063066714566,0.007004804730738842,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
289,1.002747152560888,0.004451849140353073,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
290,1.0028220125226275,0.0024499472880365235,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
291,1.0028777846715593,0.0010831985591199062,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
292,1.0028526538435636,0.0003137665275859468,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
293,1.0028745835624635,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
294,1.0029342347038719,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
295,1.0029345623866677,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
296,1.0028560770748818,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
297,1.0027889178316254,6.804010081864103e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
298,1.0028022276086463,0.0001511779882312596,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
299,1.0027269697713164,0.00017688031191092168,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.18818024531187386,0.0,2.0124611797498075,0.018223626146916513,2.218865051208598
300,1.002748765366862,0.00017141021280035832,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
301,1.0027850518277739,0.0001510827651784832,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
302,1.0029815598833256,0.0001211614182446909,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
303,1.003050099193609,8.720240278753114e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
304,1.0029323463950097,5.565910431494683e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
305,1.0028047463759553,3.042863687978822e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
306,1.0027877941108778,1.2618799737669383e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
307,1.0027682343622746,1.5222458225365e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
308,1.0028611538187897,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
309,1.0029132889538244,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
310,1.0029092628009693,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
311,1.002811581576309,2.3443471433239983e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
312,1.0026732586093683,5.78605850466861e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
313,1.002734353095138,9.789435147057675e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
314,1.0027584762851371,1.5442206327662145e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
315,1.002666340024752,1.9521018785858745e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
316,1.0026316816481509,2.0217316323281353e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
317,1.0027522242904718,1.9848566917249517e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
318,1.0027422140405466,1.9215455305607596e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
319,1.002669309124403,1.7244207112407387e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0006430070279995864,0.0,2.0124611797498075,0.018007701076291013,2.0311118878540984
320,1.0028072880834382,1.5007731911907682e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
321,1.0028639143629035,1.3612340554104542e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
322,1.0028256754125886,1.2012651643332144e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
323,1.0027934326062862,9.73303236774914e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
324,1.0028159731094848,7.735391908151456e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
325,1.0029667656295609,6.543470595614901e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
326,1.003141016536667,5.709976127295629e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
327,1.003196614970891,4.7184470436467944e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
328,1.0032487335300355,3.53705333168454e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
329,1.003212131713679,2.379442328594948e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
330,1.0031541529569314,1.4309124514242774e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
331,1.003055814628146,7.97684625078267e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
332,1.0030628845654805,4.608919391554658e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
333,1.0031391847008773,7.342291046688686e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
334,1.003216302051551,2.342857283605203e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
335,1.003356759914185,4.769794164914595e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
336,1.0032587528324186,6.454368774745167e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
337,1.0031205568689332,8.176577125336806e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
338,1.0031427735239078,1.2517003494411412e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
339,1.003093497081907,1.8593787680726664e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00024956840174699806,0.0,2.0124611797498075,0.018200126092907734,2.0309108742444626
340,1.0029836440500288,2.21422717744003e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
341,1.0032298705302944,2.2192479291143914e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
342,1.0033787822716873,2.216597973901544e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
343,1.0034386448374601,2.3022794403022745e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
344,1.0034041041116473,2.2276230479519843e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
345,1.0032556199203768,2.0501623367955998e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
346,1.0031332045980765,2.0592847206336683e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
347,1.0031966084231603,2.149494644981986e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
348,1.0033253678781622,2.0623894989966028e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
349,1.0033700123482665,2.034994022518905e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
350,1.0034300469191415,2.4287648395115014e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
351,1.0035069889362647,2.9315988860667453e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
352,1.0034820548478125,3.0743472916349426e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
353,1.003446681068286,3.183364406306083e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
354,1.003431186441523,3.649497888289162e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
355,1.0033639262615721,4.003544399448689e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
356,1.0034250795212998,3.8739278009480904e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
357,1.003436551695472,3.700030998466806e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
358,1.0034282370562504,3.730852484065875e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
359,1.0033364330296972,3.5861160601868184e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0005729370912658188,0.0,2.0124611797498075,0.01847235740571456,2.031506474246788
360,1.0032631927837339,3.108743062376881e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
361,1.0032144240713068,2.642055964714596e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
362,1.0032175881850027,2.3904795229238772e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
363,1.0033310705914067,2.1648470089068444e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
364,1.003432920622399,1.7983662104689706e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
365,1.0033017819183194,1.3744585698205048e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
366,1.0032384742792113,9.986494189768342e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
367,1.0031318312392798,6.848302636303627e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
368,1.0029983905052966,4.668726845967982e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
369,1.002866834695662,3.5478717517705214e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
370,1.0030459463182675,2.9849958246666013e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
371,1.0031143651177252,3.3929849681543096e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
372,1.0032152833885366,5.140178994121359e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
373,1.0032552203868024,6.789756399632697e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
374,1.00323020790843,8.107561976207888e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
375,1.0031347409107663,1.1414876422471115e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
376,1.0030325468559183,1.648156587404432e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
377,1.0029341001647272,1.959697920843872e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
378,1.0029190783600974,2.0894848551841223e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
379,1.003008091102504,2.5513957834912457e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.00021907669089141064,0.0,2.0124611797498075,0.01829591406638099,2.03097617050708
380,1.0030487855345422,3.3834791953258474e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
381,1.0030380050651624,3.907697625184929e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
382,1.0030125271717185,3.830913521147119e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
383,1.0029418031820776,3.696794861611299e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
384,1.003061481601648,3.90612331687272e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
385,1.0031672330403636,4.0824151881621464e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
386,1.0032621611663741,3.8014399742247806e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
387,1.0033443043958026,3.3098287976793074e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
388,1.003328755663346,3.021226752689087e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
389,1.00325877057857,2.8323147562214492e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
390,1.0032800128454407,2.4568552666836248e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
391,1.0033317729403484,1.922950691719228e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
392,1.0033334230161184,1.3846986776475365e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
393,1.0032410902689957,9.389868025203254e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
394,1.0032518700552298,6.822551421337438e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
395,1.003214900287314,5.857789529234756e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
396,1.0031875959357988,5.3030568648383275e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
397,1.0030541252868634,5.559232168004004e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
398,1.0031419637294228,7.2586745319169205e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
399,1.003151387526684,8.968077211290593e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0004668787800256522,0.0,2.0124611797498075,0.018327587457428837,2.0312556459872617
400,1.0031873363322275,9.113781586807465e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
401,1.003172215429743,7.81638384258134e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
402,1.003098027126063,5.90921990402049e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
403,1.0031082221815169,4.022181623627748e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
404,1.0030727196564004,2.5283388931472283e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
405,1.0030562484594954,1.4897467009917114e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
406,1.002958794350527,8.597451448612728e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
407,1.0028443299817258,8.650885860915402e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
408,1.0029911227576538,1.5521351363230517e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
409,1.0032295284078825,2.2762700991909976e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
410,1.0032677591778207,2.5826832201506897e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
411,1.0032374853638624,2.7992367307287735e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
412,1.0031498662101983,3.1629655262220973e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
413,1.0032281220491817,3.400331391710232e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
414,1.0032655695789137,3.2436493408496994e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
415,1.0032578987044083,2.8836895161019892e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
416,1.00318933502979,3.6958848290208327e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
417,1.0030877235332771,7.5405721586327305e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
418,1.0031901450259575,1.3126441221067677e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
419,1.0031867542132793,1.6577596043541282e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0001376827090877591,0.0,2.0124611797498075,0.018324513100394915,2.03092337555929
420,1.0032585334271766,1.748509599938951e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
421,1.0033044342848314,1.8260534580019453e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
422,1.0033718701878198,1.8714388235263485e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
423,1.0032858106191276,1.7201568273836828e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
424,1.0032415532523615,1.3859433954288706e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
425,1.003097583189715,9.912854794033839e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
426,1.002944593621605,6.33993779331675e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
427,1.0029381418838077,3.8223033473830785e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
428,1.0031000554701732,2.7495658639057157e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
429,1.0031610208333865,2.75051252654508e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
430,1.0031922780373737,2.901619416052611e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
431,1.0032041276078143,3.2703643645244057e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
432,1.0031969328337258,5.4909514203763266e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
433,1.0032471741749147,1.028707233834673e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
434,1.003283609701928,1.5087265455587023e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
435,1.003283133274366,1.7168252078133733e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
436,1.0032191021883565,1.8816188622581e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
437,1.0032303167882048,2.3840419736918876e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
438,1.0032715167592565,2.9922948087092018e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
439,1.0033052505524835,3.168387198877429e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.0003389755491296695,0.0,2.0124611797498075,0.018304771553502287,2.0311049268524393
440,1.003269828916026,2.8678290449114225e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
441,1.0032967610399957,2.4061249604928603e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
442,1.0034861512823072,1.937393454755241e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
443,1.003405543290403,1.4576970956874913e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
444,1.0033606840964673,9.919230163431677e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
445,1.0032951662257565,5.933756507914665e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
446,1.0031980642397886,2.94989034705112e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
447,1.0030362746923351,1.0244949536840737e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
448,1.002867942735616,1.4328060120161808e-08,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
449,1.0028442658238208,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
450,0.9990513984702029,0.0,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
451,0.9926139121889745,3.099503568032632e-08,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
452,0.9891942794851999,8.187371291114673e-07,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
453,0.9890473341203734,3.2892779671045516e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
454,0.9906501338982365,7.884656186366162e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
455,0.9920408755517985,1.3043649020292396e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
456,0.9920476466491083,1.6257988545659116e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
457,0.9908100492579229,1.6304148630470512e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
458,0.9898212678621365,1.3915123970234656e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
459,0.9900032079678747,1.0561179528220014e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.001308235597677191,0.0,2.0124611797498075,0.013404112815986375,2.027173528163471
460,0.9912830982681284,7.262915727887305e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
461,0.992787401885703,1.928188560040957e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
462,0.9938206303705659,0.00015403897789353482,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
463,0.9936041732151396,0.0005567945568435126,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
464,0.9926497912043147,0.0010818699156532829,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
465,0.9915652310371478,0.00139729968713548,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
466,0.9910370354509669,0.0015038273206491473,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
467,0.9912197958498414,0.0015377530481928377,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
468,0.9916917384293369,0.0014710547612784418,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
469,0.991898574562467,0.0014542332278506607,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
470,0.9917399620942778,0.0016321740252586286,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
471,0.9914812470483652,0.00176649315410138,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
472,0.9911405766920368,0.0018305999275374154,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
473,0.9912700970261425,0.0022017228392276094,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
474,0.9916521922991499,0.002789595907713375,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
475,0.9920871830257763,0.0030396272901966536,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
476,0.9923512952283353,0.002876350588408412,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
477,0.9922539478295485,0.002654114996634804,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
478,0.9919703761638742,0.0024346578058786097,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
479,0.9916380416035363,0.0020669853706694902,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.13290714646341908,0.0,2.0124611797498075,0.007317916784365579,2.1526862429975924
480,0.9914978746487582,0.001599250650853737,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
481,0.9914725860469471,0.001163986791760708,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
482,0.991632320295309,0.0007926777303786226,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
483,0.9917053583692269,0.0005037209904784156,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
484,0.991714184461548,0.0003204387987239387,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
485,0.9915621483280873,0.00020948144871053368,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
486,0.991614756736705,0.00014627155990276197,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
487,0.9916978760294127,0.00015004734665684268,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
488,0.9917740387347492,0.00019901772659890857,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
489,0.9919107172473183,0.00022955973329752129,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
490,0.9919528558172346,0.00022727085173070502,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
491,0.9919585433393565,0.00022187644193852273,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
492,0.9917937985597499,0.0002167638270734584,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
493,0.9916967892103153,0.00019407625093060437,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
494,0.9917284454620787,0.00015519329215680383,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
495,0.9916949434600869,0.00011372702106263204,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
496,0.9916577957669495,7.639813612203562e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
497,0.9916444272339003,4.6031177399406844e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
498,0.9918654072592233,2.4374750881343158e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
499,0.9918776379909923,1.0476426928683074e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,0.005882723426994808,0.0,2.0124611797498075,0.007277965658309315,2.025621868835112
500,1.000545804460407,4.170584289679696e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
501,1.0167659346435884,5.610544684758728e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
502,1.0274328493648075,1.0501811784231299e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
503,1.026215951693739,1.3494741898001163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
504,1.0139105444721401,1.4299528633355785e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
505,1.0006107186561928,1.5434052188981457e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
506,0.9964749345122551,7.042148320063957e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
507,1.0044012110824971,0.0010425440429576549,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
508,1.0170598853574309,0.006694381117146875,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
509,1.0236761790452344,0.021149951227362903,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
510,1.0201023529717281,0.038577804664333006,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
511,1.010858447541118,0.05150422781460675,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
512,1.0037727039868367,0.07916728332963915,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
513,1.0038374002416468,0.14380329396061015,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
514,1.010229365827743,0.21369906584059375,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
515,1.0168907683756832,0.24494925635653889,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
516,1.018031703822121,0.25844066470509697,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
517,1.013328603163351,0.2846089419511037,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
518,1.0071082141131267,0.29639630446880905,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
519,1.0043201827794896,0.2767682828401348,0.0,0.029999999999999916,0.0,0.029999999999999916,2.4350541817882583,0.10000000000000005,0.0,0.0004945086114116512,2.5355486903996702
520,1.0069217473526273,0.25613229533849485,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
521,1.012472311709519,0.2425204904949681,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
522,1.0163395808971474,0.2156066438526828,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
523,1.015639537895256,0.18193123051943383,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
524,1.0115384327271957,0.1570072927450422,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
525,1.0076305137865509,0.1333950161502293,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
526,1.006893258383534,0.10770888934124452,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
527,1.0095605698451053,0.08892042032898873,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
528,1.0131100233863377,0.07505360125034724,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
529,1.014488641134971,0.06129934963760259,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
530,1.0130412551677415,0.05244672644822069,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
531,1.0098945489814914,0.048269326170877,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
532,1.007838463676013,0.042970506520421586,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
533,1.0084488598558983,0.0384330118626159,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
534,1.0110023861658273,0.03708026231703806,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
535,1.0132087308853348,0.03483472262279163,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
536,1.0132521613316625,0.030940047290908053,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
537,1.0114444227840345,0.028486295621654254,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
538,1.0093858294522706,0.02632525493096097,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
539,1.0086159987436156,0.02285188137729551,0.0,0.029999999999999916,0.0,0.029999999999999916,2.3770944944995502,0.0,0.0,0.00034563797245471336,2.377440132472005
540,1.0097217980081046,0.020034547204764004,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
541,1.0115679534603563,0.018162526560094865,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
542,1.012627025535306,0.015726983004069314,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
543,1.0120960669786123,0.013562299850891468,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
544,1.010540238011872,0.012405822172778257,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
545,1.0094420474501564,0.011075241385150415,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
546,1.0094996028767929,0.009604338244233552,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
547,1.0106272924275783,0.008852076238010383,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
548,1.0117457702264505,0.008179557935408248,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
549,1.011974977982897,0.007167845601744682,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
550,1.011254832163225,0.0065147582839000795,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
551,1.010317605569076,0.006106502295208133,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
552,1.0098498275444356,0.005402891969045054,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
553,1.0101373134568319,0.0047708041329051765,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
554,1.010926608990432,0.004412658002480251,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
555,1.0115802353149634,0.003922913241482439,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
556,1.0113774737261245,0.0033831464687821143,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
557,1.0106728155263063,0.0030691115244636013,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
558,1.0101349551575287,0.0027572348761936804,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
559,1.0102314547990752,0.0023581568557588285,0.0,0.029999999999999916,0.0,0.029999999999999916,0.2212221501368896,0.0,0.0,0.00034305198270208613,0.2215652021195917
560,1.0106926581945392,0.002097279786383058,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
561,1.0110927300404615,0.0019116801173855755,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
562,1.0112521302015345,0.0016497986603647861,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
563,1.0110847266740441,0.001432496168713254,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
564,1.010484716432823,0.001298937568929916,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
565,1.0102753256118957,0.0011301743884794234,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
566,1.0103667629688593,0.0009589074249120908,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
567,1.010720989650956,0.0008472619862128722,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
568,1.0108540741349927,0.0007328791260860754,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
569,1.0109976592325045,0.0006120608106440989,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
570,1.010970178646137,0.0005360051027552299,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
571,1.010815963709357,0.0004732854329165566,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
572,1.0106913659105836,0.0004029489896349098,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
573,1.0105998831646452,0.00036399910259968954,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
574,1.0107221723542712,0.0003445422752686515,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
575,1.010803450824904,0.00030847727445364995,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
576,1.010771562999421,0.000278560298293669,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
577,1.0107086023778404,0.00027156442526598076,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
578,1.0107087098794973,0.0002562421891999954,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
579,1.010839995574108,0.00022262228196838555,0.0,0.029999999999999916,0.0,0.029999999999999916,0.021150015704622504,0.0,0.0,0.0003434197014605076,0.021493435406083013
580,1.0110484653265601,0.00019541564505240285,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
581,1.0110602034555112,0.00017819761139242608,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
582,1.011012819580119,0.00015395072062871027,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
583,1.0109375242451681,0.00012283393854942094,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
584,1.0108193560054775,9.598561579966511e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
585,1.0106744377307457,7.405682893475299e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
586,1.0105287564484051,5.319028851036082e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
587,1.0106015565785322,3.4046235555466536e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
588,1.0107852940378173,1.8740830068102886e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
589,1.0109451772347462,7.946696093864739e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
590,1.0109349123599212,1.5748869652064583e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
591,1.010964944804397,6.381595762268407e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
592,1.010921988312596,6.292082293439585e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
593,1.010942892682923,1.549525193317164e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
594,1.0109197470239428,2.201059416172995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
595,1.0109225723898783,2.5070378707589684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
596,1.010949755154749,3.161901215445607e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
597,1.010870865491528,4.4185369414334264e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
598,1.0108770140116166,5.4166849236098154e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
599,1.01080298011506,5.4656369244153665e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011767130734280829,0.0,0.0,0.00035035344850266515,0.001527066521930748
600,1.0107153853911859,4.9832561979994746e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
601,1.0106547002831945,4.547564414274034e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
602,1.0106666770267465,4.084970046766035e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
603,1.0108012400704949,3.368758006769124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
604,1.0109865076710114,2.4961266037096924e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
605,1.0109469158189015,1.6741137149960464e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
606,1.0109149152196115,1.0007618050513486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
607,1.0107290251848906,5.215607447695351e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
608,1.0106395971133075,2.510791986525542e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
609,1.0107473430769245,1.2476933570713643e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
610,1.0108660002056558,1.1343236601970717e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
611,1.010824248050092,3.621569427167358e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
612,1.0107015271772033,9.14131667106135e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
613,1.0106159822121783,1.4271092467845746e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
614,1.010668652607879,1.7000171901538156e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
615,1.010824119159596,2.076295882529709e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
616,1.0109557553022324,2.6563601114516093e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
617,1.0108977363540927,2.966260584228264e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
618,1.0107416569448733,2.8693094100673076e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
619,1.0107533430613433,2.6512544674618152e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006123119691219965,0.0,0.0,0.00034968718223473387,0.0009619991513567304
620,1.0105946040661113,2.3438084372136388e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
621,1.0105733041644647,1.8889854236757145e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
622,1.0106125872220848,1.3911087773812071e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
623,1.0107570837754312,9.686586283158125e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
624,1.0108527293922824,7.18664302409709e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
625,1.0109243500747505,6.07388515128038e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
626,1.0108791983114223,5.841741011079749e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
627,1.0107048961598113,8.127092504688024e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
628,1.0105553897506359,1.2915666762719131e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
629,1.0106214932409918,1.650418984942541e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
630,1.0107545754178884,1.787868258341839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
631,1.010724627889293,2.1119961346752518e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
632,1.0107764944049484,2.750275840661319e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
633,1.0107499800928146,3.193840712880141e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
634,1.0106022274081654,3.2071728227061876e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
635,1.0106474199790574,3.326653920468969e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
636,1.010914665189419,3.813829278551218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
637,1.010917403743927,4.093027577892156e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
638,1.0108343657473038,3.8839945876966106e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
639,1.0106740480315777,3.629824743829607e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0004744495751102846,0.0,0.0,0.00034809321635585945,0.000822542791466144
640,1.010579828029956,3.4695689441954474e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
641,1.0106320263206188,3.104132368769356e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
642,1.0106784322188915,2.5323748628697155e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
643,1.0107402919921713,1.9482301897169713e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
644,1.0107328470859673,1.4136481189128734e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
645,1.0106329911878198,9.787263079804047e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
646,1.0105595491979096,6.6942179572395325e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
647,1.0107371648963228,5.5571422127611615e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
648,1.0109311360374194,7.308338286650739e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
649,1.0110193040866258,9.941789876049147e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
650,1.0109801204861242,1.1301348471161017e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
651,1.010897358500566,1.2603656854989169e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
652,1.0107848439835854,1.4201435206736787e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
653,1.0108393047087851,1.4231075388431146e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
654,1.010922359646863,1.2346046723512373e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
655,1.0109647967379187,9.72604166473213e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
656,1.0109006458886964,7.948838593379781e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
657,1.0108009037334313,7.841844502964226e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
658,1.0107821949663451,8.194774193788975e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
659,1.010777094955983,9.268214531605776e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003138312076482879,0.0,0.0,0.00035183332899323144,0.0006656645366415194
660,1.0109416798461424,1.3116572978159218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
661,1.01097573386161,1.778860047033607e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
662,1.010898550770721,1.9486081490383966e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
663,1.010801481477937,1.8498963461647006e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
664,1.010709148590759,1.6467090441863268e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
665,1.01077895597344,1.3584474794539104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
666,1.0108406850052791,1.0422412631444502e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
667,1.010899391751083,7.624567014117806e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
668,1.010944649136384,5.479786882456126e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
669,1.010799822761786,4.383805155016363e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
670,1.0106794525821472,3.935856083071404e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
671,1.010626597985428,3.947553022591778e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
672,1.0106340389745248,4.970503624732976e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
673,1.010793365530213,6.202422369411107e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
674,1.010824282563136,6.86403844283773e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
675,1.0108856993300226,7.912909150271908e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
676,1.0108122967225297,9.162045489629277e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
677,1.01071251407306,9.65199927861685e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
678,1.0107339947506193,1.0784454422325976e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
679,1.010800406608535,1.3144896152264703e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00027887087883750393,0.0,0.0,0.00034990889938691787,0.0006287797782244219
680,1.0109051809353766,1.4509866653601148e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
681,1.0109283020290913,1.526714698080509e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
682,1.0108183174871994,1.8064214083233707e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
683,1.0106744219598265,2.1283087311445426e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
684,1.0107254482272916,2.1704851187179552e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
685,1.0107321478639966,2.0535044958059667e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
686,1.0108177612368683,1.95913260336404e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
687,1.0107412997498373,1.779936382176409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
688,1.0106547282820593,1.5050925885670442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
689,1.0106577747077017,1.2502161355172298e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
690,1.0106916438530062,1.0155372269312919e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
691,1.0107550770192657,8.496337263422876e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
692,1.0107449631551042,8.09484526375787e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
693,1.0107374337231094,7.820608862777995e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
694,1.010584882861899,7.0336218258640835e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
695,1.010509339014529,6.226127391419412e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
696,1.0107910380924157,5.331135981130361e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
697,1.0110173379874976,4.159383546734109e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387
698,1.0111092346037733,2.9440735910771024e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705318900384009,0.0,0.0,0.00034604473335343776,0.0006165766233918387


==> data/eval_hist_11000_0.45_new.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0110303445929196,0.02059163791228195,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
1,1.0122915656470324,0.016979690741460555,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
2,1.0122301873442554,0.013672152854456682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
3,1.011002762834228,0.011714994924565564,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
4,1.0098848146556538,0.010197310839304561,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
5,1.0095296195315537,0.008662565539468177,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
6,1.0103396066846215,0.007974078972535348,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
7,1.0114496964299644,0.0077258869119014705,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
8,1.011952134238703,0.007034239470450305,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
9,1.0115066006144418,0.006382404140319,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
10,1.0105536711341652,0.006064919134394244,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
11,1.0100213437130254,0.005498956579821457,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
12,1.010252929952063,0.004737368743049812,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
13,1.0108324819364463,0.004195526587035474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
14,1.0114280176240822,0.0036708709799851257,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
15,1.011424238960037,0.003052749686266246,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
16,1.0109584728803525,0.002610761483880749,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
17,1.0104202721455793,0.0022894250526554415,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
18,1.010083268490096,0.001919819594616686,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
19,1.010414314501112,0.0016365329433406018,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
20,1.0109842161852423,0.0014686728970836455,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
21,1.0114367906268178,0.0012699849687806905,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
22,1.0113803995144401,0.0010785579545339432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
23,1.010914888990339,0.000963138706171452,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
24,1.0105237815655115,0.0008447371414371432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
25,1.0105800851642481,0.0007178701385458034,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
26,1.0108847755406833,0.0006461073906942409,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
27,1.0111225173063068,0.0005882825837058628,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
28,1.0112488905648105,0.0005185563955918065,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
29,1.011056528014526,0.0004946513862275204,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
30,1.0107805099440306,0.0004975558365217951,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
31,1.010629063036225,0.00046740570253230875,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
32,1.0107609842054102,0.00043610663162520723,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
33,1.0109906730099416,0.000428824071801536,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
34,1.0112282306725116,0.0004015040664804617,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
35,1.011372313711693,0.00035007638882237946,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
36,1.011270747938409,0.0003073658157651193,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
37,1.0111511582502026,0.00026626268297808405,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
38,1.0109681695461332,0.00021767308712712,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
39,1.0108106317763077,0.0001790860862719548,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
40,1.0107290248259613,0.00015058605073404866,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
41,1.0107580974071058,0.0001233939295944372,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
42,1.0108766212586278,0.0001090149843520878,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
43,1.0109576068881987,0.00010917783209027452,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
44,1.0108881987791687,0.00010596748911092239,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
45,1.0108069343144426,0.00010007300028126586,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
46,1.0107463004801347,0.00010806756980152749,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
47,1.01086071592845,0.00012441807256342863,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
48,1.0109971442413161,0.00012775604354164474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
49,1.0110002489551022,0.00011601130303440806,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
50,1.0109246438839343,0.00010487057760781324,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
51,1.0106853624484713,9.91293103070903e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
52,1.010684711525317,8.96771719699442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
53,1.0107966226732477,7.358707264369522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
54,1.0109973252508893,5.675398049763675e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
55,1.011108422258658,4.1947437747339655e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
56,1.0110068206200569,2.887768955856647e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
57,1.010757015794438,1.847769447586588e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
58,1.0107317932108246,1.1090721379554875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
59,1.0107687650067543,7.01876197691949e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
60,1.0108841132845612,6.116744081859061e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
61,1.0109897398201755,6.593318414803461e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
62,1.0110867265727819,9.231817079230398e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
63,1.0108955975693612,1.4871259620635573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
64,1.0107267797638666,1.96132794186839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
65,1.0107178117128202,2.2897292537514013e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
66,1.0107707712926972,2.8190086156358435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
67,1.0109292905585165,3.275088623744104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
68,1.0110273235395502,3.338714006409943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
69,1.0110268193061376,3.3987209461234136e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
70,1.0110800878479091,3.551287804771201e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
71,1.0109769591952271,3.441261928653425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
72,1.0108992421493723,3.2820383585131324e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
73,1.0108052889858075,3.347101394505542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
74,1.0107750333564713,3.293066402776994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
75,1.0106747670715657,3.115142983782852e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
76,1.010629676428388,3.262423747488186e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
77,1.010595937780642,3.5454609610131875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
78,1.010545499733089,3.463108246159711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
79,1.0106311971119935,3.233903216023108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
80,1.0106668187406822,3.34806170244295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
81,1.0106702716203704,3.645888503874849e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
82,1.0107059894484078,3.6076037077131226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
83,1.0105830431139697,3.1105838514854625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
84,1.0104799144712813,2.4305720567541197e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
85,1.0105665306895115,1.8141359996772194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
86,1.0105847300602497,1.3347877227370553e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
87,1.0106247961216996,9.889662788966297e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
88,1.0106999824010952,7.497299144746334e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
89,1.0106514877081234,5.653830137973943e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
90,1.0105824977373716,4.13031659304341e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
91,1.0106217524769436,3.533898002381326e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
92,1.0105836082654667,4.15100353371394e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
93,1.0106366093715862,4.911005401644915e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
94,1.01072006606688,5.242321500313247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
95,1.010735109035204,6.072479409996254e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
96,1.0108095606895064,7.422447732086471e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
97,1.0106910430580114,7.976263424541833e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
98,1.0106779385614582,7.629497203152039e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
99,1.0106644240501326,7.304775354740539e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
100,1.0105357559491224,6.9031330636322595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
101,1.010672164298226,6.079148432311367e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
102,1.010725701730666,5.531398110052595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
103,1.0107842410279526,5.627158734180163e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
104,1.010762850362168,5.595112934156987e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
105,1.0105930880761038,5.351196842061247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
106,1.0106094921525475,5.981711989503065e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
107,1.0106534512436107,7.489851332013068e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
108,1.010738362428877,8.372834355172862e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
109,1.0107858000554093,8.316962855066034e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
110,1.0106236084088502,8.826183095760609e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
111,1.0105528396296137,1.007177136039613e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
112,1.010504076488446,1.0489517038424948e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
113,1.0106283299634198,1.0234670553872249e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
114,1.0110235979946431,1.046191548690875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
115,1.011120722839066,1.0432590838756424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
116,1.0109177920905936,9.523564632156602e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
117,1.010691245494624,8.416041347624054e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
118,1.0104967805067246,7.232094807970033e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
119,1.0105607258508285,6.124511601457377e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
120,1.0107614231067088,5.36618853519108e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
121,1.0110043561020565,5.7778971729150595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
122,1.010987423046352,1.0392894018470858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
123,1.0108598943585347,1.8293111569938783e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
124,1.010742228444481,2.4679892398539443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
125,1.010631170203231,3.4253057911075646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
126,1.0106789756065537,5.2304012988794555e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
127,1.0108427514184326,6.766413761030861e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
128,1.0108921557389094,7.341581076434664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
129,1.0108234577618844,8.034005400234004e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
130,1.01055565227172,8.954372843977021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
131,1.0105393907268974,8.966157300420273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
132,1.0106181036776674,8.35778331033941e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
133,1.0108503104380986,8.053373955622816e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
134,1.0110840510908217,7.625447162467684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
135,1.0111001923169123,6.623802858985642e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
136,1.010811498455105,5.549091786624657e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
137,1.0107321199626722,4.5962009466623514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
138,1.0105406323540203,3.6236277257132593e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
139,1.010610047921311,2.7999501490127332e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
140,1.010709627580521,2.1778174037964118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
141,1.0107569054010623,1.904364917027305e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
142,1.0108131450206366,2.3021826949784232e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
143,1.010918635993337,2.926348137151394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
144,1.0109757468577756,3.3690386225511924e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
145,1.0109269851273401,4.359448434242409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
146,1.011040889743143,5.9931872328614934e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
147,1.010999877353793,6.979550888138762e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
148,1.0109942474212459,6.972550733333459e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
149,1.0109612040121319,6.998707323546911e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
150,1.010853372815618,7.318006383242468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
151,1.0108327073966556,7.137611543987846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
152,1.0108207126283453,6.139605162339135e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
153,1.0107446243195906,4.8204866944335386e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
154,1.0109427659102257,3.647541779142147e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
155,1.010962862310743,2.685194266786219e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
156,1.0109997700450903,1.8656750626230513e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
157,1.0109645006423116,1.1874119873161688e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
158,1.011009464225581,6.7812904714701885e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
159,1.010897039047459,3.317056837313477e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
160,1.010800838959628,1.148991454480478e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
161,1.010626660255377,3.567706021116423e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
162,1.0106854669643313,1.5575216645622543e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
163,1.010617806902057,4.431731876535797e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
164,1.010698044205988,7.010107655736081e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
165,1.0107998139429486,7.997728308337844e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
166,1.010948478135268,8.606755297148364e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
167,1.0110323815754807,1.0714093421678026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
168,1.0109544124013452,1.4147790045118594e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
169,1.0109971630604293,1.65988148884208e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
170,1.0108195640807724,1.642656990114178e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
171,1.0108997409327127,1.5227859046387952e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
172,1.0109004740996081,1.64126166589808e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
173,1.0109450611308486,2.1011212126045735e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
174,1.0109479869467581,2.588798585315813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
175,1.01089167474377,2.709602000609603e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
176,1.0108468885540423,2.4944109035561833e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
177,1.0107624676517122,2.359754290827341e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
178,1.0107698477016684,2.479722580960635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
179,1.0108090622148795,2.5483616348111596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
180,1.010942205161263,2.3211336720277195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
181,1.0110249604937787,1.9425459097470023e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
182,1.01094673579649,1.584219384254987e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
183,1.0108054424419628,1.2341481786488684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
184,1.010789009391659,9.186085253130806e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
185,1.0108157863182978,7.1625592899908454e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
186,1.01082504585896,5.8791562666354695e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
187,1.0109377765170418,5.142221012450507e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
188,1.0110341062070787,6.140062158636119e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
189,1.0109085850041883,8.502051271959808e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
190,1.0106452421906005,1.005125687925591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
191,1.010546972336337,1.1144755972614813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
192,1.0106090454759835,1.3395042831913807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
193,1.010745787699501,1.5263778794756257e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
194,1.010730759654273,1.5262009105368353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
195,1.0105806022581485,1.5210759618277859e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
196,1.0104933198068076,1.571230434685226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
197,1.010502565744858,1.5529484302190694e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
198,1.0106847785310453,1.6935582369948902e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
199,1.0108365440746758,2.1606482227637968e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
200,1.011127179142099,2.526526850760008e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
201,1.01388772091945,2.5893711231494395e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
202,1.0157548325553998,2.633357859969891e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
203,0.9999419455424483,2.617927633179978e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
204,0.9758622240791642,2.329622038259239e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
205,0.9815436942959614,1.8484921258458298e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
206,1.0109634352870474,1.5027823746298007e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
207,1.0370226090386303,3.3088636669685944e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
208,1.0209221095373093,0.00011351309780838007,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
209,0.9950733093255275,0.00027647361831612053,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
210,0.9978376647097988,0.002522667099152783,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
211,1.014887361517336,0.014116158138464237,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
212,1.0379002722123405,0.035678471894577755,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
213,1.0458726550214659,0.05720095294450056,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
214,1.0143653830965127,0.10093370737177382,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
215,0.9604970917071894,0.19495239020011346,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
216,0.9327569934798662,0.2877190998628651,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
217,0.9537942218023567,0.3308523076739185,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
218,0.9963037291181369,0.35242927420751224,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
219,1.0310811055951552,0.3559379525767093,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
220,1.0493730368159324,0.3254422598033816,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
221,1.0310798675350055,0.27678257787138055,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
222,1.0073090703651602,0.24948499649344388,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
223,1.0070587914931335,0.34393627817057065,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
224,1.018173164569698,0.5603801451468882,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
225,1.0334734140840982,0.7442101700856671,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
226,1.0367166417371707,1.010592802832115,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
227,1.0056188057043318,1.6227996151357804,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
228,0.9555068542851086,2.3012282405696505,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
229,0.9301861860708488,2.575308925178185,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
230,0.95225150622687,2.5816123834035904,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
231,0.9950216090010647,2.6241043495622254,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
232,1.028812545910114,2.562008980395534,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
233,1.043029352657508,2.2300439293719334,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
234,1.0153526707962555,1.7500771729984739,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
235,0.9907515447715047,1.2684444525405127,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
236,1.0005740607349787,0.8970802792625886,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
237,1.0221809119677863,0.6892860433610225,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
238,1.0438365238701393,0.583656838941042,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
239,1.0499937472998,0.6949063690284233,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
240,1.015301011525663,1.1932328079223893,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
241,0.9465855275448944,1.7680601430317973,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
242,0.9097592163320237,2.022231122482225,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
243,0.924669975372472,2.1003115395725915,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
244,0.9651421587588147,2.189213418741519,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
245,0.999725137205946,2.119760606792441,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
246,1.0187564243723006,1.8363492031828976,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
247,1.0203009261032072,1.48032541878102,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
248,1.0058057724802056,1.154913942951512,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
249,0.9895906984541396,1.0565889896776364,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
250,0.9930557990173594,1.2488306179804378,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
251,1.010283966703634,1.441321070811473,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
252,1.0212944108404771,1.6721549025716265,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
253,1.0187503383991852,2.3674049437391846,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
254,1.0007064764317994,3.3003681127036697,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
255,0.9784380230702325,3.737671949955342,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
256,0.9694335184406754,3.625403957714804,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
257,0.9764939349589227,3.447558322739121,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
258,0.9886498591099266,3.2673121128324065,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
259,0.9993347315561383,2.852594187457598,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-39.812480829326454,-0.10000000000000005,-2.0124611797498075,-1.8969991500438383,-43.8219411591201
260,1.0049039954043064,2.2627647282240866,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
261,1.0055319957294988,1.6905992851569676,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
262,1.0041851470737873,1.1866684231796456,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
263,1.0038779870739607,0.7901105540566885,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
264,1.0054500142094875,0.5420067373700935,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
265,1.0078071879245858,0.3874245552775918,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
266,1.0093850267281024,0.29747848855464387,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
267,1.0088311232913885,0.313378476321055,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
268,1.0057522548811961,0.3941169571063815,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
269,1.0022192754008201,0.4329444533914782,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
270,1.0002242069751397,0.40954643340825125,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
271,0.9996921761191638,0.37296049662194064,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
272,1.0003180230715871,0.3360253381469592,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
273,1.0013734362153544,0.2813703051760914,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
274,1.002221965413496,0.21234898465482976,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
275,1.002642770892129,0.1459295716028818,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
276,1.002652320186933,0.09053703856649221,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
277,1.0025187717671382,0.0490815573979105,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
278,1.002733231027887,0.02264311467308901,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
279,1.0031741082667187,0.007696109965019403,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-14.08055519116103,0.0,-2.0124611797498075,-1.889494512122043,-17.98251088303288
280,1.0033965307997916,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
281,1.003375994298159,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
282,1.0033053039820505,0.000894441297692447,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
283,1.0030388450682923,0.004390641588250412,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
284,1.0026526224874532,0.006220439580243654,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
285,1.0024810788799337,0.006604711340753432,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
286,1.002595121360743,0.0063619109468962915,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
287,1.0025333319724838,0.005629389084762405,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
288,1.0026378662881865,0.004464452024237453,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
289,1.0028033502010871,0.0031814606393446203,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
290,1.0028975742170578,0.0020395193397734603,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
291,1.0029462919354462,0.0011404064978331346,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
292,1.0028877498559032,0.0005234858217572441,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
293,1.0028670609526356,0.0001610139114576089,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
294,1.002895283986071,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
295,1.0028864644711626,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
296,1.0028186516469597,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
297,1.00277059792339,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
298,1.0027996884247878,1.0632932160979102e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
299,1.0027311324785533,4.483035489959612e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.10919568737751327,0.0,-2.0124611797498075,-1.81259179795294,-3.934248665080261
300,1.0027519718925908,6.1030388526511836e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
301,1.0027849736360752,6.885218628486087e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
302,1.0029805400773137,6.923563214117477e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
303,1.0030517180728045,6.113750774909373e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
304,1.0029381749573512,4.7616149998710934e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
305,1.0028133352061284,3.3159714511612995e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
306,1.0027959248913463,2.052550264998723e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
307,1.0027730485052346,1.076938990197667e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
308,1.0028616953142622,4.1454552356002515e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
309,1.0029106626342512,7.687273449259028e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
310,1.0029055955125565,4.434378984268099e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
311,1.0028086710076844,1.6839165457500355e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
312,1.0026717885701235,3.164315647397227e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
313,1.0027339653481138,6.143868118809544e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
314,1.0027583910526823,1.1230810314580266e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
315,1.0026660074231322,1.5308236013458366e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
316,1.0026310732230004,1.6493602703202023e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
317,1.0027516935209584,1.6671080234507945e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
318,1.0027421384186008,1.6530898094469746e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
319,1.0026697988587887,1.5103898616118382e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0004808031002759039,0.0,-2.0124611797498075,-1.8008848113198554,-3.8138267941699393
320,1.0028081335077639,1.3332682770944538e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
321,1.0028647503263515,1.2210364640084007e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
322,1.0028262069164011,1.0825203857551237e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
323,1.002793571541513,8.802513117815312e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
324,1.0028158273981693,7.040701186504919e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
325,1.0029665269687837,6.009698259352417e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
326,1.0031408353911913,5.294481569981373e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
327,1.003196535756458,4.417904092485126e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
328,1.0032487119849527,3.3480463165176674e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
329,1.003212099507952,2.2827922159686705e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
330,1.003154075249163,1.4004806216521477e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
331,1.0030557077881308,8.120901768084515e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
332,1.003062794938223,5.013311569195176e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
333,1.0031391521102553,7.800794208891439e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
334,1.0032163344636413,2.38614358966696e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
335,1.00335683282617,4.818538043258553e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
336,1.0032588285714568,6.50828435901141e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
337,1.0031206071942689,8.221359723958418e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
338,1.0031427909599704,1.2547932218274612e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
339,1.0030934919537504,1.8621565152587502e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00024205675550013214,0.0,-2.0124611797498075,-1.8200254198630696,-3.832728656368377
340,1.0029836329108346,2.217364393901903e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
341,1.0032298647494462,2.2223880393579024e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
342,1.0033787833216248,2.2195337712421975e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
343,1.0034386471366454,2.3052240030377687e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
344,1.0034041014732635,2.2305023914972356e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
345,1.0032556104675883,2.0527584167061046e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
346,1.0031331914906714,2.0617526934087763e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
347,1.0031965971408547,2.1520269176837504e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
348,1.003325362559492,2.064800335883065e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
349,1.0033700136261892,2.0370812103879837e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
350,1.0034300522897037,2.4306622263768756e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
351,1.0035069948411341,2.9334596496101943e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
352,1.0034820587829374,3.076055105933458e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
353,1.0034466825134103,3.1847844396956296e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
354,1.003431186403286,3.6506781889451126e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
355,1.0033639261111733,4.0045440658142476e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
356,1.0034250800069577,3.874729930072195e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
357,1.003436552660996,3.7006631234884964e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
358,1.0034282378255683,3.731388987666951e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
359,1.0033364330203844,3.586578935762781e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0005734254883549597,0.0,-2.0124611797498075,-1.847235555378099,-3.8602701606162615
360,1.0032631919132755,3.109118879807635e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
361,1.0032144227492195,2.64236568260527e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
362,1.0032175870005064,2.390760179040652e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
363,1.0033310699569769,2.165102375895031e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
364,1.0034329205918835,1.798578255604416e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
365,1.0033017822547778,1.3746220059380506e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
366,1.0032384746682736,9.987711771909401e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
367,1.0031318314775999,6.849158088504367e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
368,1.002998390568616,4.6692835935595335e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
369,1.0028668346858627,3.5482245194024976e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
370,1.0030459463497656,2.9852125395276525e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
371,1.0031143652332826,3.39311415743598e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
372,1.0032152835478165,5.140284951363367e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
373,1.0032552205089909,6.78987414059718e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
374,1.0032302079364845,8.107676584384893e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
375,1.0031347408429274,1.1414987053824354e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
376,1.0030325467381318,1.6481702882585326e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
377,1.0029341000560565,1.959714552242468e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
378,1.0029190782993684,2.0895010428395e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
379,1.0030080910928039,2.551409969827148e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002190911921533759,0.0,-2.0124611797498075,-1.8295913952286444,-3.842271666170605
380,1.0030487855533816,3.383492847404975e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
381,1.0030380050863403,3.9077112799216106e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
382,1.0030125271798547,3.830925912009537e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
383,1.00294180317818,3.696805510645652e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
384,1.0030614815963366,3.9061329157814e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
385,1.0031672330442853,4.08242385686083e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
386,1.0032621611814954,3.801447196022751e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
387,1.0033443044150308,3.309834670041049e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
388,1.003328755678319,3.0212318869404417e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
389,1.0032587705844094,2.832319298358753e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
390,1.0032800128410002,2.456858950637927e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
391,1.00333177293114,1.9229534617037494e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
392,1.0033334230074689,1.384700676657386e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
393,1.0032410902640143,9.389881404472267e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
394,1.0032518700540276,6.822559743643288e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
395,1.0032149002885158,5.8577948633460356e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
396,1.0031875959365333,5.303060354069169e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
397,1.0030541252862855,5.5592343690855416e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
398,1.0031419637285222,7.258676361877615e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
399,1.0031513875256615,8.968079347133217e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00046687985913304884,0.0,-2.0124611797498075,-1.8327587458247818,-3.845686805433722
400,1.0031873363325672,9.113783909180887e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
401,1.003172215431196,7.816385967456947e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
402,1.0030980271275725,5.909221611641858e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
403,1.0031082221830214,4.022182810185565e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
404,1.0030727196568525,2.528339563220731e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
405,1.0030562484591135,1.4897469851107953e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
406,1.0029587943499385,8.597451620086076e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
407,1.0028443299809169,8.650883723548467e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
408,1.0029911227573631,1.5521347597034193e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
409,1.0032295284083765,2.2762696890491213e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
410,1.0032677591783747,2.58268285417739e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
411,1.003237485364175,2.799236419777657e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
412,1.0031498662100105,3.1629652889614903e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
413,1.003228122048815,3.4003312581126265e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
414,1.003265569578731,3.243649309642828e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
415,1.0032578987039102,2.8836895560069226e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
416,1.0031893350298302,3.695884930231603e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
417,1.0030877235332767,7.540572355042902e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
418,1.0031901450262748,1.3126441523158173e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
419,1.0031867542133914,1.6577596395952057e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0001376827196201809,0.0,-2.0124611797498075,-1.8324513100409026,-3.84505017251033
420,1.003258533427701,1.748509634892227e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
421,1.0033044342850281,1.8260534918789928e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
422,1.0033718701877123,1.8714388555875996e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
423,1.003285810618898,1.7201568548315063e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
424,1.003241553252039,1.3859434161586715e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
425,1.0030975831890936,9.912854933431211e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
426,1.002944593621368,6.339937876747087e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
427,1.0029381418840102,3.822303389028369e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
428,1.0031000554704261,2.749565872466174e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
429,1.003161020833526,2.7505125069489217e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
430,1.0031922780376745,2.901619378227178e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
431,1.0032041276077528,3.2703643247427977e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
432,1.0031969328342087,5.490951389857298e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
433,1.0032471741746083,1.0287072312788797e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
434,1.0032836097018785,1.5087265423218187e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
435,1.0032831332744871,1.7168252041231766e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
436,1.0032191021886927,1.8816188599009217e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
437,1.0032303167887333,2.3840419733041332e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
438,1.0032715167592783,2.9922948087865247e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
439,1.003305250552454,3.168387198220955e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00033897554968217823,0.0,-2.0124611797498075,-1.830477155356425,-3.843277310655915
440,1.003269828915945,2.8678290440380038e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
441,1.003296761039644,2.4061249602573116e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
442,1.0034861512819149,1.9373934551440526e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
443,1.0034055432903215,1.4576970961819199e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
444,1.0033606840967162,9.919230166192144e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
445,1.003295166225888,5.93375650841066e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
446,1.0031980642401508,2.949890345668844e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
447,1.003036274692199,1.0244949493117853e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
448,1.0028679427354183,1.43280512382451e-08,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
449,1.0028442658234773,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
450,0.9990513984698044,0.0,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
451,0.9926139121889636,3.099502338769937e-08,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
452,0.9891942794856439,8.187371128561092e-07,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
453,0.9890473341204367,3.289277940209691e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
454,0.9906501338982417,7.884656154607325e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
455,0.9920408755524913,1.304364900194959e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
456,0.9920476466487542,1.6257988553708642e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
457,0.990810049258203,1.6304148661063265e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
458,0.9898212678621643,1.3915124010180485e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
459,0.9900032079676093,1.056117956700201e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.001308235597709429,0.0,-2.0124611797498075,-1.3404112815966398,-3.354180696944157
460,0.9912830982681141,7.262915760740189e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
461,0.9927874018857791,1.928188562925683e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
462,0.9938206303708264,0.00015403897792102736,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
463,0.9936041732151385,0.0005567945568502666,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
464,0.9926497912047051,0.001081869915606359,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
465,0.9915652310372541,0.001397299687042324,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
466,0.991037035450522,0.0015038273205614909,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
467,0.9912197958496314,0.0015377530481435542,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
468,0.991691738428893,0.0014710547612742913,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
469,0.9918985745621886,0.001454233227931757,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
470,0.9917399620943524,0.0016321740254739182,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
471,0.9914812470482642,0.0017664931544223684,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
472,0.9911405766925249,0.00183059992790919,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
473,0.9912700970263142,0.0022017228396941963,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
474,0.9916521922992482,0.0027895959083539534,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
475,0.9920871830256438,0.003039627290956834,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
476,0.9923512952283466,0.0028763505891575177,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
477,0.9922539478298807,0.002654114997352138,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
478,0.9919703761639297,0.002434657806614381,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
479,0.9916380416033093,0.0020669853713834872,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.13290714646300164,0.0,-2.0124611797498075,-0.7317916784381152,-2.8771600046509245
480,0.9954532360830627,0.0015992506514439595,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
481,1.0061178817379792,0.0011639867921910939,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
482,1.0205533187736588,0.0007926777306658525,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
483,1.0284905373395028,0.00050372099061919,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
484,1.0236572572315048,0.0003204387987244319,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
485,1.010915216720604,0.00020876256327438902,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
486,0.9999539454586,0.00013248856470706298,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
487,0.9987211134389037,0.00012100046192111547,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
488,1.0074570840935073,0.001159514059021209,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
489,1.0183726757483156,0.006944461305162359,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
490,1.0220872504732654,0.019602534617434993,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
491,1.016935480549316,0.03233554539593832,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
492,1.0083161226792274,0.04451662622214866,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
493,1.003350332341903,0.07948815220875702,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
494,1.0055644639351287,0.14597687853296093,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
495,1.0123181149096925,0.2032604413278058,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
496,1.0174912140879862,0.22338833294521918,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
497,1.0168626066243556,0.23626809673639185,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
498,1.0117384098465374,0.2580111515625982,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
499,1.006329198311761,0.2594504279768105,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.8749563937816018,-0.10000000000000005,0.0,-0.046841702964643,-2.0217980967462448
500,1.0048462882693123,0.23693655604297106,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
501,1.008319354617662,0.21760970364818372,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
502,1.013553390725833,0.20027919475977188,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
503,1.016070818991247,0.1718284185281376,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
504,1.0141929554007736,0.1434980764341893,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
505,1.0100748634394745,0.12308540057906531,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
506,1.0071689342140566,0.10225370278217488,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
507,1.007585962736583,0.08248946817352282,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
508,1.0106155449386898,0.0699296751653148,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
509,1.0135678043645022,0.059661673730232755,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
510,1.0138762514867177,0.04963294831109402,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
511,1.011648050656655,0.044373004556959826,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
512,1.0090179744490075,0.041365586686607426,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
513,1.0080143462814375,0.03669058244919222,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
514,1.0092985572354092,0.03336852525828601,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
515,1.0116464493167858,0.03197014298838894,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
516,1.0130374157647215,0.029059631560419182,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
517,1.012517937866736,0.025575238162928518,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
518,1.0107065454307247,0.02347179447884277,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
519,1.0091866196631623,0.02102892325609122,0.0,0.029999999999999916,0.0,0.029999999999999916,-2.2576954633379263,0.0,0.0,-0.0343554875405887,-2.292050950878515
520,1.009056790259951,0.017911933501699593,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
521,1.010265115319188,0.01576347304718917,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
522,1.0118623492176884,0.01399697581583097,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
523,1.0124945752001917,0.011845186743844173,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
524,1.0117322545652316,0.010334354934268418,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
525,1.0103585284566556,0.009429188417349818,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
526,1.0095441676002277,0.008230564987363126,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
527,1.0098740204267218,0.007208014568357823,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
528,1.0110039461688487,0.006723620945938453,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
529,1.0119386653017415,0.0060904833193584145,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
530,1.0121603725353017,0.005338412184578073,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
531,1.0112062875541872,0.004965868455569542,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
532,1.0100911299554385,0.004624292613004497,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
533,1.0097528384322063,0.004066064738028272,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
534,1.0103439679383497,0.0036894333741489174,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
535,1.0112644065962224,0.0034575243513479373,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
536,1.0116642930036375,0.003064326898416943,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
537,1.011361543047113,0.0027164172028875185,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
538,1.0106463654357498,0.0025420529863224703,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
539,1.0100428559694172,0.002298321550334067,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.19108824835160892,0.0,0.0,-0.034704027148000444,-0.22579227549960937
540,1.0101507423646534,0.002038593165181358,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
541,1.010740131410315,0.0019423067792154536,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
542,1.0113579534630621,0.0018380283716864358,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
543,1.0114400406785806,0.0016435305209081044,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
544,1.0109553233681428,0.001526091234257308,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
545,1.0104751491681865,0.001446302587471625,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
546,1.0102629565341004,0.001285506949178648,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
547,1.0105176426771787,0.0011393204644761694,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
548,1.0109239184800323,0.0010479594510783626,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
549,1.0111591318194464,0.0009233929044484689,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
550,1.0110732256870338,0.0008018807274889356,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
551,1.0108468076844546,0.0007388372498843568,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
552,1.010584303141914,0.0006686954235887053,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
553,1.0104628254278145,0.0005828574885585332,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
554,1.010625876364732,0.000536770755096287,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
555,1.0109650923805813,0.0004992694192142327,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
556,1.0109689578222023,0.0004372621804274371,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
557,1.0107758419144288,0.0003904650555870527,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
558,1.0106171804285184,0.0003620640729364724,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
559,1.0106647961408115,0.00031803486301027514,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.025980025408992257,0.0,0.0,-0.03454177233210708,-0.06052179774109934
560,1.0107291060743187,0.0002730903531220343,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
561,1.0107361533290187,0.0002471965037126566,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
562,1.0108349876438274,0.00021986462026183038,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
563,1.0109451118033206,0.0001848282188731634,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
564,1.0106885671778476,0.00015832907855421052,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
565,1.0106307339988247,0.00013664854776674744,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
566,1.0105799165200378,0.00011081246864612394,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
567,1.0106398447991651,8.710090992545373e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
568,1.0105713247138777,6.833463314664973e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
569,1.0107543539818564,5.112229025435974e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
570,1.01095167064109,3.7152920687102985e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
571,1.0110132972430161,2.776861579425766e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
572,1.0109285630592737,2.07601839869043e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
573,1.0106879472004306,1.6696926626363443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
574,1.0106072690767716,1.6336201482735583e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
575,1.0105953986367051,1.6481280736737944e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
576,1.0106422547931708,1.618976300107832e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
577,1.0107515285925401,1.9344185127558208e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
578,1.010873599537904,2.6524440551395998e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
579,1.0109862647826469,3.183140691926238e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022053341494896374,0.0,0.0,-0.03440204665951643,-0.03660738080900607
580,1.0110641361328008,3.3357208790738265e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
581,1.010946498827846,3.829731319237558e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
582,1.010871465397295,4.903023258567573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
583,1.0108813235902387,5.630347308892942e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
584,1.0108834150328534,5.5630569387070656e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
585,1.0107966439409097,5.5199756841350975e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
586,1.0106078654391502,6.0174272822474366e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
587,1.0105799617798388,6.374858431260446e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
588,1.0106896852075737,5.954287914931494e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
589,1.0108575514273717,5.193122862281294e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
590,1.0109228431245731,4.79012228578467e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
591,1.0110301714749397,4.6360379619298395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
592,1.0110059154471316,4.2075433881820696e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
593,1.0109783565406676,3.3910839369247466e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
594,1.0108841536642312,2.4325086707102854e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
595,1.0108509385225188,1.5779123471378916e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
596,1.0109015760138436,1.0440869759211952e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
597,1.0108813410301472,1.0258642295116144e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
598,1.010932076488276,1.4293322225475117e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
599,1.0108552475237265,1.8006477040945307e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009754711949003281,0.0,0.0,-0.03505695667644858,-0.03603242787134891
600,1.0107244319315323,1.8865124533390175e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
601,1.0106177915781454,1.979143689688667e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
602,1.010617168738309,2.3375189502176282e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
603,1.010779018483995,2.680852178205322e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
604,1.0110061893431976,2.6438282914705067e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
605,1.0109889564364631,2.300183208113074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
606,1.0109443574809025,1.889270685790618e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
607,1.010724274344403,1.4719502295742491e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
608,1.0106078216648962,1.1059140135417483e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
609,1.0107160590468327,8.826189253470232e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
610,1.0108596342225475,7.54097186968535e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
611,1.0108453206577217,8.21944772018546e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
612,1.0107308651263105,1.3509939405892152e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
613,1.0106298996630798,2.0660178105129195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
614,1.0106578512592295,2.4873271118842258e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
615,1.010799491523896,2.9320032485716093e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
616,1.0109378859532316,3.71464808566992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
617,1.010899840785237,4.2388199400505074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
618,1.010760038359373,4.165273928152811e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
619,1.0107720233263666,3.893984494364041e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006095953409628018,0.0,0.0,-0.03497689242260926,-0.03558648776357207
620,1.010598986053202,3.53196651819632e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
621,1.0105613887472382,2.9335259726551714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
622,1.0105952890272545,2.2187009109081835e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
623,1.0107484413226089,1.552486564442132e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
624,1.0108586358817673,1.0406795249887616e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
625,1.0109387510208814,7.13514890885835e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
626,1.0108900393286322,5.258342573506673e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
627,1.0107041320988666,5.843877039612253e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
628,1.0105448091694673,9.479654273683837e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
629,1.0106103440335912,1.3152059173854543e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
630,1.010751642542407,1.4977533679999392e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
631,1.0107314026388257,1.844291162067333e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
632,1.010786725146853,2.5701371113290563e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
633,1.0107553515154402,3.181238849933606e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
634,1.0105990493799344,3.325026922438901e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
635,1.0106390274207402,3.526142932908554e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
636,1.0109081243391556,4.13253174419287e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
637,1.0109176263596171,4.532139743114512e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
638,1.0108404911204716,4.363695070107747e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
639,1.010680709456268,4.114436408746381e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005658759720613586,0.0,0.0,-0.03481238068157743,-0.035378256653638786
640,1.0105817854248915,3.969533711801772e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
641,1.0106282242246352,3.586694233786534e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
642,1.010672415119804,2.9548488051181502e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
643,1.0107369870366678,2.3040023665994704e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
644,1.0107345687041807,1.6977035020340303e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
645,1.01063789601363,1.1867094234294443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
646,1.0105634964085097,8.094089600436187e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
647,1.0107371726267596,6.2617335828308705e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
648,1.0109275922392844,7.399611998825224e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
649,1.0110153279684237,9.759200774923484e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
650,1.010978846984958,1.1016774883775986e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
651,1.0108994954818273,1.2187482980985325e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
652,1.0107883757392366,1.3785848102606763e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
653,1.0108413334107473,1.3971541741658063e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
654,1.0109214486102198,1.2207723589828728e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
655,1.01096194889373,9.616025216553793e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
656,1.010898276484184,7.734857898215692e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
657,1.010800812363736,7.392173693850833e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
658,1.0107842264509066,7.545585545437806e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
659,1.01077945479832,8.468630395839756e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003307535647720163,0.0,0.0,-0.03518443773589753,-0.035515191300669546
660,1.0109424935577598,1.208726465165284e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
661,1.0109745197942286,1.656749276705829e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
662,1.0108964571487926,1.8264934884239857e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
663,1.0108002248067764,1.7371483393186326e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
664,1.0107096206408606,1.544644551920086e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
665,1.0107806133217574,1.271775338824641e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
666,1.0108421144638677,9.72022726332286e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
667,1.0108995001431222,7.0616659981612e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
668,1.0109434853670272,5.049166938647541e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
669,1.0107984229007585,4.049430604385782e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
670,1.0106789315751343,3.657087364664887e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
671,1.0106272753768106,3.7315907879291055e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
672,1.0106352671068475,4.801121210983315e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
673,1.0107941291365345,6.037514455401383e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
674,1.0108240304879688,6.71471209016428e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
675,1.0108847288669642,7.793152309469319e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
676,1.0108114349284198,9.042511336957894e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
677,1.0107124197979223,9.536299458911722e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
678,1.0107346636899994,1.06986782130236e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
679,1.0108012401115685,1.3061716004640219e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026796752277679405,0.0,0.0,-0.034991278045241374,-0.03525924556801817
680,1.010905511381647,1.4406187722596821e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
681,1.0109279221501835,1.5171071060369385e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
682,1.010817595217599,1.7971104367407045e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
683,1.0106739548299748,2.1149821190746368e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
684,1.0107255753390292,2.1537011500434825e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
685,1.0107327109489357,2.0363773650878114e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
686,1.0108182772944179,1.941270654940662e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
687,1.0107413708416562,1.761345871256793e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
688,1.0106543435372084,1.4882053350831086e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
689,1.0106572797561661,1.235840916553906e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
690,1.0106914361624684,1.003767333498527e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
691,1.0107552904245254,8.416293622089413e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
692,1.0107453892783511,8.046967061271105e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
693,1.0107377191231546,7.788039561081188e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
694,1.0105848193964595,7.015436355018632e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
695,1.0105090113005106,6.222749577032135e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
696,1.010790728546484,5.334113774991674e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
697,1.0110172866557157,4.165184358269503e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778
698,1.0111094554052071,2.953392033300699e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026846797535362587,0.0,0.0,-0.03460462188041415,-0.03487308985576778


==> data/eval_hist_11000_0.45_new_new.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0110303445929196,0.02059163791228195,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
1,1.0122915656470324,0.016979690741460555,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
2,1.0122301873442554,0.013672152854456682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
3,1.011002762834228,0.011714994924565564,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
4,1.0098848146556538,0.010197310839304561,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
5,1.0095296195315537,0.008662565539468177,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
6,1.0103396066846215,0.007974078972535348,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
7,1.0114496964299644,0.0077258869119014705,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
8,1.011952134238703,0.007034239470450305,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
9,1.0115066006144418,0.006382404140319,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
10,1.0105536711341652,0.006064919134394244,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
11,1.0100213437130254,0.005498956579821457,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
12,1.010252929952063,0.004737368743049812,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
13,1.0108324819364463,0.004195526587035474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
14,1.0114280176240822,0.0036708709799851257,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
15,1.011424238960037,0.003052749686266246,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
16,1.0109584728803525,0.002610761483880749,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
17,1.0104202721455793,0.0022894250526554415,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
18,1.010083268490096,0.001919819594616686,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
19,1.010414314501112,0.0016365329433406018,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
20,1.0109842161852423,0.0014686728970836455,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
21,1.0114367906268178,0.0012699849687806905,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
22,1.0113803995144401,0.0010785579545339432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
23,1.010914888990339,0.000963138706171452,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
24,1.0105237815655115,0.0008447371414371432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
25,1.0105800851642481,0.0007178701385458034,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
26,1.0108847755406833,0.0006461073906942409,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
27,1.0111225173063068,0.0005882825837058628,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
28,1.0112488905648105,0.0005185563955918065,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
29,1.011056528014526,0.0004946513862275204,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
30,1.0107805099440306,0.0004975558365217951,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
31,1.010629063036225,0.00046740570253230875,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
32,1.0107609842054102,0.00043610663162520723,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
33,1.0109906730099416,0.000428824071801536,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
34,1.0112282306725116,0.0004015040664804617,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12728767280962214,0.0,0.0,-0.03588798321767918,-0.16317565602730133
35,1.011372313711693,0.00035007638882237946,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
36,1.011270747938409,0.0003073658157651193,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
37,1.0111511582502026,0.00026626268297808405,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
38,1.0109681695461332,0.00021767308712712,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
39,1.0108106317763077,0.0001790860862719548,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
40,1.0107290248259613,0.00015058605073404866,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
41,1.0107580974071058,0.0001233939295944372,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
42,1.0108766212586278,0.0001090149843520878,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
43,1.0109576068881987,0.00010917783209027452,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
44,1.0108881987791687,0.00010596748911092239,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
45,1.0108069343144426,0.00010007300028126586,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
46,1.0107463004801347,0.00010806756980152749,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
47,1.01086071592845,0.00012441807256342863,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
48,1.0109971442413161,0.00012775604354164474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
49,1.0110002489551022,0.00011601130303440806,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
50,1.0109246438839343,0.00010487057760781324,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
51,1.0106853624484713,9.91293103070903e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
52,1.010684711525317,8.96771719699442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
53,1.0107966226732477,7.358707264369522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
54,1.0109973252508893,5.675398049763675e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
55,1.011108422258658,4.1947437747339655e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
56,1.0110068206200569,2.887768955856647e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
57,1.010757015794438,1.847769447586588e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
58,1.0107317932108246,1.1090721379554875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
59,1.0107687650067543,7.01876197691949e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
60,1.0108841132845612,6.116744081859061e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
61,1.0109897398201755,6.593318414803461e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
62,1.0110867265727819,9.231817079230398e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
63,1.0108955975693612,1.4871259620635573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
64,1.0107267797638666,1.96132794186839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
65,1.0107178117128202,2.2897292537514013e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
66,1.0107707712926972,2.8190086156358435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
67,1.0109292905585165,3.275088623744104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
68,1.0110273235395502,3.338714006409943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
69,1.0110268193061376,3.3987209461234136e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002278015547356174,0.0,0.0,-0.03643678986547403,-0.038714805412830205
70,1.0110800878479091,3.551287804771201e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
71,1.0109769591952271,3.441261928653425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
72,1.0108992421493723,3.2820383585131324e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
73,1.0108052889858075,3.347101394505542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
74,1.0107750333564713,3.293066402776994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
75,1.0106747670715657,3.115142983782852e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
76,1.010629676428388,3.262423747488186e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
77,1.010595937780642,3.5454609610131875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
78,1.010545499733089,3.463108246159711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
79,1.0106311971119935,3.233903216023108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
80,1.0106668187406822,3.34806170244295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
81,1.0106702716203704,3.645888503874849e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
82,1.0107059894484078,3.6076037077131226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
83,1.0105830431139697,3.1105838514854625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
84,1.0104799144712813,2.4305720567541197e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
85,1.0105665306895115,1.8141359996772194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
86,1.0105847300602497,1.3347877227370553e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
87,1.0106247961216996,9.889662788966297e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
88,1.0106999824010952,7.497299144746334e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
89,1.0106514877081234,5.653830137973943e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
90,1.0105824977373716,4.13031659304341e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
91,1.0106217524769436,3.533898002381326e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
92,1.0105836082654667,4.15100353371394e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
93,1.0106366093715862,4.911005401644915e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
94,1.01072006606688,5.242321500313247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
95,1.010735109035204,6.072479409996254e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
96,1.0108095606895064,7.422447732086471e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
97,1.0106910430580114,7.976263424541833e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
98,1.0106779385614582,7.629497203152039e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
99,1.0106644240501326,7.304775354740539e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
100,1.0105357559491224,6.9031330636322595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
101,1.010672164298226,6.079148432311367e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
102,1.010725701730666,5.531398110052595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
103,1.0107842410279526,5.627158734180163e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
104,1.010762850362168,5.595112934156987e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00045640960243991535,0.0,0.0,-0.035566434928139816,-0.03602284453057973
105,1.0105930880761038,5.351196842061247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
106,1.0106094921525475,5.981711989503065e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
107,1.0106534512436107,7.489851332013068e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
108,1.010738362428877,8.372834355172862e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
109,1.0107858000554093,8.316962855066034e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
110,1.0106236084088502,8.826183095760609e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
111,1.0105528396296137,1.007177136039613e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
112,1.010504076488446,1.0489517038424948e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
113,1.0106283299634198,1.0234670553872249e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
114,1.0110235979946431,1.046191548690875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
115,1.011120722839066,1.0432590838756424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
116,1.0109177920905936,9.523564632156602e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
117,1.010691245494624,8.416041347624054e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
118,1.0104967805067246,7.232094807970033e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
119,1.0105607258508285,6.124511601457377e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
120,1.0107614231067088,5.36618853519108e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
121,1.0110043561020565,5.7778971729150595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
122,1.010987423046352,1.0392894018470858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
123,1.0108598943585347,1.8293111569938783e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
124,1.010742228444481,2.4679892398539443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
125,1.010631170203231,3.4253057911075646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
126,1.0106789756065537,5.2304012988794555e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
127,1.0108427514184326,6.766413761030861e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
128,1.0108921557389094,7.341581076434664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
129,1.0108234577618844,8.034005400234004e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
130,1.01055565227172,8.954372843977021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
131,1.0105393907268974,8.966157300420273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
132,1.0106181036776674,8.35778331033941e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
133,1.0108503104380986,8.053373955622816e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
134,1.0110840510908217,7.625447162467684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
135,1.0111001923169123,6.623802858985642e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
136,1.010811498455105,5.549091786624657e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
137,1.0107321199626722,4.5962009466623514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
138,1.0105406323540203,3.6236277257132593e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
139,1.010610047921311,2.7999501490127332e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000785727893753554,0.0,0.0,-0.036193255289721726,-0.036978983183475284
140,1.010709627580521,2.1778174037964118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
141,1.0107569054010623,1.904364917027305e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
142,1.0108131450206366,2.3021826949784232e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
143,1.010918635993337,2.926348137151394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
144,1.0109757468577756,3.3690386225511924e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
145,1.0109269851273401,4.359448434242409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
146,1.011040889743143,5.9931872328614934e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
147,1.010999877353793,6.979550888138762e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
148,1.0109942474212459,6.972550733333459e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
149,1.0109612040121319,6.998707323546911e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
150,1.010853372815618,7.318006383242468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
151,1.0108327073966556,7.137611543987846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
152,1.0108207126283453,6.139605162339135e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
153,1.0107446243195906,4.8204866944335386e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
154,1.0109427659102257,3.647541779142147e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
155,1.010962862310743,2.685194266786219e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
156,1.0109997700450903,1.8656750626230513e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
157,1.0109645006423116,1.1874119873161688e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
158,1.011009464225581,6.7812904714701885e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
159,1.010897039047459,3.317056837313477e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
160,1.010800838959628,1.148991454480478e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
161,1.010626660255377,3.567706021116423e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
162,1.0106854669643313,1.5575216645622543e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
163,1.010617806902057,4.431731876535797e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
164,1.010698044205988,7.010107655736081e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
165,1.0107998139429486,7.997728308337844e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
166,1.010948478135268,8.606755297148364e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
167,1.0110323815754807,1.0714093421678026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
168,1.0109544124013452,1.4147790045118594e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
169,1.0109971630604293,1.65988148884208e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
170,1.0108195640807724,1.642656990114178e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
171,1.0108997409327127,1.5227859046387952e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
172,1.0109004740996081,1.64126166589808e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
173,1.0109450611308486,2.1011212126045735e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
174,1.0109479869467581,2.588798585315813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006871616876645489,0.0,0.0,-0.03631362420196228,-0.03700078588962683
175,1.01089167474377,2.709602000609603e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
176,1.0108468885540423,2.4944109035561833e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
177,1.0107624676517122,2.359754290827341e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
178,1.0107698477016684,2.479722580960635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
179,1.0108090622148795,2.5483616348111596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
180,1.010942205161263,2.3211336720277195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
181,1.0110249604937787,1.9425459097470023e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
182,1.01094673579649,1.584219384254987e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
183,1.0108054424419628,1.2341481786488684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
184,1.010789009391659,9.186085253130806e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
185,1.0108157863182978,7.1625592899908454e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
186,1.01082504585896,5.8791562666354695e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
187,1.0109377765170418,5.142221012450507e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
188,1.0110341062070787,6.140062158636119e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
189,1.0109085850041883,8.502051271959808e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
190,1.0106452421906005,1.005125687925591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
191,1.010546972336337,1.1144755972614813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
192,1.0106090454759835,1.3395042831913807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
193,1.010745787699501,1.5263778794756257e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
194,1.010730759654273,1.5262009105368353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
195,1.0105806022581485,1.5210759618277859e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
196,1.0104933198068076,1.571230434685226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
197,1.010502565744858,1.5529484302190694e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
198,1.0106847785310453,1.6935582369948902e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
199,1.0108365440746758,2.1606482227637968e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
200,1.011127179142099,2.526526850760008e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
201,1.01388772091945,2.5893711231494395e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
202,1.0157548325553998,2.633357859969891e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
203,0.9999419455424483,2.617927633179978e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
204,0.9758622240791642,2.329622038259239e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
205,0.9815436942959614,1.8484921258458298e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
206,1.0109634352870474,1.5027823746298007e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
207,1.0370226090386303,3.3088636669685944e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
208,1.0209221095373093,0.00011351309780838007,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
209,0.9950733093255275,0.00027647361831612053,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0008595431895653609,0.0,0.0,-0.03517019798255149,-0.03602974117211685
210,0.9978376647097988,0.002522667099152783,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
211,1.014887361517336,0.014116158138464237,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
212,1.0379002722123405,0.035678471894577755,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
213,1.0458726550214659,0.05720095294450056,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
214,1.0143653830965127,0.10093370737177382,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
215,0.9604970917071894,0.19495239020011346,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
216,0.9327569934798662,0.2877190998628651,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
217,0.9537942218023567,0.3308523076739185,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
218,0.9963037291181369,0.35242927420751224,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
219,1.0310811055951552,0.3559379525767093,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
220,1.0493730368159324,0.3254422598033816,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
221,1.0310798675350055,0.27678257787138055,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
222,1.0073090703651602,0.24948499649344388,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
223,1.0070587914931335,0.34393627817057065,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
224,1.018173164569698,0.5603801451468882,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
225,1.0334734140840982,0.7442101700856671,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
226,1.0367166417371707,1.010592802832115,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
227,1.0056188057043318,1.6227996151357804,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
228,0.9555068542851086,2.3012282405696505,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
229,0.9301861860708488,2.575308925178185,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
230,0.95225150622687,2.5816123834035904,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
231,0.9950216090010647,2.6241043495622254,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
232,1.028812545910114,2.562008980395534,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
233,1.043029352657508,2.2300439293719334,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
234,1.0153526707962555,1.7500771729984739,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
235,0.9907515447715047,1.2684444525405127,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
236,1.0005740607349787,0.8970802792625886,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
237,1.0221809119677863,0.6892860433610225,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
238,1.0438365238701393,0.583656838941042,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
239,1.0499937472998,0.6949063690284233,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
240,1.0166340291685056,1.1932328079223893,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
241,0.9616211209420802,1.7680601430317973,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
242,0.9333466869000879,2.022231122482225,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
243,0.9540143529881052,2.1003115395725915,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
244,0.9964187620023,2.189213418741519,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-19.80645852209609,0.0,0.0,-0.08011872581038522,-19.886577247906477
245,1.0285490061486275,2.119785961441366,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
246,1.0406093295637355,1.8377516710876396,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
247,1.0196740885637299,1.48724000181618,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
248,0.9939198440045561,1.1535303849140375,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
249,0.9849003395063866,0.9787761733524074,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
250,1.0007812757139467,1.0209099348197317,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
251,1.0178831762145273,1.0885071797382806,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
252,1.0266506092104828,1.2439509085750844,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
253,1.018881108414113,1.759896102411946,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
254,0.9896522042815951,2.3662536093149886,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
255,0.9657301291491179,2.5950380613880295,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
256,0.9650940506945794,2.5979727700640467,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
257,0.9806860645822542,2.659783290984429,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
258,0.9952849227401509,2.601090559979281,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
259,1.004495653581355,2.2844326014047263,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
260,1.006788925650159,1.8918971959060846,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
261,1.0048961337103723,1.519532400108819,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
262,1.0032504088324963,1.161217810569858,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
263,1.0043522667983265,0.9057003095262767,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
264,1.0077193626558985,0.7615241862744313,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
265,1.0111368103340632,0.6426500986500105,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
266,1.011842216267507,0.592716075608672,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
267,1.0074797900787023,0.6649882551512635,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
268,1.0007617405000315,0.7410012702706428,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
269,0.9967440471329099,0.7150434056953168,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
270,0.99604942117919,0.6351616102639032,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
271,0.99732680079533,0.5604544041126669,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
272,0.999327630997767,0.47551791099321217,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
273,1.0009535953674054,0.3675035089033275,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
274,1.0016968699894904,0.2579163712256021,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
275,1.0020171450990742,0.16447312215308676,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
276,1.0022257424009493,0.09322203256157387,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
277,1.002631985885176,0.047513458851910016,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
278,1.00338679051891,0.02225654432575615,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
279,1.0041139005158068,0.008896530709280143,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.074486992264116,-0.10000000000000005,-2.0124611797498075,-2.0199854502523262,-29.20693362226625
280,1.0042754296157503,0.006087963839033549,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
281,1.0039174576703263,0.012756465956841748,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
282,1.0034157306683724,0.021048748915138162,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
283,1.0028584676467707,0.02437275162194718,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
284,1.0023779753862587,0.02332837290755322,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
285,1.0022631523462104,0.020720444749678196,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
286,1.0024796281618111,0.017300169584904837,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
287,1.0024797214390215,0.013145248271009123,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
288,1.0025817128531413,0.008963644203368589,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
289,1.002713051881733,0.005417375730979433,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
290,1.002790570301943,0.0027694294946722037,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
291,1.0028665756443695,0.0010861154680802127,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
292,1.0028699489954764,0.00020699434815586222,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
293,1.0029138362117886,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
294,1.002979090662409,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
295,1.0029689486607216,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
296,1.0028721754532923,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
297,1.002788787769518,0.0001616217121454502,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
298,1.0027937712957284,0.00024799472333583055,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
299,1.0027180509269598,0.00026177870172297774,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
300,1.0027432375877663,0.0002395064360211652,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
301,1.0027823689694688,0.0001987316764373923,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
302,1.0029790913093155,0.00014876848505327277,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
303,1.0030459364878541,9.934899618167958e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
304,1.0029267148852745,5.787091057547219e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
305,1.0027995287253262,2.7552553708202674e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
306,1.0027850089744579,8.187170699783288e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
307,1.0027687109326584,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
308,1.002864157261733,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
309,1.0029171364868241,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
310,1.0029123682714998,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
311,1.0028132048459475,5.240908200607455e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
312,1.0026735907798132,9.319463012370843e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
313,1.0027340775412523,1.3482952885428244e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
314,1.0027582123845318,1.9063410795200706e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.14024901837457293,0.0,-2.0124611797498075,-1.818249050270033,-3.970959248394413
315,1.0026663135987632,2.2696304447891628e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
316,1.002631744506165,2.273547043401686e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
317,1.0027521047739427,2.178270722173653e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
318,1.0027417743842797,2.0639875716776644e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
319,1.0026686454929241,1.822219226154006e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
320,1.0028066475537931,1.572804997121914e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
321,1.0028635250185285,1.4245582816422485e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
322,1.002825620007284,1.2575746053407653e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
323,1.002793632752184,1.020024099461308e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
324,1.0028162665716758,8.13171147148064e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
325,1.0029670083202946,6.896791367712852e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
326,1.0031411471610743,6.009569384199869e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
327,1.0031966560216286,4.941762239860535e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
328,1.0032487446657512,3.6798898918035767e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
329,1.0032121576657147,2.4551792263297178e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
330,1.0031541990505046,1.457600274876915e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
331,1.003055855710719,7.901623842619225e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
332,1.0030628917171345,4.3272407445077736e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
333,1.0031391480585168,6.959884907803621e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
334,1.0032162363921806,2.2936336322952253e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
335,1.0033566932711322,4.705145369759388e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
336,1.003258708838992,6.382034754373868e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
337,1.003120543450281,8.108799688777282e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
338,1.0031427831920772,1.2454320900324135e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
339,1.0030935152741751,1.8530644221034297e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
340,1.0029836587504608,2.2080538682902496e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
341,1.003229877569017,2.2138389667016326e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
342,1.0033787844982394,2.2120983615127826e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
343,1.003438647432594,2.2985407541511396e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
344,1.003404109991635,2.2246486114873395e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
345,1.0032556281066427,2.0478534788788265e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
346,1.0031332116779503,2.057311194566443e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
347,1.0031966112800392,2.1476842997009545e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
348,1.00332536570575,2.0608117924292388e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
349,1.003370006861185,2.0336078187872534e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003934726491924002,0.0,-2.0124611797498075,-1.819753777062113,-3.8326084294611134
350,1.0034300409806372,2.42737240375709e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
351,1.0035069848198437,2.9301582059399488e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
352,1.0034820532627542,3.073005636693729e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
353,1.0034466813064966,3.182197449735947e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
354,1.0034311872502624,3.648469901336035e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
355,1.0033639267319014,4.002660184235111e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
356,1.0034250794805983,3.8732226001040075e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
357,1.0034365515287316,3.69948253315706e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
358,1.0034282372364087,3.730419111749029e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
359,1.0033364337273034,3.5857894472584284e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
360,1.0032631937859662,3.108511980115325e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
361,1.0032144249667256,2.641881572894849e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
362,1.003217588641432,2.3903318649907775e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
363,1.003331070536875,2.164725922397176e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
364,1.003432920229843,1.7982770235008866e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
365,1.0033017814590444,1.3743947251950759e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
366,1.0032384739568445,9.986024284841125e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
367,1.0031318311079604,6.8479658706134666e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
368,1.0029983904973556,4.6684863476799735e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
369,1.0028668347076248,3.5476857924243564e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
370,1.0030459462861179,2.984847734383378e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
371,1.0031143650464933,3.3928575239572107e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
372,1.003215283328722,5.1400442349258384e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
373,1.0032552203841048,6.789611042773457e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
374,1.0032302079722732,8.107418029140236e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
375,1.0031347410122218,1.1414722045775022e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
376,1.0030325469495387,1.6481383660653e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
377,1.0029341002177987,1.959678346936207e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
378,1.0029190783668347,2.08946652663532e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
379,1.00300809107838,2.5513788803131182e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
380,1.0030487855040422,3.3834627837314054e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
381,1.003038005045162,3.907682333894833e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
382,1.0030125271654122,3.8309006320324345e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
383,1.0029418031821202,3.696784476399063e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
384,1.003061481598902,3.906114936094713e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003659161483588232,0.0,-2.0124611797498075,-1.8371971904214204,-3.850024286319587
385,1.0031672330316683,4.0824088026863956e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
386,1.0032621611538977,3.801435596330701e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
387,1.0033443043861732,3.309825851377067e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
388,1.0033287556601147,3.0212246113476077e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
389,1.0032587705836857,2.8323132627838883e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
390,1.0032800128546882,2.4568543911214255e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
391,1.0033317729489044,1.9229502183050134e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
392,1.0033334230213282,1.3846983952247885e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
393,1.0032410902703215,9.389866102868279e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
394,1.0032518700539363,6.822549464158845e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
395,1.0032149002860298,5.857786926807078e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
396,1.0031875959351895,5.303053875253293e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
397,1.0030541252876006,5.559229087852823e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
398,1.003141963730058,7.258671273885899e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
399,1.003151387526403,8.96807389757924e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
400,1.0031873363309884,9.113778634926879e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
401,1.0031722154279397,7.816381521203228e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
402,1.0030980271243521,5.909218250193745e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
403,1.0031082221806231,4.022180576611162e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
404,1.003072719656304,2.5283383117472247e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
405,1.0030562484604928,1.4897464087109377e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
406,1.0029587943513822,8.597450382560555e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
407,1.0028443299824485,8.650886177204755e-07,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
408,1.0029911227575898,1.552135224267831e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
409,1.0032295284085153,2.276270161602749e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
410,1.0032677591778683,2.5826832435561946e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
411,1.0032374853643384,2.7992367257519907e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
412,1.0031498662102971,3.1629654779112652e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
413,1.0032281220487589,3.4003312883845338e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
414,1.003265569579005,3.2436492021465165e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
415,1.0032578987041232,2.883689367897841e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
416,1.0031893350294456,3.6958846599696973e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
417,1.0030877235330637,7.540571932745659e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
418,1.0031901450262157,1.3126440942658042e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
419,1.003186754213509,1.657759576151814e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.00026858580033404194,0.0,-2.0124611797498075,-1.834379851786615,-3.8471096173367565
420,1.0032585334275599,1.74850957487055e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
421,1.0033044342847333,1.826053436761942e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
422,1.003371870187677,1.8714388065070225e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
423,1.0032858106187,1.720156815051482e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
424,1.0032415532522938,1.3859433875337399e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
425,1.0030975831895919,9.912854751034736e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
426,1.002944593620961,6.33993777725325e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
427,1.0029381418840504,3.8223033511635635e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
428,1.0031000554702667,2.749565879318096e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
429,1.0031610208335766,2.7505125421841616e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
430,1.0031922780373088,2.9016194250425002e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
431,1.0032041276078156,3.270364370112464e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
432,1.0031969328339765,5.4909514253133496e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
433,1.0032471741753386,1.0287072335006281e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
434,1.0032836097020663,1.5087265435689436e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
435,1.003283133274482,1.716825204722055e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
436,1.0032191021883974,1.8816188595814036e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
437,1.0032303167885552,2.3840419720494965e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
438,1.003271516758685,2.992294807360486e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
439,1.0033052505520752,3.168387197246022e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
440,1.0032698289159137,2.867829043238855e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
441,1.0032967610401793,2.4061249590266866e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
442,1.003486151282052,1.937393453499031e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
443,1.0034055432903783,1.4576970946998564e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
444,1.0033606840964822,9.919230156938209e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
445,1.0032951662258438,5.933756504298425e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
446,1.003198064240143,2.9498903448865466e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
447,1.003036274692026,1.024494952006953e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
448,1.0028679427354363,1.4328059868837455e-08,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
449,1.0028442658236179,0.0,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
450,0.9990513984701327,0.0,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
451,0.992613912189323,3.0995046985768965e-08,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
452,0.9891942794854204,8.187371414044394e-07,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
453,0.9890473341204971,3.2892779811374396e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
454,0.9906501338979159,7.884656204856742e-06,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0002867587972853685,0.0,-2.0124611797498075,-1.7155978366377007,-3.7283457751847937
455,0.9930299360007943,1.3043649045935971e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
456,0.995718293798741,1.6257988578525336e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
457,1.0053310023953115,3.826960861552302e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
458,1.018774027214495,0.0002878879093502316,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
459,1.0247871094487577,0.0011429841456414183,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
460,1.0215528608200752,0.0023596862956576795,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
461,1.011919600748476,0.0033674946107385586,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
462,1.0040705655943865,0.005698414331823343,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
463,1.0033478502155238,0.012804882293170375,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
464,1.0096457011707798,0.026120618053829918,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
465,1.016871246466106,0.04285790213107951,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
466,1.0186752813823556,0.05633270228413241,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
467,1.0141434450861158,0.06037543528115138,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
468,1.0074717467428358,0.06213181277445155,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
469,1.0038816199996143,0.08253035452573071,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
470,1.0060138268221177,0.12403682471100974,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
471,1.011903447288638,0.1564038382471829,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
472,1.0161953382213136,0.16190256313100046,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
473,1.0159307093641514,0.15955852326300946,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
474,1.0119416737971518,0.1605728895327389,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
475,1.0078366968703039,0.15140579595388354,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
476,1.0068017287820052,0.13200699524764706,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
477,1.0092385463828781,0.11620331748354606,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
478,1.012844013842055,0.10234943721739907,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
479,1.0143994219584145,0.0854102698127267,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
480,1.0128824322955572,0.072649065173769,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
481,1.0097215185938424,0.06549696288150765,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
482,1.0076551147095045,0.05707239390015741,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
483,1.0080987960910477,0.048967071666649716,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
484,1.0105709023362401,0.044948547575765406,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
485,1.012807038684135,0.04096021599359742,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
486,1.013272181318499,0.03523995450390619,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
487,1.0117572723529937,0.03105507831254962,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
488,1.009672744672109,0.027808246144445558,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
489,1.0088264981353754,0.023587206561511906,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.6055237514647658,-0.10000000000000005,0.0,-0.052238776546188484,-1.7577625280109543
490,1.0096504829534827,0.020090029383193087,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
491,1.0113764712996491,0.01781256785135192,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
492,1.0123783095971246,0.01524670152843567,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
493,1.012019790658437,0.013086758524288186,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
494,1.010749519310518,0.01212666029580184,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
495,1.0095295553511563,0.01107413474216067,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
496,1.00935689584204,0.009718605222190277,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
497,1.0102716926200126,0.00902368346856048,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
498,1.0116177043663643,0.008485517186789,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
499,1.0120627952475985,0.007466198434380441,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
500,1.011383004234335,0.006588595080670612,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
501,1.0103727388117136,0.005990236721450256,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
502,1.0098517228869999,0.005183659372433474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
503,1.010107034324012,0.004409614644701684,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
504,1.0108066507715971,0.003942597730657297,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
505,1.0113894408892976,0.00345603668213506,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
506,1.011422526843795,0.0029562462187008504,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
507,1.0109172278843659,0.002709442638535787,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
508,1.0103071238848405,0.0025124044393830406,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
509,1.0101729599358065,0.0022112823724103284,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
510,1.0104272241328265,0.002018728016794835,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
511,1.0109080545875135,0.0019088237318764776,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
512,1.011288928040557,0.0016977588184779735,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
513,1.011193189829051,0.001483939713389775,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
514,1.0107815752980944,0.0013526462142141008,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
515,1.0103878037710174,0.001191322134131286,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
516,1.0103144563269784,0.0010044015847963138,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
517,1.010588883608142,0.0008810205220891166,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
518,1.0109686112303442,0.000775091945867551,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
519,1.011129207146381,0.0006504273759368037,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
520,1.0109448586642975,0.0005672871324437777,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
521,1.010578658073973,0.0005181918277741466,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
522,1.010512320482134,0.0004527606856251831,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
523,1.0107362259226267,0.00040006337481559315,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
524,1.0110041403787684,0.00038025609322503396,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1363360809858497,0.0,0.0,-0.03456360283119428,-0.17089968381704398
525,1.0111279246114195,0.0003508302545361548,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
526,1.0110440471769635,0.00031056719692803007,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
527,1.0108406962822007,0.00028997164784476533,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
528,1.010703400039542,0.0002712597791742248,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
529,1.010724765365725,0.00023641669263532977,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
530,1.0110876599151286,0.00020371105696588595,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
531,1.0110927631759596,0.00017596363603464217,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
532,1.0109117558333518,0.00014437088743826857,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
533,1.0107542573361508,0.00011752847793582842,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
534,1.0107166718457672,9.784959397624267e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
535,1.0107695577864888,7.926496029730639e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
536,1.0107851950874898,6.608690550411484e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
537,1.0108349795469165,5.900488274548374e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
538,1.0108588262980174,5.123464566438871e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
539,1.0107408694995865,4.313605176018264e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
540,1.0107301160809106,3.6343633429798665e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
541,1.0107466896364494,2.9664484221808062e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
542,1.0108405064673252,2.4847436161145725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
543,1.0108642690724141,2.1997859175052006e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
544,1.0107718909307508,1.889099525463472e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
545,1.0107939980023504,1.6380907972094875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
546,1.0107729412735575,1.527868742266231e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
547,1.0108023451853223,1.3847821342324995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
548,1.0107744768793896,1.1493792548536043e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
549,1.0107451299999932,9.030807711015411e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
550,1.0107432147946416,6.695067176928594e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
551,1.0108494742676755,4.626353165096867e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
552,1.010882496273404,3.02983196067681e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
553,1.0107935182179257,1.848292970853003e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
554,1.0107267174612948,1.082081648654493e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
555,1.0107791305644158,6.9597865635263e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
556,1.0106692639725237,4.893520169183896e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
557,1.010607328571953,3.419878117947728e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
558,1.0106982571051397,3.318780087833966e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
559,1.0109076006131867,5.770508407055682e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002195061715826279,0.0,0.0,-0.034861787343145816,-0.037056849058972094
560,1.0109280819844446,9.287301716299218e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
561,1.0107404291532442,1.1913081562745292e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
562,1.0106608470496703,1.6744399276328623e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
563,1.0107464087407119,2.6827048592430206e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
564,1.0106228711983012,3.697404185322335e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
565,1.0107359606029607,4.130892648863213e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
566,1.010756802704321,4.888676080874359e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
567,1.0107430164987974,7.342932988320898e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
568,1.0105273631045777,1.0257581536293406e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
569,1.010612076471423,1.1749714868534938e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
570,1.0108319467055482,1.3222008821042714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
571,1.0110073363278025,1.5752856165980544e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
572,1.011029490168868,1.7061181223026052e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
573,1.0108064006219402,1.610328845115193e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
574,1.010649426885031,1.4479554301587846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
575,1.0105361269006559,1.2696623902382077e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
576,1.0105379656090636,1.0247702942250595e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
577,1.0106883346352533,7.488974869271884e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
578,1.0108970026388808,5.691914240108717e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
579,1.0110694638092104,6.105801215407037e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
580,1.011136357302806,7.65109151644881e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
581,1.0109528433849848,1.021986793366929e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
582,1.0108138651049114,1.8307628242534783e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
583,1.0108112253720754,3.116380793652668e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
584,1.010856847728766,3.995699466004007e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
585,1.0108300668850836,4.490499657893646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
586,1.0106692558010095,5.6648384591291936e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
587,1.0106186468016098,7.372757732887063e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
588,1.0106776387889405,8.197933104918612e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
589,1.0108091104956647,8.049978914575413e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
590,1.010879372406851,8.214181996661018e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
591,1.0110249693969668,8.764325106418728e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
592,1.0110390767088009,8.559394877931875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
593,1.0110201368367182,7.316804084789335e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
594,1.0109011783470505,5.678275442328586e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007972727797523684,0.0,0.0,-0.034684994150366494,-0.03548226693011886
595,1.0108325136540883,4.1074488372465095e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
596,1.0108656797826248,2.763006438209977e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
597,1.0108577549074345,1.7716016263691346e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
598,1.010937979788871,1.2061756795244562e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
599,1.0108830813044336,9.488459402062166e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
600,1.0107503117485785,7.873913862717163e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
601,1.010621732958306,7.5349991505243764e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
602,1.0105982603863104,1.0775602252094899e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
603,1.0107542603243873,1.6605212007044134e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
604,1.0109954599627566,2.0453625720207133e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
605,1.0109991834310774,2.0487092213209767e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
606,1.0109654376809463,1.879662862517114e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
607,1.0107387056317203,1.652232818187082e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
608,1.0106050398466349,1.3664553056191882e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
609,1.0106999510142993,1.1306267934283313e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
610,1.0108441092528888,9.682402090009004e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
611,1.0108424514651442,9.307875311782942e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
612,1.0107416184782176,1.3062700073488358e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
613,1.0106445192668247,1.973249568459642e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
614,1.0106645513394281,2.417489400024528e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
615,1.010793834885217,2.828602725128848e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
616,1.0109255166607591,3.60896918039773e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
617,1.0108910643990314,4.2332923730059505e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
618,1.0107613079404274,4.236406962836315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
619,1.0107813230539768,3.980048039209171e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
620,1.0106082597164863,3.6482426673575303e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
621,1.010563403688139,3.0762858331952166e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
622,1.0105891912066152,2.3440037976508696e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
623,1.0107397926916621,1.635407551097514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
624,1.0108544426241657,1.0595943215781966e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
625,1.0109418368310885,6.590048410810593e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
626,1.010897264637775,4.150582144965113e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
627,1.010709460972798,4.1175926106656775e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
628,1.01054429270911,6.985192258987357e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
629,1.0106049736130869,1.0240701568351862e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006191642071680037,0.0,0.0,-0.03498420059735444,-0.03560336480452244
630,1.0107461006026126,1.2053508124265772e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
631,1.0107300434079638,1.5389932180281816e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
632,1.0107901952484715,2.2512927513357524e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
633,1.0107604621990427,2.8995968275567032e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
634,1.0106016573553804,3.103711871403001e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
635,1.0106373521863563,3.339115225770695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
636,1.0109039007829446,3.9851750817397365e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
637,1.010914402128453,4.455594633862989e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
638,1.0108406731999484,4.344242026085143e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
639,1.0106838057026086,4.1227962741157456e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
640,1.0105850867404063,4.0101873909721445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
641,1.010629131533152,3.660344896289253e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
642,1.010670454520182,3.0380396129101344e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
643,1.0107339741164532,2.38167300009459e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
644,1.0107329607441604,1.7631345914135688e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
645,1.0106388066303813,1.2297919986358745e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
646,1.010565963341687,8.273863026326151e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
647,1.010739116382485,6.165064901999056e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
648,1.0109275490467655,6.9654190260483525e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
649,1.0110135320713816,9.07594631300136e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
650,1.0109768743062135,1.0236799799668936e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
651,1.0108988964087942,1.1335104321701977e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
652,1.0107894735976897,1.2889632791142646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
653,1.01084309867741,1.3147990422723916e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
654,1.0109224340508713,1.1527519478073173e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
655,1.0109614604799555,9.088965858000628e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
656,1.01089684139336,7.336972218334957e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
657,1.0107996438145352,7.043277628184295e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
658,1.0107842089597772,7.2032494654056255e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
659,1.0107804883722264,8.151891071918014e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
660,1.0109436677286248,1.1750814028606104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
661,1.0109749048122982,1.6145531816445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
662,1.0108958323600883,1.7793656171416275e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
663,1.0107991784902162,1.6913407526518278e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
664,1.01070900960498,1.5016777471866087e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003913250103262915,0.0,0.0,-0.035096552788203256,-0.03548787779852955
665,1.0107808696132217,1.2338460707899249e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
666,1.0108429507642465,9.417314568229766e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
667,1.0109002054836373,6.835800353642588e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
668,1.0109435230651809,4.904329024042664e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
669,1.0107978316433122,3.983272844307778e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
670,1.0106782358820594,3.6457661856414466e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
671,1.0106270290678958,3.7687069845476364e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
672,1.0106356187721677,4.887370349100289e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
673,1.010794745141817,6.147220199239021e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
674,1.0108244037715404,6.833285987335209e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
675,1.0108845929037884,7.929074899666249e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
676,1.0108109469434245,9.184947803100873e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
677,1.0107119950342698,9.672312183370727e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
678,1.0107346268137682,1.0842663308605693e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
679,1.0108015812452775,1.3215192717673588e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
680,1.0109059264631401,1.454936914492104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
681,1.010928080057495,1.530852232380408e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
682,1.010817399042546,1.8115431517795263e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
683,1.0106735933397133,2.128279035695714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
684,1.010725347397455,2.1642244416683562e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
685,1.0107327815505946,2.045154493623559e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
686,1.0108185619202787,1.9486960482646965e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
687,1.0107416262947988,1.7667604624160477e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
688,1.0106543737542983,1.4923133793725359e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
689,1.010657083805794,1.2395609307369009e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
690,1.010691189594637,1.0072095885634921e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
691,1.0107551908932586,8.45492659652287e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
692,1.0107454998431764,8.095541069746083e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
693,1.010737932502417,7.840237568560205e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
694,1.0105849589234095,7.066771528127198e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
695,1.0105089755688668,6.274110840866411e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
696,1.0107905629342935,5.382240017843105e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
697,1.0110171334901168,4.205970523226455e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024
698,1.0111094328182788,2.9858291178434834e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00024096234279396094,0.0,0.0,-0.03472735941736306,-0.034968321760157024


==> data/eval_hist_11000_0.45_new_new_filter.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0110303445929196,0.03912499132537429,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
1,1.0122915656470324,0.03568987006552878,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
2,1.0122301873442554,0.03280869104665434,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
3,1.011002762834228,0.03053587137392902,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
4,1.0098848146556538,0.027997316962235154,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
5,1.0095296195315537,0.02554907077551528,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
6,1.0103396066846215,0.023602710713158365,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
7,1.0114496964299644,0.021651118731560563,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
8,1.011952134238703,0.019706543618747862,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
9,1.0115066006144418,0.01810515663568451,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
10,1.0105536711341652,0.016623530739513403,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
11,1.0100213437130254,0.01512434207201314,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
12,1.010252929952063,0.013847638662373042,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
13,1.0108324819364463,0.01274228492887475,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
14,1.0114280176240822,0.01160368701464859,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
15,1.011424238960037,0.010584433464481407,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
16,1.0109584728803525,0.009724045418214908,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
17,1.0104202721455793,0.00886155812214432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
18,1.010083268490096,0.008044481435032107,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
19,1.010414314501112,0.007356773195198246,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
20,1.0109842161852423,0.006713544910813536,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
21,1.0114367906268178,0.006091982447433704,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
22,1.0113803995144401,0.005561449323644937,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
23,1.010914888990339,0.005095631989806772,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
24,1.0105237815655115,0.004638528521453325,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
25,1.0105800851642481,0.004230890712800711,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
26,1.0108847755406833,0.0038970234729328924,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
27,1.0111225173063068,0.003564855590797232,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
28,1.0112488905648105,0.003241907962538551,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
29,1.011056528014526,0.002971077901917389,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
30,1.0107805099440306,0.0027129461193447723,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
31,1.010629063036225,0.0024617190765243496,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
32,1.0107609842054102,0.0022422014371532707,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
33,1.0109906730099416,0.0020423320803489935,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
34,1.0112282306725116,0.0018536014827036044,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
35,1.011372313711693,0.0016865164993367248,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
36,1.011270747938409,0.0015397971569868145,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
37,1.0111511582502026,0.0013988865123654036,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
38,1.0109681695461332,0.001270932618376113,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
39,1.0108106317763077,0.001163611883404993,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
40,1.0107290248259613,0.0010667349780182802,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
41,1.0107580974071058,0.0009704815650935895,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
42,1.0108766212586278,0.0008794180589766329,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
43,1.0109576068881987,0.0008012799866548855,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
44,1.0108881987791687,0.000733823764698698,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
45,1.0108069343144426,0.000670654597586918,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
46,1.0107463004801347,0.000608974325817198,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
47,1.01086071592845,0.0005520597338082948,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
48,1.0109971442413161,0.0005016923513335963,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
49,1.0110002489551022,0.0004551643650041682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
50,1.0109246438839343,0.0004125980284344149,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
51,1.0106853624484713,0.00037471088522546167,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
52,1.010684711525317,0.00034032441862940445,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
53,1.0107966226732477,0.00031080010391740465,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
54,1.0109973252508893,0.000283773463265055,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
55,1.011108422258658,0.0002572997400371322,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
56,1.0110068206200569,0.00023870044151172367,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
57,1.010757015794438,0.0002222400511434405,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
58,1.0107317932108246,0.00020229370273552462,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
59,1.0107687650067543,0.0001880264579742146,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
60,1.0108841132845612,0.00017750187957361682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
61,1.0109897398201755,0.00016369437490480963,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
62,1.0110867265727819,0.00015408424986719553,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
63,1.0108955975693612,0.00014633735255189907,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
64,1.0107267797638666,0.00013347852149783382,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
65,1.0107178117128202,0.00012188849968965666,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
66,1.0107707712926972,0.00011315779189595623,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
67,1.0109292905585165,0.00010591600231273432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
68,1.0110273235395502,9.933465292265623e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
69,1.0110268193061376,9.556549699379547e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
70,1.0110800878479091,9.098592561581889e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
71,1.0109769591952271,8.293439275750557e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
72,1.0108992421493723,7.745828683160579e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
73,1.0108052889858075,7.444809490619108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
74,1.0107750333564713,6.957708263112928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
75,1.0106747670715657,6.35857037111608e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
76,1.010629676428388,5.848512370349754e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
77,1.010595937780642,5.437415554604921e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
78,1.010545499733089,5.151912019674473e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
79,1.0106311971119935,4.846828336417819e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
80,1.0106668187406822,4.5620817721640394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
81,1.0106702716203704,4.322690301837544e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
82,1.0107059894484078,4.007750271394045e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
83,1.0105830431139697,3.702304834336696e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
84,1.0104799144712813,3.42521955736717e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
85,1.0105665306895115,3.1582723996834906e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
86,1.0105847300602497,2.8884585884598127e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
87,1.0106247961216996,2.633282961834163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
88,1.0106999824010952,2.49802795528038e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
89,1.0106514877081234,2.5242307908052e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
90,1.0105824977373716,2.4618095854788046e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
91,1.0106217524769436,2.2494650632924875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
92,1.0105836082654667,2.0653512153600888e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
93,1.0106366093715862,1.9620567733046514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
94,1.01072006606688,1.8496133284720673e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
95,1.010735109035204,1.723671421143914e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
96,1.0108095606895064,1.608764571957006e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
97,1.0106910430580114,1.4667101120838877e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
98,1.0106779385614582,1.3513016842586071e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
99,1.0106644240501326,1.3177842466245255e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
100,1.0105357559491224,1.2917279561439143e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
101,1.010672164298226,1.2568320985590423e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
102,1.010725701730666,1.2723340228024864e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
103,1.0107842410279526,1.2326931544753076e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
104,1.010762850362168,1.1371400869130162e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
105,1.0105930880761038,1.1963344641408753e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
106,1.0106094921525475,1.3126364674193999e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
107,1.0106534512436107,1.3161527131306813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
108,1.010738362428877,1.3133351578090487e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
109,1.0107858000554093,1.2519670266852332e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
110,1.0106236084088502,1.3701126789777668e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
111,1.0105528396296137,1.4896544164626699e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
112,1.010504076488446,1.3689482071732221e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
113,1.0106283299634198,1.3233332653284542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
114,1.0110235979946431,1.3270699514374507e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
115,1.011120722839066,1.4098661512179997e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
116,1.0109177920905936,1.5457026119838695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
117,1.010691245494624,1.5772059587525568e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
118,1.0104967805067246,1.5682976099287003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
119,1.0105607258508285,3.038818640223666e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
120,1.0107614231067088,4.7780964719712406e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
121,1.0110043561020565,4.9367342145286404e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
122,1.010987423046352,5.201035602182583e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
123,1.0108598943585347,5.99301817779224e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
124,1.010742228444481,6.111353400505871e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
125,1.010631170203231,5.844452360933269e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
126,1.0106789756065537,6.389960775559155e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
127,1.0108427514184326,6.637781966989021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
128,1.0108921557389094,6.150261149393076e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
129,1.0108234577618844,5.8399808627917895e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
130,1.01055565227172,5.69630928567992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
131,1.0105393907268974,5.3743437882719366e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
132,1.0106181036776674,5.084396262015775e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
133,1.0108503104380986,4.9121573945737975e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
134,1.0110840510908217,4.5446607167368064e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
135,1.0111001923169123,4.7817949024683884e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
136,1.010811498455105,5.087613160422092e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
137,1.0107321199626722,4.7194036945510584e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
138,1.0105406323540203,4.798599175303937e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
139,1.010610047921311,5.699610255927623e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
140,1.010709627580521,6.126081471699322e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
141,1.0107569054010623,6.189047885642387e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
142,1.0108131450206366,6.343705274481296e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
143,1.010918635993337,6.47237670772786e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
144,1.0109757468577756,6.367604290183385e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
145,1.0109269851273401,5.839580354962028e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
146,1.011040889743143,5.413491799054932e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
147,1.010999877353793,5.008638920328128e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
148,1.0109942474212459,4.739193941353991e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
149,1.0109612040121319,4.524780754086286e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
150,1.010853372815618,4.182873308567049e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
151,1.0108327073966556,3.886833283201979e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
152,1.0108207126283453,3.617284308529807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
153,1.0107446243195906,3.273407047989118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
154,1.0109427659102257,2.972727052793389e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
155,1.010962862310743,2.821430107977951e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
156,1.0109997700450903,2.70494262167533e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
157,1.0109645006423116,2.487128735317514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
158,1.011009464225581,2.3228269325875646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
159,1.010897039047459,2.4077769843993627e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
160,1.010800838959628,2.4703737400406782e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
161,1.010626660255377,2.3176101624953596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
162,1.0106854669643313,2.1316275813745524e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
163,1.010617806902057,1.9440280380521033e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
164,1.010698044205988,1.855569784988994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
165,1.0107998139429486,1.9032415393022944e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
166,1.010948478135268,2.2628840984821937e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
167,1.0110323815754807,2.4484969120702173e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
168,1.0109544124013452,2.2610007489984943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
169,1.0109971630604293,2.1165044541717907e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
170,1.0108195640807724,2.0645535959373487e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
171,1.0108997409327127,2.292691442560591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
172,1.0109004740996081,2.558743217214295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
173,1.0109450611308486,2.5047341029009596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
174,1.0109479869467581,2.2825798192446304e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
175,1.01089167474377,2.3093457432162072e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
176,1.0108468885540423,2.3294452127617037e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
177,1.0107624676517122,2.1134164128922108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
178,1.0107698477016684,1.9319742073508876e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
179,1.0108090622148795,1.7701205704233702e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
180,1.010942205161263,1.6257317131229382e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
181,1.0110249604937787,1.5240953783618787e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
182,1.01094673579649,1.5041061941971455e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
183,1.0108054424419628,1.4604771710963933e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
184,1.010789009391659,1.3354563854986783e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
185,1.0108157863182978,1.3893719851773878e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
186,1.01082504585896,1.5746334254350433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
187,1.0109377765170418,1.5789905022606916e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
188,1.0110341062070787,1.6366623371321822e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
189,1.0109085850041883,1.7170742132401512e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
190,1.0106452421906005,1.592146880396993e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
191,1.010546972336337,1.4416401136845915e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
192,1.0106090454759835,1.4198060202342006e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
193,1.010745787699501,1.553585942835979e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
194,1.010730759654273,1.6149736284111944e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
195,1.0105806022581485,2.2288171293982752e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
196,1.0104933198068076,3.0512396007677922e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
197,1.010502565744858,3.082602951288456e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
198,1.0106847785310453,2.9451385815382087e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
199,1.0108365440746758,2.8284287820238782e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
200,1.011127179142099,2.7329089116395716e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
201,1.01388772091945,2.7907056837517273e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
202,1.0157548325553998,2.687495299114389e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
203,0.9999419455424483,2.6879931348050834e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
204,0.9758622240791642,3.0460875915589466e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
205,0.9815436942959614,4.2223497631196326e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
206,1.0109634352870474,0.0007516445629570909,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
207,1.0370226090386303,0.002059234360031644,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
208,1.0209221095373093,0.02125985553829757,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
209,0.9950733093255275,0.10933041749254571,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
210,0.9978376647097988,0.17164600259006796,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
211,1.014887361517336,0.22343628336888696,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
212,1.0379002722123405,0.3751585643444755,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
213,1.0458726550214659,0.44720672217225454,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
214,1.0143653830965127,0.4691764825013192,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
215,0.9604970917071894,0.49088441358610885,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
216,0.9327569934798662,0.46642012802622357,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
217,0.9537942218023567,0.5072316721429633,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
218,0.9963037291181369,0.5506072944576249,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
219,1.0310811055951552,0.5796015069618597,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
220,1.0493730368159324,0.9106268717897096,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
221,1.0310798675350055,1.353633095490628,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
222,1.0073090703651602,1.4263020279295036,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
223,1.0070587914931335,1.457296675765376,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
224,1.018173164569698,1.6906604344170517,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
225,1.0334734140840982,1.8394064606233347,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
226,1.0367166417371707,1.770469615808125,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
227,1.0056188057043318,1.6628925555554843,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
228,0.9555068542851086,1.5684964960506396,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
229,0.9301861860708488,1.4314603002934552,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
230,0.95225150622687,1.3282140704460768,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
231,0.9950216090010647,1.2364293650934743,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
232,1.028812545910114,1.192356746516935,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
233,1.043029352657508,1.444445063086329,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
234,1.0153526707962555,1.7785599899236195,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
235,0.9907515447715047,1.785822033787102,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
236,1.0005740607349787,1.7921822514777166,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
237,1.0221809119677863,1.9955967892195594,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
238,1.0438365238701393,2.086084765314542,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
239,1.0499937472998,1.9920863441037162,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
240,1.0166340291685056,1.9067613259475726,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
241,0.9616211209420802,1.803608514189603,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
242,0.9333466869000879,1.6709736163222753,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
243,0.9540143529881052,1.6212858635820857,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
244,0.9964187620023,1.5582405799040313,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
245,1.0272694670668483,1.497743969216799,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
246,1.0371423058175593,1.7728644599256358,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
247,1.0146055431561745,2.1643158903204536,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
248,0.9875984529634482,2.169007650501368,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
249,0.9860961315915864,2.126018182185428,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
250,1.0031693751135098,2.2605036905911176,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
251,1.0197618543903844,2.2730065629213323,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
252,1.0276245598399134,2.12658492968492,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
253,1.0161245696344263,2.026397400636845,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
254,0.9828630715897724,1.9310467427847195,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
255,0.9643000839644564,1.773903446026411,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
256,0.9657670144818863,1.6564924914301609,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
257,0.9823221675995358,1.5545066738405975,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
258,0.9966425205266857,1.4287440859589828,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
259,1.0050089473057358,1.402668820877709,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
260,1.0064475797782801,1.4535659398460499,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
261,1.0042785270465253,1.3996021827641196,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
262,1.002867280912245,1.2884710539607471,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
263,1.0045986354724006,1.211741484541055,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
264,1.0084830811488656,1.144693251335023,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
265,1.0120271414042832,1.057251911998125,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
266,1.0120884592535813,0.959948117472698,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
267,1.0060149909514713,0.8686982773103692,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
268,0.9987964508961776,0.7862717481647065,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
269,0.9956752339193599,0.7130890046477706,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
270,0.9955530406200969,0.6488408957669435,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
271,0.9973007784863839,0.5893951955083088,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
272,0.9994624647467362,0.536073724634618,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
273,1.0010150568432288,0.49451619140569875,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
274,1.0016744881053103,0.45754570947478834,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
275,1.001991571659699,0.4175578992070985,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
276,1.0023157048929134,0.37827744787429546,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
277,1.0028617788964136,0.3428704715500743,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
278,1.0036936605670828,0.3112290208536286,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
279,1.0044117896638196,0.28224977404450186,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-26.15185640861125,-0.10000000000000005,-2.0124611797498075,-1.8740662800656283,-30.138383868426683
280,1.0044761897137222,0.2556025569326489,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
281,1.0039793757000508,0.231343543238256,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
282,1.0033632000595811,0.2093872091886225,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
283,1.0027541229646244,0.1895910101714352,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
284,1.0022833786006904,0.17173177706402926,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
285,1.002210602802154,0.15548994834630273,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
286,1.0024664619253698,0.14070728497468366,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
287,1.0024830968638072,0.12736299001045542,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
288,1.002580482860967,0.11534061493262232,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
289,1.0027013242692406,0.10446583976666297,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
290,1.0027767637764489,0.09457393834625565,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
291,1.002863188558061,0.08557766109789533,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
292,1.0028831924570965,0.07742962079570469,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
293,1.0029397978015617,0.07005694400686747,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
294,1.0030072466096136,0.06338824379202884,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
295,1.0029891166620297,0.0573548605614042,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
296,1.002879857536448,0.05189531911701384,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
297,1.0027860746207247,0.046954663209654315,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
298,1.0027864316112007,0.04248363852918429,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
299,1.0027114854912014,0.03843882563934619,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
300,1.0027398521632955,0.03477873681361721,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
301,1.002781453741004,0.03146742255644747,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
302,1.0029785346701106,0.028472860827486818,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
303,1.0030442143633782,0.025762716691709917,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
304,1.0029238598070127,0.023309950569172427,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
305,1.0027967679021685,0.021090628008803822,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
306,1.0027836884793095,0.019082140296507892,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
307,1.0027693764630008,0.01726869876151307,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
308,1.0028663073124968,0.01562938712478893,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
309,1.0029196559274751,0.01414291530847804,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
310,1.0029142415056678,0.01279840627933105,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
311,1.002814010448331,0.011581813423415204,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
312,1.002673535108213,0.01047923508009607,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
313,1.0027336766089063,0.009481932511688206,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
314,1.0027579060732081,0.00858006917571175,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.7435873568933382,0.0,-2.0124611797498075,-1.8205508954675194,-5.576599432110665
315,1.0026662471894434,0.007763525198840318,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
316,1.0026317959253217,0.007024913675702294,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
317,1.0027520677688873,0.006359094594892951,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
318,1.0027415392740338,0.005755956091382407,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
319,1.0026682667656202,0.0052078244210844405,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
320,1.0028062844671781,0.004712481731481109,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
321,1.0028633243044696,0.004264588203352125,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
322,1.0028256304492607,0.003859603238926912,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
323,1.0027937962704738,0.0034929041692292034,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
324,1.0028164724099258,0.0031606557274511046,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
325,1.0029671625942602,0.0028611478601602686,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
326,1.003141215241932,0.0025905749104059295,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
327,1.0031966605242222,0.00234463234118571,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
328,1.003248731486832,0.0021214333401203397,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
329,1.0032121597479016,0.0019194996046517489,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
330,1.0031542203176558,0.0017387218661317479,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
331,1.0030558782856438,0.001579456773823916,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
332,1.0030628950131462,0.0014347836548326807,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
333,1.0031391246427985,0.0013003560936169826,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
334,1.003216195652071,0.0011772884562635583,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
335,1.0033566534231597,0.001065467382947743,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
336,1.0032586848752854,0.0009654763643525341,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
337,1.0031205396498133,0.0008747972690770603,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
338,1.0031427936228616,0.0007919344843843693,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
339,1.0030935296842363,0.0007177024218749389,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
340,1.0029836691273428,0.0006527235329851895,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
341,1.0032298815684055,0.0005932418963322327,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
342,1.003378784631557,0.0005388231035539173,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
343,1.0034386476827737,0.0004895180961832915,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
344,1.0034041126032884,0.00044325644776400784,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
345,1.003255632519562,0.00040275106035224536,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
346,1.0031332156065085,0.00036930286549160537,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
347,1.0031966126257834,0.00034159368624123404,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
348,1.0033253639445816,0.00031450882126748486,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
349,1.0033700031543578,0.00028603962688019844,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.053060342764710736,0.0,-2.0124611797498075,-1.8197495383946032,-3.8852710609091217
350,1.003430037222389,0.00026059309217105675,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
351,1.0035069824551965,0.00024003369203826262,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
352,1.0034820526539308,0.0002196481283194096,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
353,1.0034466818713808,0.00020018333276738273,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
354,1.00343118807846,0.00018322845278712305,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
355,1.0033639271985502,0.00016711524904422143,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
356,1.0034250794924948,0.00015284196251438113,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
357,1.003436551384881,0.00013926017044489414,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
358,1.003428237288187,0.00012609261859344,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
359,1.00333643411277,0.00011422716984859293,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
360,1.003263194370554,0.00010389452876361708,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
361,1.0032144254800561,9.459697393206115e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
362,1.0032175888708696,8.574284844620813e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
363,1.003331070441827,7.762330209864806e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
364,1.0034329199359513,7.094673365143945e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
365,1.0033017811487266,6.581984025740782e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
366,1.0032384737603468,6.105396667719746e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
367,1.0031318310513488,5.587953743823461e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
368,1.0029983905255853,5.154718725053861e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
369,1.0028668347427647,4.9163557767484526e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
370,1.0030459462827253,4.66875618013957e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
371,1.0031143650097196,4.3573366605235865e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
372,1.0032152832931076,4.173159705247262e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
373,1.003255220383265,4.2069927170547484e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
374,1.0032302080127695,4.387902558267637e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
375,1.00313474107508,4.3924040678142144e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
376,1.0030325470058703,4.18340453619501e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
377,1.002934100245589,4.0394984793408015e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
378,1.002919078363945,3.8744273553397525e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
379,1.0030080910569845,3.567350809506989e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
380,1.0030487854811936,3.303001201184151e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
381,1.0030380050319083,3.214897474043459e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
382,1.0030125271630266,3.232978295777027e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
383,1.0029418031844706,3.131430582998922e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
384,1.0030614815995123,2.9057447508574847e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.001963276160884777,0.0,-2.0124611797498075,-1.8371971517332073,-3.8516216076438994
385,1.0031672330274715,2.7023159531377578e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
386,1.0032621611474446,2.479888236547698e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
387,1.003344304380234,2.2487231552903326e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
388,1.0033287556593884,2.0902587349216898e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
389,1.003258770587264,2.017034938168193e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
390,1.0032800128606723,2.0580144143541412e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
391,1.0033317729542697,2.1881500806358673e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
392,1.0033334230242834,2.287956763361994e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
393,1.0032410902703393,2.217323108069317e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
394,1.003251870052008,2.0438591087781487e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
395,1.0032149002845483,1.8805431580921564e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
396,1.0031875959347059,1.724414502131707e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
397,1.003054125287417,1.5862068576071682e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
398,1.0031419637301422,1.5008046898357272e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
399,1.0031513875266065,1.423184653380866e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
400,1.0031873363305117,1.3059544922246713e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
401,1.0031722154276568,1.211841759813445e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
402,1.0030980271237342,1.2948751998538447e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
403,1.0031082221805727,1.368034781376945e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
404,1.003072719656894,1.254662492797188e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
405,1.0030562484608379,1.155332920207206e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
406,1.0029587943518552,1.0612450366539842e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
407,1.0028443299822025,1.007046973268493e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
408,1.00299112275796,9.598133235412696e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
409,1.0032295284081376,8.84006707429785e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
410,1.0032677591779637,8.211961524114877e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
411,1.0032374853643224,8.482734895947356e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
412,1.003149866210304,1.0563631532409792e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
413,1.0032281220488173,1.2260940748987485e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
414,1.0032655695791226,1.8085556539912473e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
415,1.0032578987042444,2.3960458454613913e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
416,1.0031893350295489,2.3088466406805264e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
417,1.003087723533023,2.14922585082019e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
418,1.0031901450261826,2.0250162411261514e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
419,1.0031867542137192,1.8786238325324935e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003525235089149054,0.0,-2.0124611797498075,-1.8343798517851704,-3.8471935550438925
420,1.0032585334270905,1.725551483026075e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
421,1.0033044342847226,1.5979997875591362e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
422,1.003371870187823,1.6103971716895586e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
423,1.0032858106186386,1.6175762824322487e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
424,1.0032415532523296,1.4978124434572466e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
425,1.0030975831892468,1.408421112269009e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
426,1.0029445936215156,1.3686295811974473e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
427,1.0029381418837056,1.3524641660478408e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
428,1.003100055470294,1.3204727905483072e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
429,1.0031610208334962,1.2542762222860037e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
430,1.0031922780371143,1.3984040886663113e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
431,1.003204127607968,1.8615280349380508e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
432,1.003196932834033,2.0989462125042164e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
433,1.0032471741751638,2.1057449577877352e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
434,1.0032836097019542,2.1593442888649144e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
435,1.003283133274394,2.087477050387106e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
436,1.0032191021884287,1.9362496931114004e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
437,1.0032303167888215,1.761838555895015e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
438,1.0032715167590114,1.6167603544670136e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
439,1.0033052505523277,1.5097151082239434e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
440,1.003269828915907,1.3928608562647262e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
441,1.0032967610398873,1.2914759837027218e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
442,1.0034861512818545,1.197750642987152e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
443,1.0034055432901292,1.0967751717662813e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
444,1.0033606840967035,1.0231971687463609e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
445,1.003295166225672,9.474525324909456e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
446,1.0031980642401255,8.640602204577026e-06,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
447,1.0030362746922457,1.110989988478526e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
448,1.002867942735506,1.3328764910684498e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
449,1.0028442658237582,1.2290052560824189e-05,-0.04999999999999993,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
450,0.9990513984698298,1.1902131601652883e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
451,0.9926139121892366,1.2652046479543792e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
452,0.9891942794848604,1.6257487651638478e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
453,0.9890473341201661,2.292634644757011e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
454,0.9906501338976041,2.6348893809088333e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0003307444095626988,0.0,-2.0124611797498075,-1.7155978366360618,-3.728389760795432
455,0.9920408755523814,2.4825306759878696e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
456,0.992047646648879,2.2570528653566306e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
457,0.9908100492577271,2.0433125254217116e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
458,0.9898212678626515,1.8488465631703313e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
459,0.9900032079681192,1.672780963733815e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
460,0.9912830982679203,1.5134701605114083e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
461,0.9927874018861369,1.3697130932986285e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
462,0.9938206303708645,0.00014159048948512095,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
463,0.9936041732151735,0.0004233599861414373,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
464,0.9926497912042983,0.0005559723852434163,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
465,0.9915652310373058,0.0006287545810774962,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
466,0.991037035450487,0.000993108774179129,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
467,0.9912197958494744,0.0014389608877281234,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
468,0.9916917384288684,0.0015467029376071786,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
469,0.9918985745620907,0.0014690565375956796,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
470,0.9917399620942285,0.0015468158277003338,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
471,0.9914812470483487,0.0016390746784271358,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
472,0.9911405766921533,0.001566587643341081,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
473,0.9912700970264215,0.0014343597913036876,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
474,0.9916521922990271,0.0013232004839113303,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
475,0.9920871830261038,0.0012075896808861426,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
476,0.9923512952286404,0.0010990401420568447,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
477,0.9922539478300508,0.0010164477082841628,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
478,0.991970376164006,0.0009354332951448279,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
479,0.9916380416037153,0.0008584136526232077,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
480,0.9914978746484631,0.0008153320347445342,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
481,0.9914725860468715,0.0007815232401664747,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
482,0.9916323202946328,0.0007245518218787062,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
483,0.9917053583692911,0.0006617703534912818,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
484,0.9917141844620564,0.0006197326888747649,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
485,0.9915621483281288,0.0005823732131636479,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
486,0.9916147567366482,0.0005347638912156125,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
487,0.9916978760296392,0.00048625036686278763,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
488,0.9917740387349703,0.00044224527400708305,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
489,0.9919107172472568,0.0004013924786496598,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.061013198834594266,0.0,-2.0124611797498075,-0.7340782103710085,-2.80755258895541
490,0.9938872361706734,0.00036492584323705716,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
491,0.9991428286171794,0.0003317532743771835,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
492,1.0054907787449177,0.0003007806379467853,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
493,1.011616072668764,0.0002736807715764236,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
494,1.0177509401867002,0.00025103499564098694,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
495,1.0197265387245082,0.0005797532592064413,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
496,1.014950544254524,0.0009135770631279084,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
497,1.0075523750860509,0.0008697962126753228,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
498,1.0033921619643584,0.0007917614213451414,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
499,1.005349481332992,0.003929135731227794,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
500,1.0114964225562217,0.008141388799416715,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
501,1.016571988099951,0.0097378999974256,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
502,1.0166586035969394,0.01598593819116962,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
503,1.0124608740733554,0.024798498456847475,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
504,1.0077831380381221,0.02660616851594532,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
505,1.006341646735109,0.02715311190446333,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
506,1.0089201026406278,0.0318823110500611,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
507,1.0129861343015434,0.03359946740131023,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
508,1.0149087102803862,0.031874847320468025,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
509,1.013396814398736,0.03266017229401956,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
510,1.0098629846654408,0.03336760892610486,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
511,1.0073361728332102,0.03133360275700627,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
512,1.0078121564296434,0.030281027572567183,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
513,1.010582753860972,0.030151395284396684,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
514,1.01325131550262,0.028292552586190376,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
515,1.0136820940720923,0.026740650775084696,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
516,1.01184939439134,0.026512775323419724,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
517,1.0094655927032001,0.02522579605975263,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
518,1.0084437180365864,0.023408517612063046,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
519,1.0094136758931036,0.02275455067033019,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
520,1.011363245988927,0.02184479621976248,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
521,1.0125639824770882,0.02012389617376708,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
522,1.0123114437141647,0.019022074027272556,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
523,1.010922342598915,0.018207726195254143,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
524,1.0095973509271785,0.016807630866462368,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.4935814632945897,-0.10000000000000005,0.0,-0.0610544688812309,-0.6546359321758206
525,1.0094045035846564,0.015572885596392702,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
526,1.0103986242290381,0.014748302572561552,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
527,1.0116894209486709,0.013656712170858962,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
528,1.0122314037923843,0.012503245930501106,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
529,1.0116797634385288,0.011705809876578108,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
530,1.010790090113077,0.01089995525409151,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
531,1.0099363432549129,0.009958535772849969,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
532,1.009904940361644,0.009255684350833465,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
533,1.0106843528537612,0.008667983550880944,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
534,1.0115366064458522,0.007939904626750961,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
535,1.0117301755160573,0.007264561585637226,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
536,1.0111100858742792,0.0067665338874378835,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
537,1.0103288531057957,0.006253589861077386,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
538,1.0100110304152297,0.005707634217748265,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
539,1.010258731568873,0.005294624484676436,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
540,1.0109702976555741,0.004911898628324104,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
541,1.01144785814661,0.004485761291768311,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
542,1.0114066156715795,0.0041474717627899595,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
543,1.010865762303484,0.0038584784367259916,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
544,1.010276122791557,0.0035243924550416865,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
545,1.010238264170577,0.003233297665910125,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
546,1.0105984927938454,0.003013569725233946,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
547,1.011107173710556,0.0027736675466549466,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
548,1.0112719856967132,0.0025319193250198067,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
549,1.0110281348120356,0.0023572105783041665,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
550,1.0106139831168133,0.0021870442279199294,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
551,1.0104510550422734,0.001991657732511587,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
552,1.010553618376838,0.0018380563236632562,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
553,1.0107853201740111,0.0017043624875972836,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
554,1.0110146971079326,0.0015545165882626583,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
555,1.0111096137751703,0.0014252670227408455,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
556,1.0107806397929893,0.0013154332691855122,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
557,1.0104347228881259,0.0011985330661000552,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
558,1.0104045507412267,0.0010889022599821286,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
559,1.0107346337355367,0.0009976572899770152,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.1502884331678493,0.0,0.0,-0.03461638605153031,-0.1849048192193796
560,1.0109995841046482,0.0009138741507852122,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
561,1.0109763783508088,0.000835993851504337,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
562,1.0108610097539423,0.0007781662709638521,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
563,1.0107586664998054,0.0007225620127959641,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
564,1.0104567185986526,0.0006625870362949297,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
565,1.01053918081546,0.0006164419449615729,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
566,1.0106864420960981,0.0005692049558334529,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
567,1.0108416780422587,0.0005163556746566571,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
568,1.0107012609545567,0.0004692058453422391,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
569,1.0107179967602182,0.0004360515582698505,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
570,1.0107940025169744,0.0004047098051577034,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
571,1.0108695113797725,0.0003678307630359716,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
572,1.0109092225646217,0.0003377835488665774,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
573,1.0107953849884947,0.0003094810646095575,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
574,1.0107449898187968,0.0002804693569091336,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
575,1.0106529999160903,0.00025421938474794,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
576,1.010582651741385,0.0002313105329722156,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
577,1.0106328185017537,0.0002105787962364689,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
578,1.0107944095725225,0.00019165326430343403,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
579,1.0110045349677208,0.00017462342089047462,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
580,1.0111558170429482,0.00015973089616807507,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
581,1.01103284660562,0.00014673479746299452,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
582,1.0108859918789457,0.0001337984909676506,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
583,1.0108201248481046,0.00012340684042848855,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
584,1.010801915360412,0.00011995644779206004,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
585,1.0107605543665326,0.00011936631568654954,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
586,1.0106408835806227,0.00011302217357818872,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
587,1.0106494806930102,0.00010461490641079553,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
588,1.0107377557872173,9.806244179312954e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
589,1.0108486399452377,9.021965711523183e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
590,1.0108694886951248,8.22249629564057e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
591,1.0109783322874129,7.636327674083473e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
592,1.0109956890068037,7.087022737551978e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
593,1.0110133805325654,6.472695956029456e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
594,1.0109324998948779,6.0613965519619704e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008248266246735159,0.0,0.0,-0.03466172404496984,-0.042909990291704996
595,1.01087359542446,5.67800149364031e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
596,1.01088350126913,5.319436648536507e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
597,1.0108407406753295,4.9894049452772234e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
598,1.0109028816240004,4.55795757687223e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
599,1.0108590591727311,4.1754883868311725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
600,1.0107549478328193,3.873629569991686e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
601,1.010648533847546,3.5636722263065635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
602,1.0106241152537006,3.2467483887612975e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
603,1.0107590787531187,2.9753574034092857e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
604,1.0109775623406736,2.7167521884213182e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
605,1.010974783978637,2.5741613448650143e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
606,1.0109541570825955,2.6145111950807285e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
607,1.010747955788177,2.5862612687268952e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
608,1.0106255241388853,2.488379408260278e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
609,1.0107145436553,2.907572451498322e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
610,1.010841965244692,3.2403507925771736e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
611,1.0108268860082052,2.989563771349463e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
612,1.010726106378048,3.057286570767634e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
613,1.0106411351184619,3.425084022400446e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
614,1.0106747099597677,3.411331080855051e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
615,1.010808259422379,3.2484071765370945e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
616,1.0109325340896012,3.1032113816648635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
617,1.0108859657192786,2.8850505556378522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
618,1.0107493048630902,2.7922863391625387e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
619,1.010772467968425,2.638909084698416e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
620,1.010609140707198,2.5351534638444744e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
621,1.0105723636796293,2.6807408362375178e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
622,1.0105984352688258,2.6658576189333514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
623,1.0107420738081947,2.563583676817662e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
624,1.0108486662539138,2.4741361347867856e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
625,1.0109333080069498,2.4882761088032102e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
626,1.0108928904982735,2.5713673888689703e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
627,1.010712205632447,2.400848296167886e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
628,1.0105512884675183,2.3429511950400914e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
629,1.0106103313347548,2.4908620118459433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008258448760592487,0.0,0.0,-0.034990391780878045,-0.0358162366569373
630,1.0107457864275442,2.6106010510432318e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
631,1.0107248574360168,2.518623093252667e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
632,1.0107846689971944,2.5503633206375845e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
633,1.010758933245834,2.99085624599493e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
634,1.010604911506583,3.119769022337092e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
635,1.0106423732089733,2.9688731045671153e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
636,1.0109065964976984,2.834899277727581e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
637,1.010912904847725,2.607636747621496e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
638,1.0108365738356353,2.397780962741654e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
639,1.0106805571502504,2.3732059276709937e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
640,1.0105851302016338,2.3525975582185013e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
641,1.0106321015680375,2.700225878072679e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
642,1.01067373746461,3.085933783995108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
643,1.0107349693384111,2.882387132625368e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
644,1.0107311160289083,2.8732963414477548e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
645,1.0106358431925326,3.0444423115688277e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
646,1.0105643022286273,2.9514393118901312e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
647,1.010739922230292,2.684259451700205e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
648,1.0109299464755914,2.489615962404021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
649,1.0110154927808266,2.3034739516304317e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
650,1.0109769191185949,2.1537878266536344e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
651,1.010897189750999,2.1009001771181493e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
652,1.0107875243766051,2.157724777224807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
653,1.0108424525207036,2.5997427426495638e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
654,1.0109234662311708,3.058576185404204e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
655,1.0109631977392584,2.9990684535514226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
656,1.0108978574944545,2.7624194855669698e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
657,1.010799218401519,2.6990393404651785e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
658,1.0107828169109643,2.595838508758733e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
659,1.0107793111551602,2.4097668265996823e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
660,1.0109436030849792,2.279533881172955e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
661,1.010975893011326,2.1168695834778165e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
662,1.010896998668159,2.0385790101394248e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
663,1.01079959841308,1.9770060676048792e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
664,1.0107084328375266,1.8173496831104164e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005288453781436328,0.0,0.0,-0.03509734960197063,-0.03562619498011427
665,1.0107798468621534,1.857176015990113e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
666,1.0108423254045524,1.949971137061923e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
667,1.0109004259433527,1.8466778662585198e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
668,1.0109443320324978,1.8031236532440983e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
669,1.0107985390645533,1.8834301873476096e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
670,1.0106783006808289,1.852299104820354e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
671,1.0106264645456176,1.726471465922866e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
672,1.0106349283992426,1.662860386226578e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
673,1.010794481721748,1.604511642234579e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
674,1.0108247313689016,1.6207753991018146e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
675,1.0108851976481579,1.811710029441597e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
676,1.0108113307125044,1.952559658085565e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
677,1.0107118820290122,1.8668146162226468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
678,1.0107341554543596,1.887198976106887e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
679,1.0108011554672653,1.954425035327523e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
680,1.0109058744433193,1.887607526640565e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
681,1.010928404886469,1.789306445624334e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
682,1.0108178094866025,1.7466035131531614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
683,1.0106737608880472,1.6931259166623435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
684,1.0107251656296103,1.5662475957864162e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
685,1.0107324272007479,1.5822179979845164e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
686,1.0108183289429185,1.599417177222021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
687,1.0107416844425543,1.5493898041300854e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
688,1.0106546486138788,1.724759771261995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
689,1.010657339400775,1.8164840917235033e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
690,1.0106912282615084,1.644064542478659e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
691,1.0107550038928972,1.5526662360379903e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
692,1.0107452555281413,1.4888097745472456e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
693,1.010737827013775,1.4556266160254189e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
694,1.0105850604102518,1.4149968856219161e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
695,1.0105091840343503,1.293303635408702e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
696,1.0107907048145233,1.2181035437860572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
697,1.011017104559721,1.1471309579373088e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075
698,1.0111092728884958,1.0396276920374422e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0004065718709523486,0.0,0.0,-0.034727241553848404,-0.03513381342480075


==> data/eval_hist_11000_0.45_new_new_filter_solar.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0104169568150831,0.002726782177970055,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
1,1.0103388673929625,0.0024711142070347925,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
2,1.010301817725332,0.0022437614972635406,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
3,1.0102748942388742,0.0020388364801970115,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
4,1.0104223599092976,0.001846108769329354,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
5,1.0103670901499224,0.0016718543160568222,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
6,1.0103761302928733,0.001514602810648353,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
7,1.010314384265482,0.0013739439352625064,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
8,1.0102358424741302,0.0012468699023678693,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
9,1.0101835447720318,0.0011300184965397832,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
10,1.0101772774765947,0.001027378762104502,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
11,1.0103524616987472,0.0009339052443806216,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
12,1.010537831001244,0.0008450034086002199,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
13,1.0104679415163418,0.0007654489068589332,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
14,1.0103925501850235,0.0006959310379153953,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
15,1.0102381246632,0.0006339599538620241,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
16,1.0101722221194298,0.0005757290852867864,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
17,1.010197982036891,0.0005280029561094925,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
18,1.0101040671116785,0.0004991353412174123,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
19,1.0102177709477962,0.0004662425484602022,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
20,1.010321940375382,0.00042318200540625447,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
21,1.0104755227886961,0.0003922828287203895,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
22,1.0105126319772373,0.00036700122549293644,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
23,1.0104198119904126,0.00033610650822748524,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
24,1.0103555040544163,0.00030666386563130393,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
25,1.0104442895285501,0.000281610572146907,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
26,1.0105065178380837,0.00026080223206072684,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
27,1.0104632611846587,0.0002502076518618859,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
28,1.0104952222612245,0.00023894815799296718,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
29,1.0104399510208362,0.0002197485031531534,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
30,1.0103970207326338,0.0002014744432347382,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
31,1.010371891471797,0.00018501091977131436,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
32,1.0104200464762076,0.00017006008258366474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
33,1.0104298298128063,0.0001556559124618672,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
34,1.0104723505766913,0.0001410757527445505,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
35,1.0105730745034482,0.00012836718122914923,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
36,1.010606661165921,0.00011755352911798435,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
37,1.0107038307528666,0.00010772870874438026,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
38,1.0106687296685641,9.82552936037086e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
39,1.0105075140975928,8.928984901365082e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
40,1.0102940995560683,8.151858748011055e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
41,1.0101557121488562,7.786623083020231e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
42,1.0101735537272345,7.528070110512111e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
43,1.0102723168874537,7.319421464643361e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
44,1.0103080729667586,6.997295405988668e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
45,1.0103308088281604,6.977136784191618e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
46,1.0102861176279772,8.762683046713861e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
47,1.0103108712330167,0.00011044096829689097,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
48,1.010327820270878,0.00011388873278421802,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
49,1.010288819025943,0.00010549732841405929,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
50,1.0102861887458636,9.803748078661317e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
51,1.0101769980952557,9.016471629569877e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
52,1.0102627668390491,8.228938781022667e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
53,1.0103595164475143,7.473867210716466e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
54,1.0104847573073612,6.77966894263138e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
55,1.0105501295116124,6.17165823450073e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
56,1.0104764794766048,5.613861247717591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
57,1.0102904707017546,5.4113330011289795e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
58,1.0102803461033378,5.281948121078248e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
59,1.0102454120265878,5.159862666306077e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
60,1.0102565547137408,5.664346886558368e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
61,1.0103151883113148,6.161653944724004e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
62,1.0104683401538814,5.967334510121088e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
63,1.0104083338492624,6.416257596502794e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
64,1.0103527937765306,6.939692845557043e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
65,1.0103395488921312,6.517120023979664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
66,1.0102722617001891,5.99059115010377e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
67,1.0102986818043047,5.500754017092426e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
68,1.0103497149327565,5.804295632732886e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
69,1.0104055567217103,6.000454934388687e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
70,1.0105642964594754,5.510147799684792e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
71,1.0105452601211846,5.092455551898571e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
72,1.0104867406428972,4.787992791268682e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
73,1.010344389732948,4.486417063097237e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
74,1.0102357190280544,4.125657334381591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
75,1.010080224791756,3.9342216497520077e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
76,1.0100270194407253,4.5453894456053515e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
77,1.0100128635981849,5.008130999903237e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
78,1.009983033620376,4.6262704621423524e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
79,1.010077489748133,4.8635755139392685e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
80,1.010108592268487,5.6867977771410614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
81,1.0101053718769646,6.915379160155127e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
82,1.0101326933108914,7.751893343013325e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
83,1.0099907983312384,7.474628574279243e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
84,1.0098590576025284,6.898980380500007e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
85,1.0099173445917622,6.457007490292646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
86,1.0099380118583081,6.081290937292044e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
87,1.0100426439579184,5.591691878302326e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
88,1.010220527602706,5.092537855391807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
89,1.0102472223484347,5.070544365697616e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
90,1.0101841595904493,5.8051235557444526e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
91,1.0101614672733208,6.033735936147696e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
92,1.0100332990887677,5.469878535047933e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
93,1.010027594032914,5.2754642184866756e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
94,1.0101175385078622,6.263302348212645e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
95,1.010191413561935,7.087115010326054e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
96,1.0103334316786536,6.681219713093124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
97,1.0102512193740627,6.0954769796791916e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
98,1.0102321673733703,6.033616269005643e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
99,1.010184183460594,6.019212309719427e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
100,1.0100203764602802,5.648628014255843e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
101,1.0101361684061623,5.488743200094942e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
102,1.0101904204105594,5.985458484332301e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
103,1.0102792290506317,6.20520260721625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
104,1.0103056092798672,5.647405204257914e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
105,1.0101702776672117,5.2106420657342095e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
106,1.0101737794375856,5.645617577360157e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
107,1.0101502683954198,6.0330814747740994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
108,1.0101668641097832,5.668557267167639e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
109,1.0102096166901537,5.586546849824529e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
110,1.0101150861909154,5.4828814911283775e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
111,1.010123740566504,5.3948314929371676e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
112,1.0100807191062993,5.2412186613249266e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
113,1.0101145322898175,4.803397639727405e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
114,1.0103976074469723,4.377674037470345e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
115,1.0104773512336331,4.011423186994642e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
116,1.0103953099225584,3.8408907236374475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
117,1.010332789976323,3.64470363703832e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
118,1.0102058594443792,3.366714729517736e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
119,1.0101820687270824,3.1148037017821995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
120,1.0101990753291352,4.9456502782550527e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
121,1.0102961177018646,7.381459622811325e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
122,1.0102826812386492,7.479412239997899e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
123,1.0102999947649565,6.906482584225046e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
124,1.0103443257479097,6.948480017971821e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
125,1.0102803317949853,6.999686119391879e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
126,1.0102299784613291,6.473273445193495e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
127,1.010245503418556,6.085043943017935e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
128,1.0102314541290498,5.740596148042036e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
129,1.0102411534891478,5.2159876940170884e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
130,1.0101225533367324,4.802017245483316e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
131,1.0101920477243165,4.468852032591372e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
132,1.010211147882656,4.208731165736632e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
133,1.0102836492397427,3.9192289027683094e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
134,1.0103889390182346,3.5536840951267945e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
135,1.0104141426886681,3.222369537887238e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
136,1.0102674609279827,3.26459476151857e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
137,1.0103346380407465,3.325859566221397e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
138,1.0101745333517274,3.054365100296437e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
139,1.0101590095940345,2.957008306492186e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
140,1.0101464463419179,3.29446419176489e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
141,1.0101449020525621,3.5504279658463695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
142,1.0102285344690682,3.722330984032026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
143,1.0103856005256606,3.772570390489976e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
144,1.010474300964485,4.012885347992069e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
145,1.0104267164882543,4.323786147179411e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
146,1.0105246165399193,4.052977865377506e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
147,1.0104752087011521,3.701656967631761e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
148,1.0104836015329786,3.51306953256361e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
149,1.0104786593431334,4.193198871700399e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
150,1.0103978068167874,5.219333877178614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
151,1.0103882152975003,5.292792783490826e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
152,1.0103611172028406,5.036218619398087e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
153,1.0102580192343236,4.8108610095736634e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
154,1.0104312713062498,4.359819367603468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
155,1.0104291352335757,3.945212587547456e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
156,1.0104499733727916,3.741394416401009e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
157,1.0104089290715446,3.591324485165947e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
158,1.0104602285796669,3.3235102730431844e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
159,1.01036467650006,3.389618628993444e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
160,1.0102844467248624,3.869425093863611e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
161,1.0101041739283172,4.00668387427313e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
162,1.010130183078955,3.7026364078607995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
163,1.0100306335367388,3.40312534588189e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
164,1.0100991848959389,3.1446724366750315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
165,1.0102008372053923,3.0585291019992765e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
166,1.0103482920381759,3.2301346114503805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
167,1.0104310336455193,4.401779299262273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
168,1.0103734268675644,5.2223156177832566e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
169,1.0104675387353432,5.1139780571306145e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
170,1.010347756149714,4.9854124480893855e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
171,1.0104538596506223,4.850942205432422e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
172,1.0104364456735264,5.572426748947821e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
173,1.0104564674785097,6.437001353140168e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
174,1.010467371355481,6.355134719145485e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
175,1.0104499948686796,5.962229566941818e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
176,1.0104407685456174,5.807739263712708e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
177,1.0103470623553195,5.605688752805755e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
178,1.010287980218088,5.2212225353650306e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
179,1.010233371872122,4.738672343504442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
180,1.0102918990740621,4.309110793468769e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
181,1.0103634369428416,3.910578858527923e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
182,1.0103534026640024,3.545610144185089e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
183,1.0103071152411534,3.45625517450967e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
184,1.0103315686250836,3.584970776704658e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
185,1.0103227223123554,3.6417079829287644e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
186,1.010269600572454,3.502265346135153e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
187,1.0103538695567469,3.360797573525195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
188,1.0104854601711128,3.217226621037828e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
189,1.0104482851221945,2.9600984138937445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
190,1.0102573829615273,2.7230151762063936e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
191,1.0101332916620946,2.4674023352455547e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
192,1.0100720940635204,2.3095226435759295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
193,1.010087260023436,2.2765654692903727e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
194,1.010054459670036,2.76939408085926e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
195,1.0099973049954931,3.109704849481945e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
196,1.01002246183752,3.699326250754972e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
197,1.010052785548677,5.108013681782047e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
198,1.0101378088629205,5.88756235627992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
199,1.0101591830894303,5.72971666052374e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
200,1.010372262052399,5.2447031914176184e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
201,1.0118567332147155,4.9167305387562066e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
202,1.0135821903685023,4.5764375776194596e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
203,1.0124883630790615,4.1647735873368056e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
204,1.0008354514354114,4.022904957422664e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
205,0.9855061905083182,3.9421352882515093e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
206,0.9876663101653929,4.9911763919244096e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
207,1.0022257571848823,0.0006778544337821358,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
208,1.0159206726969972,0.0025135261477552745,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
209,1.0206000807925037,0.0035854646012605414,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
210,1.0170381769096362,0.038445097899423,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
211,1.014668103933124,0.16408437849139418,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
212,1.0154438507276164,0.24718999697949076,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
213,1.0177300481387708,0.27210354671484793,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
214,1.0195193669343663,0.3730148079118162,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
215,1.0169726546873707,0.4495637145754714,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
216,1.0044273307161184,0.4358489999264954,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
217,0.9875386334601006,0.3957636816734672,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
218,0.9763614977041059,0.3594960497655776,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
219,0.9809796601067069,0.3265805400192343,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
220,0.9979747307523802,0.298451060796696,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
221,1.0135718386175012,0.2724095850843119,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
222,1.0218120903913548,0.29085309064780646,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
223,1.0167976733852166,0.4215886083571063,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
224,1.0103682461606613,0.5809292210555177,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
225,1.0112988808351646,0.6108633795611917,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
226,1.014310412975225,0.6224207703415354,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
227,1.0189077355202574,0.745385639883956,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
228,1.0219741571602488,0.8466965743132713,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
229,1.011354224576432,0.8253036111024811,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
230,0.9897957728878943,0.7571199082529091,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
231,0.9746332621932782,0.6957965503923368,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
232,0.9776252732776294,0.6316286879278421,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
233,0.9938075763131716,0.5807956076085032,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
234,1.0098678445778397,0.5391435933512561,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
235,1.0181782699805584,0.51439385854162,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
236,1.010820981643368,0.6390634947886032,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
237,1.0020899309777451,0.8697732559556808,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
238,1.0067405448098605,0.9312065912584635,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
239,1.0180073061764552,0.9023767100017279,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
240,1.026287847814223,0.9816346985603015,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
241,1.028403968499966,1.0586468624302676,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
242,1.0273148711949478,1.0184540420581205,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
243,1.0139228301003793,0.9456077339713088,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
244,0.9900314745173806,0.878962150537687,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
245,0.9722708518495381,0.8309559009210432,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
246,0.9718747894621317,0.8247689894008434,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
247,0.982351241265794,0.7937399037908178,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
248,0.989430827223929,0.7280956164013539,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
249,0.9916414912532987,0.7023642110250266,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
250,0.9915228985901412,0.8814882525905741,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
251,0.9920594720373067,1.1877519038192783,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
252,0.994898378592797,1.2849061687503864,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
253,0.9996308196871762,1.1988637093220464,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
254,1.0047717813117332,1.1213354321447986,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
255,1.0089611843814295,1.0449275853419946,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
256,1.0113884630348353,0.9534872150730569,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
257,1.0119385080798162,0.8636971610308348,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
258,1.0095772921355564,0.7843521306040562,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
259,1.0057659970938984,0.7208038845947677,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
260,1.003667884146236,0.6734112347406158,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
261,1.0031795269136954,0.6328750956096387,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
262,1.0030169306453849,0.5888858829566158,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
263,1.0030329224982784,0.5393041916481071,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
264,1.0029991817319963,0.4897523083956229,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
265,1.0028567742809202,0.44865613358548206,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
266,1.0027339820174495,0.4139764216014453,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
267,1.0026508874789768,0.37846801087959786,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
268,1.002519462845384,0.34326593061737704,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
269,1.0023129344672614,0.3107184306742323,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
270,1.002323856316293,0.28114193811594773,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
271,1.0024742860395452,0.25437759843748486,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
272,1.002658163055519,0.2301676983725537,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
273,1.0028455675202805,0.20826066268066484,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
274,1.0029822069510153,0.18843974216556775,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
275,1.0032396920853999,0.17051928523498294,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
276,1.0033696978029631,0.15429890583886163,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
277,1.003363960889351,0.13960924648126594,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
278,1.0034847073240571,0.12632996248339248,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
279,1.003637072240364,0.11432894066055414,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-12.692286803591154,-0.10000000000000005,-2.0124611797498075,-1.7656095052226355,-16.570357488563598
280,1.0035676118964005,0.10347073386520014,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
281,1.0034378461233786,0.09365716565934529,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
282,1.0034776447141678,0.08478018182106928,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
283,1.0034621088361095,0.0767220076003906,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
284,1.0033526309916918,0.06942194238849057,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
285,1.0033819911867587,0.06282596113868963,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
286,1.0035683495829308,0.056852787457135914,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
287,1.0034710935717301,0.0514425694827992,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
288,1.0034881027747593,0.04654761232179036,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
289,1.0035588431764257,0.042114581441558815,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
290,1.0035944508590249,0.038107103337297034,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
291,1.0036406416048655,0.034481238857642045,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
292,1.0036143863583697,0.0312058704894744,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
293,1.0036260040842906,0.028242753046678136,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
294,1.0036590012223208,0.02555330493799878,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
295,1.003630029730007,0.02312099416312191,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
296,1.003538118441817,0.020921232135214164,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
297,1.003473369601192,0.018930749966292765,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
298,1.0034915756622222,0.017128935692504746,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
299,1.0034103010220448,0.01549763948690823,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
300,1.003412282677736,0.014022036812328154,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
301,1.0034190322408727,0.012687013250540204,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
302,1.00359312934088,0.011481213748804888,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
303,1.00367011988063,0.010392582548312984,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
304,1.0035995756345364,0.009405266342188594,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
305,1.0035257781030975,0.00851145687868677,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
306,1.0035193235840978,0.007702901726542043,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
307,1.0034510108055827,0.006969474112408935,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
308,1.0034660072229564,0.006313350419904137,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
309,1.00345995937889,0.005724327324999455,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
310,1.0034504655502903,0.005183933741748728,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
311,1.003396154103139,0.004692114132542536,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
312,1.0033174476869433,0.004247259697466286,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
313,1.0034216358851586,0.0038446603348561005,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
314,1.0034652912826758,0.003480145735205135,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.6693244730828879,0.0,-2.0124611797498075,-1.9641870165817255,-4.645972669414421
315,1.0033831747555455,0.0031487619782276624,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
316,1.0033471410717474,0.002848946309850691,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
317,1.0034344040336671,0.002578531036299358,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
318,1.0033708783676536,0.00233627869157229,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
319,1.0032663959041297,0.0021175229397916405,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
320,1.0034064532962383,0.001918306537466339,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
321,1.0034835419065666,0.0017376697346558586,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
322,1.0034695137549896,0.0015738741793167384,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
323,1.0034463399164295,0.0014259713538258723,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
324,1.0034467335386184,0.0012917803144912607,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
325,1.0035560421118155,0.0011727114865020785,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
326,1.0037099119264923,0.001067138919963179,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
327,1.0037955225019681,0.0009711926656836363,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
328,1.0039153981185869,0.000881940811204513,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
329,1.0039518602274398,0.0007981405930665386,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
330,1.0039460158122335,0.0007221944778329036,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
331,1.0038560509500911,0.0006563663628058286,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
332,1.0038281175874904,0.0006059481849299489,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
333,1.0038490935498838,0.0005630136550862259,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
334,1.0038797075551817,0.0005223181421401496,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
335,1.0040114709992214,0.0004820647512873102,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
336,1.0039556792465205,0.00043850912829887273,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
337,1.0038886561373221,0.0003985972996763627,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
338,1.0039579964538987,0.00036309788338216174,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
339,1.0038971529004033,0.0003292906835735767,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
340,1.0037263027660004,0.00029818307349494764,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
341,1.0038945881732466,0.00027517594523342165,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
342,1.0039896599387064,0.00025412608535000877,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
343,1.0040482920786233,0.00023117924582751045,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
344,1.0040569382302345,0.00021093902527651167,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
345,1.003965724692884,0.00019191408658089567,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
346,1.0038758040806257,0.00018294950804981604,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
347,1.0039185512885238,0.00017718196518887934,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
348,1.00399241483071,0.0001675013072784096,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
349,1.0039991000479678,0.00015852298404939226,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.02108070417042285,0.0,-2.0124611797498075,-1.981264863931557,-4.014806747851788
350,1.004062981300946,0.00014653751562650598,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
351,1.0041732246934716,0.0001345495372463768,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
352,1.00419200795932,0.0001266332283461142,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
353,1.0041996890331404,0.00011797024321187348,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
354,1.0042154510328605,0.00010817838757011846,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
355,1.004159145178623,9.957099069539578e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
356,1.0042136311482135,9.1753029216792e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
357,1.0042048338029659,8.90564287136367e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
358,1.004171262381313,8.624203291672687e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
359,1.0040541147988058,7.927530469942184e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
360,1.0039519729662625,7.210212618994201e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
361,1.0038676151832315,6.598039301367685e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
362,1.003829043546158,6.0654922979275886e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
363,1.0039121813322567,5.5259673183390455e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
364,1.0040135694839611,5.026468909593548e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
365,1.0039111033273005,4.989499653378241e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
366,1.003892456075795,5.461968023084606e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
367,1.0038218080840224,5.920711341209809e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
368,1.0036968370649013,5.977498491641282e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
369,1.0035363065969878,5.6605881832423995e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
370,1.0036533361683269,5.5649671019721364e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
371,1.0036615363903996,5.499296831161364e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
372,1.0037417116196428,5.1143408283811404e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
373,1.0038081315994007,4.845227877176066e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
374,1.0038399427576432,5.155951291702079e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
375,1.0038008708585286,6.394751740584624e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
376,1.003721262196659,6.976763833937636e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
377,1.0035987147378835,6.381572050822227e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
378,1.0035348656956604,5.9851051731493174e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
379,1.0035887586442163,5.845102951613219e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
380,1.0036338946774124,5.624584077980125e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
381,1.0036670371668803,5.200154011669394e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
382,1.0036952687520664,4.8988487551085136e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
383,1.0036470404301814,5.197735627176885e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
384,1.0037384194336862,5.6135182810419706e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.001417575592131979,0.0,-2.0124611797498075,-1.9963152338412942,-4.010193989183234
385,1.003785120902674,5.416496080665382e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
386,1.0038374134768455,4.971539713613248e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
387,1.0039223544127167,4.625955415780726e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
388,1.003948625425559,4.299899007369331e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
389,1.0039284410671276,3.9696487259229676e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
390,1.0039734898960113,3.7834140869565894e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
391,1.0040189036871936,3.723875649368868e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
392,1.0040101291438346,3.6560106214396106e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
393,1.003925845791819,3.7678362549914495e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
394,1.0039618251792606,3.8204612438157793e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
395,1.0039535937858797,3.557797411455107e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
396,1.0039504207757233,3.271171968161085e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
397,1.0038274145846224,3.104861178886463e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
398,1.0039006968821405,2.90549647363327e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
399,1.0038736100455046,2.7965924542444082e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
400,1.0038747409843982,2.6968864675322828e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
401,1.0038469912502472,2.4428488709999814e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
402,1.0037813639741053,2.2114880441632136e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
403,1.0038047543466815,2.3960197760218867e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
404,1.0037698986099985,2.5879459725946456e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
405,1.0037362810494028,2.373974802338896e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
406,1.0036119484094888,2.15528855807819e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
407,1.003476458763857,1.9721731205013418e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
408,1.003609249775284,1.9502549782645347e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
409,1.0038380852377538,1.9088356043038186e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
410,1.0038843583479422,1.759002742756054e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
411,1.0038826044392704,1.675776114028148e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
412,1.003816503532025,2.0626455193240314e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
413,1.0038906928168232,3.2013308006990586e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
414,1.0039177022337504,3.869650155046264e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
415,1.003922826715438,5.257317409031638e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
416,1.0038973199606225,6.813643503934732e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
417,1.0038426321291785,6.641984320894683e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
418,1.0039579852742386,6.122865577872882e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
419,1.0039196002214432,5.690806322739041e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006103495385975169,0.0,-2.0124611797498075,-1.9950809825962992,-4.008152511884704
420,1.0039349615611532,5.284354393244032e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
421,1.0039440632257268,4.8452947820756156e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
422,1.00401712086346,4.403322343957985e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
423,1.00397833569623,4.08708486571661e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
424,1.003994401482619,4.0215219913575326e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
425,1.0038853818089668,3.869092953251355e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
426,1.0037226035462528,3.506125308742268e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
427,1.0036633316338444,3.181198051816589e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
428,1.003748472172225,3.0355767901057388e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
429,1.0037470074712442,2.903460503498936e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
430,1.0037614337592728,2.6346985770090154e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
431,1.0038001318065568,2.6678260745139856e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
432,1.003834761858046,3.6880585529243193e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
433,1.0039114400806284,4.728739005038399e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
434,1.0039542407366613,4.724383769817167e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
435,1.0039574798507065,4.32658222251895e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
436,1.003903367905137,3.927759834648862e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
437,1.0039222353088684,3.613944324881283e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
438,1.0039640169371498,3.3835925550798604e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
439,1.0040004345263513,3.344540598260844e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
440,1.0039728380901938,3.385287554532244e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
441,1.0039984684026717,3.2211914852333524e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
442,1.0041668692646681,2.9851560273546988e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
443,1.0040648598908049,2.7522743482307463e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
444,1.0040296624627183,2.5377006035961862e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
445,1.0040013068742801,2.4086621022090157e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
446,1.003941000484278,2.2476479077141588e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
447,1.0037891712957896,2.0488520042382778e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
448,1.0035884923635359,2.6506353088623484e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
449,1.0035019640082183,3.230618597818522e-05,-0.04999999999999993,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
450,1.00116979680627,3.0334892932403736e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
451,0.996908052721941,2.858476390241351e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
452,0.9937422904518481,2.78138575132947e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
453,0.9920035963763204,3.455360270283452e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
454,0.9914209047318089,5.633474461332009e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006808875330731183,0.0,-2.0124611797498075,-1.8951633017970129,-3.9083053690798937
455,0.9923624880465317,7.569994952034791e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
456,0.996255218676746,0.0015266208919474875,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
457,1.0020787808138425,0.0029929200663928223,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
458,1.0083646389598289,0.0028869569089969285,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
459,1.0144984505412857,0.0034778368134811104,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
460,1.0176837308399878,0.004355244284698504,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
461,1.016426460546976,0.00437641812715025,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
462,1.0127639480427364,0.008250457687967486,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
463,1.0086896238166214,0.024778873754875256,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
464,1.0063534924812527,0.05465095721136104,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
465,1.0063079124467942,0.08927479458715355,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
466,1.008004088305441,0.11121232317777502,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
467,1.0102230796580103,0.11053086687574451,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
468,1.0117334459616174,0.10309411252834505,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
469,1.0119743361135445,0.10308169805652459,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
470,1.01128325667933,0.10435567209716383,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
471,1.0104086018058813,0.09912631796429022,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
472,1.0096536047082372,0.0905687622480938,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
473,1.009593895792135,0.08408124253950196,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
474,1.0099851371359396,0.07927471472330216,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
475,1.0105266673526958,0.07344403662589433,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
476,1.010936689101138,0.06675249829349192,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
477,1.0109555465254008,0.06067429648170282,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
478,1.0107035471186272,0.05544358546020689,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
479,1.0102790643772779,0.05050728456418216,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
480,1.0099909266981784,0.04575813064054226,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
481,1.009811774698495,0.04151543318324816,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
482,1.0098940199292952,0.037757950158748034,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
483,1.0100102026194413,0.0342719321784239,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
484,1.0101515252813,0.03102875144048812,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
485,1.0101355518529158,0.02814095579963607,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
486,1.0102367820642262,0.025571499937692907,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
487,1.0102616468432974,0.023214863563631668,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
488,1.0102292969026097,0.02103159089181213,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
489,1.0102892497616205,0.019031683294717168,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.820367400529957,-0.10000000000000005,0.0,-0.05633881603416741,-0.9767062165641246
490,1.0103396866622874,0.017230009648358517,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
491,1.0104275520116663,0.015597483712230022,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
492,1.0103650979156045,0.014115871578428786,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
493,1.0103257424336043,0.012775915638779434,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
494,1.0103302789202162,0.011560214232643445,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
495,1.0102153595524546,0.01046007592999294,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
496,1.0101100405334582,0.00946589599709467,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
497,1.010083377546421,0.008568722190870558,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
498,1.0103246229499505,0.007755943121427989,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
499,1.0103783982089876,0.007018028209712923,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
500,1.0102612029473659,0.006350259111473857,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
501,1.010215578245561,0.005749085375453593,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
502,1.010243898372927,0.005210465048041732,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
503,1.010244504356741,0.004720989210557285,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
504,1.0101635991877491,0.004284675786762175,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
505,1.0101439490693802,0.003892512077039327,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
506,1.0102118726485962,0.003527257560896235,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
507,1.010298415466921,0.0031940356981163334,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
508,1.0103044320616803,0.002891117200529915,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
509,1.0103163858568205,0.0026157796575177333,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
510,1.0101928358796395,0.00236829152734412,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
511,1.0100908038396146,0.002144918676179029,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
512,1.0101484410409727,0.0019418859777295097,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
513,1.0102128963703954,0.0017603920976314005,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
514,1.01029273883446,0.0015959048420317902,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
515,1.0103221081769236,0.001444499850253914,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
516,1.010286151487283,0.0013104551092186715,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
517,1.0102327907878188,0.0011940159895811268,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
518,1.0101966146905097,0.0010853348812635037,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
519,1.010201547061933,0.0009831762850791466,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
520,1.010197529951716,0.0008933871586117629,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
521,1.010158373970632,0.0008119981852736872,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
522,1.0102826495044754,0.0007357460361553166,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
523,1.010434188075,0.0006665932030837901,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
524,1.010480858822473,0.0006047561542606938,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.09178942443158004,0.0,0.0,-0.03200453483530039,-0.12379395926688044
525,1.0104486571797913,0.0005479925584307724,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
526,1.010385087859937,0.0004958683534176418,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
527,1.0103204362908935,0.0004491095038765086,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
528,1.010298336253056,0.0004098736173017213,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
529,1.0103134974347814,0.0003829309224142941,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
530,1.0105725389367246,0.0003585074836414795,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
531,1.0104958014033965,0.0003274101553692537,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
532,1.0103445283981716,0.00029721366395882884,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
533,1.0102860417881574,0.00027173914422553793,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
534,1.010306244961093,0.00024835909162593565,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
535,1.010321466815597,0.00022535567526956536,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
536,1.0102438096070965,0.0002208617925095918,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
537,1.010222749067818,0.00021681771747292418,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
538,1.0102386134491572,0.00020176383474572918,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
539,1.0101599495803373,0.0001910759445692477,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
540,1.0101924146193553,0.00017589608194065623,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
541,1.0102218086121768,0.00015923233779864795,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
542,1.010296714602238,0.0001454958957188699,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
543,1.0102951121628285,0.00013357606116788225,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
544,1.0101956618767605,0.00012138824487521538,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
545,1.0102328243270446,0.00011139132227120768,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
546,1.010242162695198,0.00010235650863351589,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
547,1.0103046690927484,9.28703282202211e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
548,1.0102907720593068,8.612993179436405e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
549,1.010249434294981,7.996283544344593e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
550,1.0102179398689894,7.461046869430902e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
551,1.010292080328311,6.959697847950693e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
552,1.0103158890004769,6.301572291395711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
553,1.01025587133098,5.8168442162587715e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
554,1.0102347193522627,5.376543821191937e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
555,1.010311702892283,4.904040343343254e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
556,1.0101939121344152,4.52478792008177e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
557,1.0100920056063287,4.23329996337179e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
558,1.0101148067589754,3.967863443911989e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
559,1.010268750533864,3.690782114232909e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00354785561382254,0.0,0.0,-0.03187647179860042,-0.035424327412422955
560,1.010307197090328,3.425316955035768e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
561,1.0102221257648585,3.239489419444375e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
562,1.010253709315086,3.272728381991241e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
563,1.0103641921018924,3.65166226081078e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
564,1.010170341094456,3.771775251394989e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
565,1.010182633799499,3.970947519879621e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
566,1.010144601997182,4.332726338537821e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
567,1.0101509666371622,4.193320569179725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
568,1.0099958972586494,3.8777343067525605e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
569,1.0100931782165403,3.847336265783238e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
570,1.0102452168841205,4.4303740585079115e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
571,1.0103502401989044,4.6629855359196365e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
572,1.010402924747518,4.325289280648229e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
573,1.0103254069812626,3.982902242476615e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
574,1.0103242926445477,4.245636891853102e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
575,1.0102431339762064,4.530505588456442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
576,1.0101202001633973,4.856025713209916e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
577,1.0100763217985054,5.755815380156217e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
578,1.0101581199403822,6.149581450965316e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
579,1.0103596326620885,5.895535628441956e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
580,1.0105893746202483,5.384915586114848e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
581,1.0105841970773686,5.0666437461619114e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
582,1.010517479793056,5.357077873903719e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
583,1.0104439534216474,5.657592049011755e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
584,1.0103421713545484,5.409568948280619e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
585,1.0102081779861498,6.168806260999597e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
586,1.0100463219419196,9.115457426872501e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
587,1.0100636527365316,0.00010803735744183241,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
588,1.0101776152733144,0.00010038009074608808,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
589,1.0103142022332858,9.296904225049928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
590,1.0103618176331395,9.025838707561822e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
591,1.0104910620973362,9.395585970218928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
592,1.0105092507498563,0.00010540062568730401,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
593,1.010507332595859,0.00010857047095047114,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
594,1.010402545167628,0.00010133732799228881,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014965577303960285,0.0,0.0,-0.031718581225077785,-0.033215138955473816
595,1.01033525098074,0.00010118214633390185,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
596,1.0103564241314915,0.00010147288553055231,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
597,1.0103426455504902,0.00010135655880740222,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
598,1.010444969452673,9.986492367368575e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
599,1.0104381881959397,9.182659759720394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
600,1.010352574066289,8.56143282345573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
601,1.0102256368951585,8.239338942259283e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
602,1.0101274181316324,7.71099331684071e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
603,1.0101603553177128,6.988364721249681e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
604,1.0103063513243913,6.566816136338931e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
605,1.01031315881923,6.193684228919354e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
606,1.0103810443283152,5.7713505298492983e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
607,1.01027644749631,5.9647852307458713e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
608,1.0101912500312393,6.553205195693456e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
609,1.0102203982485274,6.500857992608179e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
610,1.0102397414695103,6.389548626807902e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
611,1.0101604748132713,6.354694023304866e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
612,1.010081290842923,6.0092452613509504e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
613,1.0100671141296236,5.770441829272797e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
614,1.0101546984450263,5.677909256645469e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
615,1.0102915288927694,5.44895674842385e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
616,1.0103852152845696,4.9386619159237225e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
617,1.0103197583378174,4.613312864407326e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
618,1.010206501794701,4.585131367879888e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
619,1.0102790753601874,4.4821584941128876e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
620,1.010155854883432,4.2448866571244996e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
621,1.0101289878031208,4.624943860204119e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
622,1.0101220306276932,5.39004127600059e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
623,1.0101986419173128,5.433981574850592e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
624,1.010241631558509,5.2812148339198206e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
625,1.010309185447114,5.1638397919210734e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
626,1.0103148137116613,5.019535709880684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
627,1.010215572875153,4.96623326654327e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
628,1.010102208169342,4.6186337720957815e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
629,1.0101171834139475,4.313741446922618e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014420892333237365,0.0,0.0,-0.031977972167138734,-0.03342006140046247
630,1.0101483979143564,4.125966012109893e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
631,1.0100633559570897,4.0442848746624486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
632,1.0101548127831852,3.893689711187252e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
633,1.0102264439668354,3.7488731424650546e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
634,1.0101669317400197,4.101795153876829e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
635,1.010227881945342,4.2538107306649994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
636,1.0104301246229683,3.8860978709378485e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
637,1.010360805917702,3.682045014635287e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
638,1.0102700919243064,3.5954226058331994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
639,1.0101550893459066,3.583194169563679e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
640,1.0101009432674488,3.484036585261273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
641,1.0101499651078296,3.2400070675180336e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
642,1.0101679144732196,4.221364503505969e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
643,1.010219235914019,5.042288813779877e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
644,1.010236304712199,4.7656106823862316e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
645,1.0101717932382994,5.047530221528168e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
646,1.010092479619234,5.3658303102139924e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
647,1.01019386966776,5.1268237783203444e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
648,1.010292126350846,4.657510092942946e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
649,1.010355621258249,4.315548914143382e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
650,1.0103981284445551,4.027072137660729e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
651,1.010451988770314,3.74717889409814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
652,1.010436704313449,3.697361332035464e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
653,1.0104870291400991,3.7043182390982645e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
654,1.0104858138999702,3.846657009659744e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
655,1.0104495829620619,4.1283407232925323e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
656,1.0103778573893327,4.160653785635626e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
657,1.0103271327467522,4.076393844130222e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
658,1.0103455644923678,3.852201116290187e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
659,1.0103187064058008,3.562788633337111e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
660,1.0104216738725502,3.304905403538876e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
661,1.010412905345008,3.0211521145413142e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
662,1.0103484971478065,2.9277447745304216e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
663,1.010289547677555,2.974067278374954e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
664,1.0102037203603575,2.8469401808673046e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008019285708090703,0.0,0.0,-0.03220013166335136,-0.03300206023416043
665,1.0102292424839787,2.5991917755149575e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
666,1.0102257750855335,2.5940519168321092e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
667,1.0102559685063592,2.5800892613468867e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
668,1.0103380847233405,2.4294357394164496e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
669,1.0102772064837602,2.43479890199676e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
670,1.0102358705076948,2.6746860804724434e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
671,1.0101990158938,2.7409457294068516e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
672,1.0101526942843706,2.4847923828594547e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
673,1.0102351255526572,2.269062195650293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
674,1.0102205836777636,2.284473324203614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
675,1.010301612430971,2.3023934504278664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
676,1.0102939107748972,2.1739269905567222e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
677,1.0102457803367557,2.1082814161199686e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
678,1.010252188843477,2.086676267349711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
679,1.010241769736024,2.087501859654951e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
680,1.010274073311832,1.984011055476023e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
681,1.0102994469409246,1.9706902705662408e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
682,1.0102749496177321,1.967896393343488e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
683,1.0102296414686847,1.834284464717003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
684,1.010306643505927,1.704686020907354e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
685,1.010258569678558,1.5479534873260614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
686,1.0102766346620915,1.424670352170098e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
687,1.0101755994387414,1.3395035648455665e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
688,1.0101061742338608,1.246772246463749e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
689,1.0101265721234587,1.1948004463998923e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
690,1.010149738144803,1.2363787363001847e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
691,1.0101880368550629,1.231270006162939e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
692,1.0101734671139677,1.1357512271929625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
693,1.010198483153511,1.2740201928955524e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
694,1.0100884479778933,1.6620773239201923e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
695,1.0100125174757184,1.7734180423721106e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
696,1.0102223932610357,1.6180528487291077e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
697,1.0103608385639364,1.5230577216614175e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346
698,1.010451909717526,1.4283087168610687e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043746534919529,0.0,0.0,-0.03163742818035439,-0.032241802833846346


==> data/eval_hist_11000_0.45_new_new_filter_solar_randomization.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0104361697301507,0.0016636107609026597,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
1,1.0103650056772546,0.0015085279138595787,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
2,1.0103216803899935,0.0013719064255635857,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
3,1.010282101267882,0.001248586893133312,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
4,1.0103993236621058,0.001130535720396658,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
5,1.0103612983777543,0.0010238770212897298,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
6,1.0103798316545782,0.0009269528380922236,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
7,1.0103262622387246,0.0008404044985369922,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
8,1.0102478873098515,0.0007631884533948305,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
9,1.0101894613890618,0.0006927392563339943,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
10,1.0101732849367562,0.0006301205371995819,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
11,1.0103390556539673,0.0005724725190950338,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
12,1.0105208776181198,0.0005180298756866787,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
13,1.0104550290214749,0.00046934969102865767,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
14,1.0103883651039836,0.00042749890461037305,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
15,1.0102423697244587,0.0003910996418684961,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
16,1.0101802779991833,0.00035644483397653337,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
17,1.0102030798852633,0.00032878247379897847,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
18,1.0101016846369137,0.00031687791634656495,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
19,1.010208606839708,0.0003003964314792958,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
20,1.0103100431312333,0.0002728235706763215,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
21,1.0104674228264605,0.00025492132444851376,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
22,1.0105136159378538,0.00024124177506289503,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
23,1.010429490830252,0.00022185568525320997,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
24,1.0103680766070005,0.00020369623885362097,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
25,1.0104534674743557,0.00018848855840836377,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
26,1.0105099802390658,0.0001758093195599088,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
27,1.010463781394794,0.00017311554049469338,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
28,1.0104968668406242,0.0001699151952659376,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
29,1.0104448710130942,0.0001575023522429117,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
30,1.0104057102554524,0.00014455749742122372,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
31,1.010382440727138,0.00013320030958026527,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
32,1.0104293226876158,0.00012290441553113827,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
33,1.010435532450717,0.00011279173343731767,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
34,1.0104719509283353,0.00010233276883786591,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0401753557445911,0.0,0.0,-0.03298428073879109,-0.0731596364833822
35,1.0105650001910291,9.32363293494888e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
36,1.010594250946798,8.55613875555165e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
37,1.0106936654458398,7.857154171166967e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
38,1.0106662571444993,7.179764481218569e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
39,1.0105149026291147,6.531495055205049e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
40,1.0103084875490593,5.962192206514946e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
41,1.0101692918749143,5.730888407473998e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
42,1.0101773622580088,5.583588377159529e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
43,1.010262096102241,5.531203140859407e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
44,1.0102880825364497,5.380916935246357e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
45,1.0103109378086568,5.4217961106502015e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
46,1.0102740516667468,7.111502358974427e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
47,1.0103072260335613,9.369357556483582e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
48,1.0103286300085126,9.868219942925003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
49,1.0102897452872335,9.140606255360335e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
50,1.010283894558508,8.424940853020606e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
51,1.0101699968596274,7.715805039443101e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
52,1.010251637082331,7.033244486152452e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
53,1.0103466383540762,6.394187597217537e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
54,1.0104750517185452,5.823820049773566e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
55,1.0105492258687487,5.3129989675878615e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
56,1.0104869664705478,4.8343956266054454e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
57,1.0103092631889308,4.7401192202674704e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
58,1.0102988997054523,4.6934152357240134e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
59,1.010254009064419,4.59277840446342e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
60,1.0102515281121662,5.146294793997505e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
61,1.0103007573812939,5.768643377066968e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
62,1.0104532753789224,5.6518462317738884e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
63,1.010402190605293,5.983860873776452e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
64,1.0103602167670522,6.405551728298666e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
65,1.0103559210588515,6.046409369378076e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
66,1.0102880001129555,5.6071871695013005e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
67,1.010307063379009,5.1317624760533086e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
68,1.0103481585262597,5.385922891134691e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
69,1.0103952602315476,5.5741547259626905e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001987363006857728,0.0,0.0,-0.03323010848947794,-0.03521747149633567
70,1.0105507859537144,5.085500822522012e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
71,1.0105364788308424,4.6509762147913477e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
72,1.0104884425423424,4.3546225324507296e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
73,1.0103557698347736,4.079220255012511e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
74,1.0102503448711064,3.7306187797937044e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
75,1.0100904638697425,3.5064198163243195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
76,1.0100275119667899,4.047462516808521e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
77,1.010002491330957,4.494656086463705e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
78,1.0099653212653739,4.144413731227539e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
79,1.010059615364417,4.302819621475154e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
80,1.0100978499798052,5.015211661225298e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
81,1.010105840120857,6.265462403806143e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
82,1.0101421281086054,7.250581420742704e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
83,1.0100010181527077,7.133709205310174e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
84,1.0098609579950777,6.669205786334436e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
85,1.0099047346990375,6.266227516654747e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
86,1.009912048666043,5.909906993571332e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
87,1.0100133140165481,5.469069343053457e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
88,1.0101997030555068,5.02314876698812e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
89,1.0102409403290618,5.000254161599126e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
90,1.0101917905796398,5.7670895900086466e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
91,1.0101765084651568,6.066251840649348e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
92,1.0100456018745776,5.495828227629952e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
93,1.0100300910594808,5.235821090768432e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
94,1.0101099470207355,6.233416492526584e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
95,1.0101781878999514,7.20668243681145e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
96,1.0103204106476187,6.857374325440108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
97,1.0102435564045706,6.216415166305772e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
98,1.0102327113699814,6.111634938803606e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
99,1.0101916535897566,6.1030140306374954e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
100,1.0100302085008195,5.706777808588881e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
101,1.0101431742152853,5.4499189083419726e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
102,1.0101918816753073,5.875417450833286e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
103,1.0102770640835037,6.073296554463818e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
104,1.010304520834533,5.512395042323803e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010737940257069328,0.0,0.0,-0.03243151304639446,-0.03350530707210139
105,1.010174929471009,5.050855628822916e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
106,1.010184508728541,5.421818905411572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
107,1.0101616801490751,5.775594718566776e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
108,1.010174227463481,5.4123925407705804e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
109,1.0102131143723239,5.302888590578165e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
110,1.0101181402194792,5.192499713432428e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
111,1.0101287243606274,5.098614362280003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
112,1.0100850319255013,4.92998907211835e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
113,1.010112581293185,4.5039284734631435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
114,1.0103873333223277,4.100590219440121e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
115,1.010464178677372,3.7498796218368024e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
116,1.0103894328816239,3.602370911150367e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
117,1.0103405473670422,3.4362544544888376e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
118,1.0102242761967182,3.1776652330752684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
119,1.0102013468877467,2.9397850298620607e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
120,1.0102083404354385,4.63225956671421e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
121,1.010289991779349,6.891488021757608e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
122,1.0102655483580372,6.974648521026958e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
123,1.010282393546391,6.395482751522176e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
124,1.0103346446952135,6.323104932923826e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
125,1.010279934708625,6.297654254328203e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
126,1.0102344809124792,5.820778110029979e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
127,1.0102496608383464,5.421036561452074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
128,1.0102336014290096,5.0532095823513156e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
129,1.0102436872781433,4.5794852603386766e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
130,1.01012799904841,4.2362312710950584e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
131,1.0101998818685933,3.949957116205222e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
132,1.0102173595103663,3.6887999538189705e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
133,1.010284206341204,3.4211064883474795e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
134,1.0103838752444998,3.103327774139638e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
135,1.0104078309806686,2.8158962527899104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
136,1.0102660019336078,2.8797215993241422e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
137,1.0103392645922034,2.9660094459875747e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
138,1.010181229998556,2.7335255040559088e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
139,1.0101645273815305,2.642521398787945e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008432375959900272,0.0,0.0,-0.03323521964181306,-0.03407845723780308
140,1.0101501773528594,2.9369476798956047e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
141,1.010147711367575,3.164511770319063e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
142,1.0102292415603071,3.337998526848403e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
143,1.0103820180924714,3.413568960462716e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
144,1.0104676046882661,3.664954684199677e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
145,1.0104210579921913,3.97383268953652e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
146,1.0105238409055834,3.7383022937919655e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
147,1.0104804043775777,3.4210106083083445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
148,1.010492872334104,3.24990767016468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
149,1.010488417058876,3.897447358994795e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
150,1.0104054802809834,4.868189272352149e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
151,1.0103928441796208,4.938839857788018e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
152,1.0103632186600056,4.7399935647888226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
153,1.0102604400722717,4.5620490845843964e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
154,1.01043700545738,4.131894836815543e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
155,1.0104381459641127,3.7407042402682625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
156,1.010459795019292,3.561007150868236e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
157,1.0104174081891528,3.4398859364682495e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
158,1.0104666138564495,3.200961405323331e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
159,1.0103691311451526,3.29180946693696e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
160,1.0102870588539221,3.807102878973778e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
161,1.0101036849071452,3.98085086887605e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
162,1.0101253848111402,3.6931259650558015e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
163,1.0100227583128234,3.3995326870460836e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
164,1.010090067315281,3.137619405808452e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
165,1.010191275233373,3.0588162689501444e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
166,1.010338851593095,3.256915995992742e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
167,1.0104225399042341,4.4856383989269125e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
168,1.0103682973710084,5.356676431557334e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
169,1.0104687405189763,5.27912110904355e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
170,1.0103552499090478,5.1601574530086845e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
171,1.0104634184048524,4.996858557246122e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
172,1.0104434183686335,5.6932319632057234e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
173,1.0104605291367594,6.549142266308236e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
174,1.0104720832213536,6.461280279216658e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007424024343610942,0.0,0.0,-0.03325333639085893,-0.03399573882522002
175,1.010459275056621,6.093143859742118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
176,1.0104560170682317,5.9244317857324084e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
177,1.010366351279073,5.6932256403685755e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
178,1.0103070922690367,5.3200804467570107e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
179,1.0102477898120445,4.824316896428167e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
180,1.0102974234500184,4.382761470872247e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
181,1.010359240086878,3.974798072021748e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
182,1.0103450907664402,3.5981922544253216e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
183,1.0103015734421057,3.468940778354686e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
184,1.0103312753641889,3.5558485210720046e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
185,1.0103265574155864,3.62399728597214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
186,1.0102761970906629,3.4910816528635704e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
187,1.0103616975104783,3.287633461293259e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
188,1.0104937028933758,3.095418803135002e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
189,1.0104593931795938,2.8444464034055573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
190,1.0102727064782298,2.6221001420275632e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
191,1.0101485162127608,2.379019191647249e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
192,1.01008055364274,2.2162990818265483e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
193,1.010086918338156,2.18923689324267e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
194,1.010049910992688,2.710554887055893e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
195,1.0099952720827468,3.0696833961947174e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
196,1.0100267489122965,3.6161471796342386e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
197,1.0100610669833028,4.967383841544671e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
198,1.0101438613292177,5.784398350124346e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
199,1.0101585180381687,5.693525258649669e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
200,1.0104122597747505,5.247309335210839e-05,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
201,1.0118399695091052,4.937468119575705e-05,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
202,1.013455360067081,4.597024271377132e-05,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
203,1.013001337633222,4.1953611934671456e-05,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
204,1.002535070128391,4.0600960330229446e-05,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
205,0.9878444828411769,3.957681184237316e-05,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
206,0.9889661443613874,5.475724653826966e-05,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
207,1.0017568842370825,0.0006527403969244261,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
208,1.0144595020449523,0.0023181009124343312,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
209,1.0215816443517383,0.003256323556007982,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00998176213462454,0.0,0.0,-0.027271866016617678,-0.03725362815124222
210,1.020385800543316,0.03033623517234387,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
211,1.0170997118204506,0.1384950142055424,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
212,1.0168215855540301,0.2151487184853214,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
213,1.0180763723914905,0.23238954725186234,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
214,1.019151811581211,0.31028084524408817,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
215,1.0166411389351098,0.38948025503139716,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
216,1.0049016476054224,0.39496438113747534,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
217,0.988958293315935,0.3609645593326809,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
218,0.9784141736058056,0.3281879370913104,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
219,0.9824375635394131,0.2974160330949768,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
220,0.9979466236476174,0.26978252603276826,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
221,1.0123263534500484,0.24563996119195064,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
222,1.0199056428203113,0.26251107603128776,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
223,1.014871626656878,0.37915367962359287,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
224,1.0086705753976022,0.520965196692174,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
225,1.0095921629406348,0.5475778458333991,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
226,1.0150150922656225,0.552828287829887,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
227,1.021990282278854,0.6519946790497807,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
228,1.0249195284152064,0.7350750673113322,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
229,1.0214411841176376,0.7151054661443772,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
230,1.006768501872887,0.6571764419152681,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
231,0.9871752430043035,0.6050888204523732,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
232,0.9752808531206557,0.5542382627208382,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
233,0.9798014415829694,0.5268815832021799,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
234,0.9960909401599896,0.504291752038857,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
235,1.0109357183481549,0.46544854918723255,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
236,1.0198266488942318,0.4802936440401703,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
237,1.0157003222893917,0.6475057706932572,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
238,1.0090090537706737,0.842959068251208,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
239,1.0096674825635885,0.8666251141560523,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
240,1.0137675875074275,0.8468022660251079,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
241,1.0195104225690055,0.9295686846000395,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
242,1.0225897170084053,1.0045052018847818,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
243,1.0206344957988134,0.9706795090633553,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
244,1.0075597894261823,0.8887193076382939,0.0,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-11.711253182899368,0.0,0.0,-0.04198926142637207,-11.753242444325739
245,0.9864269947158418,0.8148146378938702,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
246,0.9679729395593966,0.7410698651634671,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
247,0.9635630617197831,0.686071805503978,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
248,0.971252204859017,0.6403846681896876,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
249,0.9774698223659659,0.5867947044558819,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
250,0.9826805365066118,0.574678870774084,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
251,0.9871289801594716,0.7289630224963188,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
252,0.9912587923497084,1.0093421759237484,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
253,0.9952003510921288,1.143338142361956,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
254,0.9988780984848038,1.0826604759788814,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
255,1.0022619173578986,0.9956950493460095,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
256,1.0050335590353086,0.9292020346731825,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
257,1.0072853304855331,0.8679651537498819,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
258,1.0087738633906576,0.8083346276704948,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
259,1.0094991253791359,0.7513904617829053,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
260,1.008958452258796,0.6975446811218173,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
261,1.0074446762107176,0.6464900315614859,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
262,1.006093284044319,0.5972393986867528,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
263,1.0056179158926126,0.5491766881336351,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
264,1.005471241258095,0.5023812940570631,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
265,1.0051543221743386,0.45712889273341906,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
266,1.0048070523138646,0.4142755242148765,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
267,1.0044473261335904,0.37540119614855416,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
268,1.003991535767638,0.3411034026438301,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
269,1.003430704536655,0.30979544501535944,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
270,1.0030849042148917,0.2806613602204002,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
271,1.0029084471441299,0.2540584146037744,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
272,1.002825119739493,0.22998867818227448,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
273,1.0028068882572725,0.2082222194694477,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
274,1.0028500781037062,0.18856432103993226,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
275,1.0030360592851428,0.17085857057029244,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
276,1.0031787432272667,0.1548298798376699,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
277,1.0031901386631086,0.1402127072485206,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
278,1.003334601866125,0.12690640931304245,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
279,1.0035114566857484,0.11483315816036954,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-10.775347575269812,-0.10000000000000005,-2.0124611797498075,-1.705050520286939,-14.592859275306559
280,1.0034686683413643,0.10389868015957696,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
281,1.0033673515115438,0.09401284347151467,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
282,1.0034351937693071,0.08507926650194539,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
283,1.0034458957407013,0.0769889104600261,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
284,1.0033611917981426,0.06966570565544236,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
285,1.003415000854265,0.06305221399536051,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
286,1.003623268522237,0.057061451563960086,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
287,1.0035425824977626,0.05162938038223437,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
288,1.0035696371641094,0.04671470127370059,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
289,1.0036418681972397,0.04226618704093606,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
290,1.003672789048581,0.038242477024138105,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
291,1.0037134266225625,0.03460204041559651,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
292,1.0036836408570473,0.031318841249676606,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
293,1.0036935603010948,0.028348142980966717,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
294,1.0037248722470347,0.025648487143997714,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
295,1.0036931143452128,0.023207564054043665,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
296,1.0035964244176936,0.020999804939522214,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
297,1.0035252009253648,0.019001579512775736,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
298,1.0035357834631013,0.017192840189668872,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
299,1.0034453506067227,0.015555462579858174,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
300,1.0034371865928964,0.01407428662641778,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
301,1.0034334056483274,0.012734271431430945,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
302,1.0035984659540307,0.011524314506090441,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
303,1.0036710049034046,0.010432323610854654,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
304,1.0036021274493931,0.00944176310429536,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
305,1.0035327193989363,0.008545173854356575,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
306,1.003528278380978,0.0077342474982747805,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
307,1.0034571636820009,0.006998157892341839,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
308,1.003465497592128,0.006338184010773566,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
309,1.0034528332857595,0.005744994956357154,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
310,1.0034401953515337,0.005202045413946801,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
311,1.0033860241813573,0.004708359135576854,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
312,1.0033096983348786,0.00426174284913435,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
313,1.0034169390942753,0.003857778983922015,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
314,1.003463505271547,0.003492139872908551,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.5443535820912512,0.0,-2.0124611797498075,-1.9758385380137118,-4.53265329985477
315,1.0033858570255263,0.003159735501675506,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
316,1.0033546513160665,0.002858990377854408,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
317,1.0034430269345098,0.002587725890027189,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
318,1.003376881256109,0.0023445693867983775,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
319,1.0032690152931498,0.0021250730354140613,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
320,1.0034058895805742,0.0019254183774226608,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
321,1.0034813059409453,0.0017440815626593139,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
322,1.003468240344131,0.0015793263317275493,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
323,1.0034466390845285,0.0014308438989395602,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
324,1.003447004620212,0.0012963406682325986,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
325,1.0035540822909903,0.001177105566149065,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
326,1.0037056689016068,0.0010711271531877245,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
327,1.0037920013137378,0.0009744017877204168,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
328,1.0039152746389524,0.0008846678974180409,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
329,1.0039568178314149,0.0008005953094692383,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
330,1.0039567302621812,0.0007244027118108881,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
331,1.0038698090577987,0.0006582510598065563,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
332,1.0038404616134062,0.0006072569626271224,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
333,1.0038577390437313,0.0005638931385653423,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
334,1.0038848763092394,0.000523381114226495,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
335,1.0040148776810012,0.0004836157672384278,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
336,1.003960996834852,0.0004403294954911819,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
337,1.0038990763277607,0.00040013365250141835,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
338,1.0039728708455002,0.0003642488222404095,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
339,1.003914574601469,0.0003303174369205111,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
340,1.0037438208893592,0.0002990415849991324,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
341,1.0039094486104245,0.0002756470176904524,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
342,1.0040005865404413,0.00025431231920770684,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
343,1.0040555405570872,0.00023116133559493578,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
344,1.0040616156838034,0.00021089570489742706,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
345,1.0039703464496763,0.00019192941429209496,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
346,1.0038822160700176,0.00018270766003645341,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
347,1.0039247062313712,0.0001766960998981529,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
348,1.0039958755550247,0.00016664693375567093,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
349,1.0039997195078674,0.00015718396824121808,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.017301229020887033,0.0,-2.0124611797498075,-1.9832790728743395,-4.013041481645034
350,1.0040619429164217,0.00014497316877843522,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
351,1.0041719881201974,0.0001331043427000137,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
352,1.0041927497239564,0.0001253091666920304,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
353,1.004205372226257,0.00011669720579487517,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
354,1.00422785410775,0.00010692794527003427,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
355,1.0041769407442613,9.82840853873433e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
356,1.004233689808429,9.04246742800332e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
357,1.0042243530161858,8.76675751505661e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
358,1.0041883371411995,8.495811106639311e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
359,1.0040676632527807,7.825390347876765e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
360,1.0039611209789758,7.139487877453348e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
361,1.003870772291466,6.528634661190005e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
362,1.0038249959571308,5.994845235395921e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
363,1.0039024693322698,5.472758517119459e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
364,1.0040021631768545,4.982085146904657e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
365,1.003902068980006,4.980670313454346e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
366,1.0038891749573768,5.525361759092958e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
367,1.003824643590573,6.076600614618891e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
368,1.0037029627776228,6.217390148519093e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
369,1.003542777716986,5.898287345652933e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
370,1.0036570075647804,5.728893159729456e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
371,1.0036599719110457,5.617120262407021e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
372,1.0037353701355256,5.207219529975687e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
373,1.003799239093635,4.88519226021032e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
374,1.0038309097383589,5.1135254566626247e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
375,1.0037941922483655,6.285641023280306e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
376,1.0037171737524757,6.848327354946744e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
377,1.0035951294641225,6.254472251134364e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
378,1.0035294360532123,5.83485401145575e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
379,1.003579328434666,5.657368334242185e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
380,1.0036196414541898,5.426404978461499e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
381,1.003650652389589,5.0137647873584226e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
382,1.0036806151920907,4.7151160675920766e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
383,1.003634749111211,5.005996689055692e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
384,1.0037265374852427,5.4358236120652785e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.00129064418773435,0.0,-2.0124611797498075,-1.9964274368085049,-4.010179260746047
385,1.0037712771552834,5.260375275520699e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
386,1.0038211202530722,4.812086883604733e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
387,1.0039061861157672,4.456273856703113e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
388,1.0039355978383024,4.136827154836295e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
389,1.0039198860673753,3.8188229614113626e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
390,1.0039686375403547,3.64799977253639e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
391,1.0040156013611818,3.600695825660528e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
392,1.00400722028168,3.527489951661339e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
393,1.0039246514125788,3.635378572792074e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
394,1.0039643121674502,3.705139459611301e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
395,1.0039596726909634,3.463793266495311e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
396,1.003959698334074,3.2005628931476136e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
397,1.0038397449809318,3.0651401900671e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
398,1.0039147175439225,2.8812023669144154e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
399,1.0038875491541175,2.7665944773402446e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
400,1.0038882632079722,2.6633395698918423e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
401,1.0038612422839313,2.41436774535982e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
402,1.0037972049378423,2.1844282995596347e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
403,1.003821141599338,2.3418432493254953e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
404,1.0037849710559996,2.5153537749456348e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
405,1.0037490342190314,2.3129901864464827e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
406,1.00362237387407,2.0993158162520153e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
407,1.003484616617292,1.920521938215478e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
408,1.0036144940918728,1.8955987705965675e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
409,1.0038398512942326,1.8524206906076827e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
410,1.0038841678102237,1.7095889379703376e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
411,1.003883651879571,1.639006899235305e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
412,1.0038198805803942,2.0585811215405058e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
413,1.0038952438131592,3.2517295887283446e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
414,1.0039228814060968,3.932028097374533e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
415,1.0039288731425013,5.238095874163316e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
416,1.003904285685405,6.711621594336985e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
417,1.0038508431257616,6.526476406425114e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
418,1.0039667599549507,6.012386264057527e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
419,1.003925859727344,5.590510322498192e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0005922674687440213,0.0,-2.0124611797498075,-1.9958965444701628,-4.008949991688715
420,1.0039369140774952,5.202379638734169e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
421,1.0039427934677245,4.7755420257080844e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
422,1.004014581408562,4.340362430617184e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
423,1.003977812135352,4.023711666227683e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
424,1.0039990815987183,3.964493171169209e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
425,1.0038955887298961,3.823822009283189e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
426,1.003736180059814,3.463303110979941e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
427,1.0036759887715963,3.1370043269009374e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
428,1.0037549436712645,2.9816337429775487e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
429,1.0037461948173125,2.8427782131419398e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
430,1.003756281341734,2.5832331274219312e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
431,1.0037936667975478,2.5873563728835193e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
432,1.0038288996650222,3.519544777913318e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
433,1.0039067869910046,4.512087461105009e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
434,1.0039510448638012,4.5098649922271445e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
435,1.003956480738634,4.116543222757005e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
436,1.003905185162405,3.728120604740816e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
437,1.0039259369514746,3.4193692478766145e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
438,1.0039679129717152,3.197620850729998e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
439,1.00400337926005,3.1793410480319255e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
440,1.0039740337719782,3.2473177532903274e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
441,1.0039979153222636,3.107298371459385e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
442,1.00416501159236,2.8780850907490846e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
443,1.0040623387575924,2.648099947319882e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
444,1.0040284055891069,2.4470723143166907e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
445,1.0040030768724075,2.328034382500713e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
446,1.003945972363116,2.174457385469033e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
447,1.0037960324592587,1.9812353716160172e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
448,1.0035949913019306,2.5682707377412375e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
449,1.003505839290977,3.1405027181232324e-05,-0.04999999999999993,0.029999999999999916,0.005780539320687561,0.0009999999999998899,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
450,1.0011696307066436,2.9529858044346706e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
451,0.9968983739664476,2.7763692159844317e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
452,0.9936919440766128,2.6838787521577274e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
453,0.9918804538392999,3.3215842214084036e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
454,0.9912035667641385,5.473041564081641e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006637515457138393,0.0,-2.0124611797498075,-1.895815415309889,-3.9089403466054105
455,0.992334714802766,7.436048932820847e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
456,0.9959910302859093,0.0015314920765661954,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
457,1.0005699698607065,0.003003852699542657,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
458,1.005606866805355,0.002897573380198055,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
459,1.0108756525881628,0.003556595814821176,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
460,1.0136310252566527,0.00457089611623172,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
461,1.012566505454298,0.004694051703324408,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
462,1.0096533230017577,0.008208140012141006,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
463,1.0066907202647737,0.020030568214384394,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
464,1.005373888532178,0.03931569896057882,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
465,1.00591397144618,0.06266987036330356,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
466,1.0078157211876329,0.07847655995453147,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
467,1.0099664977022897,0.07823054902346077,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
468,1.0114893144036985,0.07272851509902158,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
469,1.011921342408505,0.07140289708222644,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
470,1.011526856791549,0.07009863593197826,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
471,1.0108966209322217,0.0651694957117571,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
472,1.010171211432948,0.05980623247327203,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
473,1.0099381632453244,0.05684484386992411,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
474,1.0100403949799228,0.054860038750813495,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
475,1.0103245572944146,0.05153962566680634,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
476,1.010609056811951,0.04702485583642167,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
477,1.0106532813262135,0.042645103266305336,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
478,1.0105190498009267,0.038903538551823304,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
479,1.0102188030439172,0.03549480597980145,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
480,1.0099838376421828,0.03219112982387783,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
481,1.009808654169697,0.029143775199338008,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
482,1.0098385890397772,0.026419902675472992,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
483,1.0099033001863542,0.023945712425852597,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
484,1.0100297926363995,0.02167386912334504,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
485,1.0100444560450685,0.01963829933400368,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
486,1.0102029632580365,0.01782504515218414,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
487,1.0102821854422164,0.016178756376723606,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
488,1.0102814706585586,0.01466037521214457,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
489,1.010347816212427,0.013265735907750334,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.673499865238497,-0.10000000000000005,0.0,-0.04144946573531726,-0.8149493309738144
490,1.010388093491157,0.01200781566268214,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
491,1.0104610347892018,0.010870200867970083,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
492,1.0103882039811871,0.009844045283719908,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
493,1.0103464701135463,0.00891955632974925,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
494,1.0103525078602056,0.008075502128245343,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
495,1.0102374864205637,0.007308622998723396,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
496,1.0101297724633558,0.006615407934724942,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
497,1.0100991018505192,0.005988837483785551,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
498,1.0103355949922475,0.005421212101887574,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
499,1.0103859834897377,0.004906113250281547,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
500,1.0102690600264423,0.004439683306770479,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
501,1.0102264238489223,0.004020502015676201,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
502,1.0102563425758786,0.003646724085122525,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
503,1.0102550051545445,0.003306555533728245,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
504,1.010170609709652,0.00300445144684572,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
505,1.010148478775433,0.0027331798307410936,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
506,1.0102158359373856,0.002478053781624155,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
507,1.0103043209358933,0.002244729470993947,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
508,1.010314257622701,0.0020321413727186583,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
509,1.0103304030173472,0.0018386174467450102,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
510,1.0102097093402223,0.001665305195471966,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
511,1.0101066039702644,0.0015091372173640736,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
512,1.0101566661864936,0.0013666998178924747,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
513,1.0102115036017203,0.0012400087935544267,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
514,1.0102883364226618,0.0011252478780784513,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
515,1.0103231268014738,0.0010188437059553026,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
516,1.0102962136206093,0.0009251477408226078,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
517,1.0102494203368237,0.0008450973432774832,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
518,1.0102132385665743,0.0007695836927180404,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
519,1.0102124894389763,0.0006970889779228819,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
520,1.0102004834693088,0.0006338114793414921,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
521,1.010153550068286,0.0005768916652383769,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
522,1.0102726766146757,0.0005230824513496424,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
523,1.0104244734748387,0.0004738646998493061,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
524,1.0104791435460134,0.00043002346986061463,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.07503942357441677,0.0,0.0,-0.032005365450016886,-0.10704478902443365
525,1.01046092492657,0.0003898475644881299,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
526,1.0104093181989167,0.00035288609479301985,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
527,1.0103463659944139,0.00032007300143675803,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
528,1.0103147181779786,0.0002929172011934662,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
529,1.0103150028358578,0.0002763860465942273,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
530,1.0105625190875953,0.00026226367492655637,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
531,1.0104853624170698,0.00024084378744807032,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
532,1.010345730535804,0.0002185225043529855,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
533,1.0103020283023485,0.00019975866809439496,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
534,1.010328793542001,0.00018311638667017118,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
535,1.0103389989603022,0.00016661026600135986,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
536,1.0102510592284346,0.00016561005644856586,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
537,1.0102220972296274,0.00016461690901469058,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
538,1.0102345497846936,0.00015381695519622356,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
539,1.0101551171740963,0.0001460947990830058,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
540,1.0101877243147503,0.0001342355119686178,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
541,1.0102174663356414,0.00012147498847670528,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
542,1.0102924839794403,0.00011175746604463323,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
543,1.0102909140153529,0.00010377688489873932,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
544,1.0101918913973742,9.473722810364669e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
545,1.0102300526905001,8.741869699380155e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
546,1.010241194665112,8.079337681110181e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
547,1.0103056106576553,7.335878731462708e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
548,1.0102927489167033,6.848277881234076e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
549,1.0102524016792644,6.400284451689443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
550,1.0102216632268421,6.015074751742041e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
551,1.0102946924269938,5.649804906075497e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
552,1.0103163119633023,5.118291065611628e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
553,1.0102558856326398,4.756749615912552e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
554,1.010236916930952,4.4273800410730934e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
555,1.0103167390250243,4.0430416933178904e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
556,1.010201328624287,3.739779884766676e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
557,1.0100990652157946,3.518137594275259e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
558,1.0101149865951644,3.313578711507645e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
559,1.0102574231644006,3.096452055594428e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0029820095155914292,0.0,0.0,-0.03187534863826392,-0.03485735815385535
560,1.0102883790642971,2.8872309188460534e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
561,1.0102070676503343,2.7610563295522892e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
562,1.0102511140540769,2.8345689462375288e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
563,1.010373439133057,3.232785784241637e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
564,1.010185948080488,3.3956862969212445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
565,1.0101990283992908,3.541764549704445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
566,1.0101572982355767,3.7972575255723293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
567,1.0101579754338827,3.6597843496850955e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
568,1.0099961290007975,3.4077707579263125e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
569,1.010083767531948,3.533728054733654e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
570,1.010223674164765,4.157353449084602e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
571,1.0103211281877145,4.318255185850283e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
572,1.010378550366369,4.010215206596885e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
573,1.010318586030441,3.708034824720034e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
574,1.0103389991089902,4.0752840879173934e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
575,1.0102703004303666,4.425786908301013e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
576,1.0101447268823258,4.605213741986513e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
577,1.0100856755577905,5.295339707472299e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
578,1.0101474360944898,5.63323058600197e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
579,1.0103342880956028,5.4006365049373757e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
580,1.0105624718644985,4.905261951321287e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
581,1.0105696079278106,4.5479299470999474e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
582,1.010522452809351,4.77042205930503e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
583,1.0104656723278123,5.162424385326419e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
584,1.010369946367188,4.98429061176588e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
585,1.010230245351093,5.4963804429464605e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
586,1.0100546207001055,8.12804299714761e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
587,1.0100549246057793,9.818631100515151e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
588,1.0101550332902436,9.166822947663753e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
589,1.0102881831442825,8.391575376128958e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
590,1.0103453839828966,8.02816914024274e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
591,1.0104923874740586,8.413381126626851e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
592,1.0105274680444036,9.823637589508123e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
593,1.0105337113049075,0.00010446301427251089,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
594,1.010426007374297,9.745564796954058e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014231945226458394,0.0,0.0,-0.03171916317928047,-0.033142357701926306
595,1.0103480030167595,9.589601486824965e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
596,1.0103562897165501,9.615357119468066e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
597,1.0103336681518045,9.86206892491253e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
598,1.0104358506400282,0.00010014449974043161,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
599,1.010437397399698,9.333462529907265e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
600,1.0103644988106633,8.710732217100887e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
601,1.0102476636961548,8.41530806777073e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
602,1.010149608615563,7.939461935478002e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
603,1.0101717138020303,7.229683095798619e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
604,1.010301971313701,6.779853563182124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
605,1.0102977761022127,6.372873292487845e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
606,1.0103650449266444,5.890323593511699e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
607,1.0102679692846366,5.908322145211732e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
608,1.0101920477555277,6.35229188394293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
609,1.0102253615333776,6.29029580609908e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
610,1.0102415828368327,6.0839629458699585e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
611,1.0101549330288242,5.9138466819919365e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
612,1.010067985120406,5.544232738922667e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
613,1.0100476678677188,5.302899228720356e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
614,1.0101320455156133,5.175727780189482e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
615,1.010270138681439,4.934032090545095e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
616,1.010370067550956,4.4708517988049886e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
617,1.0103146215755539,4.219338254205907e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
618,1.0102116850257983,4.315241045804096e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
619,1.0102899902169578,4.3208499326106094e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
620,1.0101667168763164,4.102825570416192e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
621,1.01013745301168,4.4672060623173414e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
622,1.0101273817372356,5.2856685461901687e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
623,1.0101994174824889,5.3786358265714204e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
624,1.0102366257660136,5.1436780494270275e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
625,1.0102997047457838,4.978677563531401e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
626,1.0103050952367503,4.8530630460846924e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
627,1.010210438689422,4.8003712569603984e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
628,1.0101023614523155,4.478084658523856e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
629,1.0101168869554151,4.173203758086054e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0013773963927891538,0.0,0.0,-0.03197637955947483,-0.03335377595226398
630,1.0101409567711952,3.95597481017184e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
631,1.0100476647055234,3.8357298270219794e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
632,1.0101348526007081,3.669822916345729e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
633,1.0102079737095986,3.525666137442858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
634,1.0101555183714777,3.837490476988543e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
635,1.0102256789095976,3.965727239749673e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
636,1.0104352610352945,3.616972673405861e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
637,1.0103707579243297,3.4771122441950164e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
638,1.0102827862476278,3.4300647704165286e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
639,1.0101667903305884,3.404222837802993e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
640,1.0101065477921736,3.3084467125363696e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
641,1.010147222187178,3.105882088614923e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
642,1.0101602577575441,4.260717996168929e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
643,1.0102132427959156,5.208853683094082e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
644,1.0102372342269366,4.895227648412123e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
645,1.0101809579262186,5.13384203468665e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
646,1.0101045564475601,5.4686141960633744e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
647,1.0101987549679283,5.245795502234268e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
648,1.0102842329545523,4.752123578992381e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
649,1.0103391558407464,4.389898716055473e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
650,1.0103827923114457,4.1043354335149695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
651,1.010445824296589,3.80548628172338e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
652,1.0104423297778835,3.6948723587015785e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
653,1.010501688406705,3.6545967321882707e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
654,1.0105035006800622,3.700719483256879e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
655,1.010465238100477,3.8463307418672015e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
656,1.0103898461701346,3.826562504756362e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
657,1.0103357954856296,3.795560388625122e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
658,1.0103506958970911,3.645929841584429e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
659,1.0103203671851326,3.432693559989869e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
660,1.010423133458713,3.238157645793615e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
661,1.0104190882736794,2.9679773861883725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
662,1.0103622665213314,2.8936868289480357e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
663,1.0103083296879318,2.9764156993834282e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
664,1.0102198560016384,2.8699551079247177e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00078154126399626,0.0,0.0,-0.032219755913861704,-0.03300129717785796
665,1.01023544474367,2.6309474548585894e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
666,1.0102190225386194,2.622159856519858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
667,1.0102388085156113,2.6015901728090848e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
668,1.0103170261940453,2.4300735610340363e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
669,1.0102601553221422,2.3814831597263913e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
670,1.0102289290530204,2.596312085481293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
671,1.0102022947955684,2.6783557893390835e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
672,1.0101617876726157,2.4494065848748315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
673,1.0102441699057956,2.233929825133816e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
674,1.010224824737996,2.1963152510515162e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
675,1.0103012543861267,2.180749538715473e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
676,1.0102926243925667,2.037923651848524e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
677,1.0102463297512343,1.9279188298975123e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
678,1.0102537312632602,1.8595017162009722e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
679,1.0102405593181005,1.8616467600587146e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
680,1.010267703437699,1.7897913864433432e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
681,1.0102900054371236,1.7705627519345047e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
682,1.0102672416543867,1.7604620115229558e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
683,1.0102261487927502,1.642074106722727e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
684,1.0103058450659321,1.5285052954166693e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
685,1.0102586786055237,1.3897683212192027e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
686,1.0102787100108077,1.2756622405477812e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
687,1.0101807166463874,1.1888844522706682e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
688,1.0101123142800355,1.1022098489541793e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
689,1.0101289610620363,1.0537619561641031e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
690,1.0101442610721223,1.1115962213680018e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
691,1.0101753620471574,1.1283105555108103e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
692,1.0101595220956963,1.0409026086569182e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
693,1.0101902713495836,1.1703155605469144e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
694,1.0100879885338654,1.536961571825912e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
695,1.010014382852457,1.6505040149466283e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
696,1.0102167314070933,1.5027454832248069e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
697,1.0103421662272893,1.3920210535733567e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845
698,1.0104261608664176,1.2899111335708242e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005759167577968194,0.0,0.0,-0.031614343200125024,-0.032190259957921845


==> data/eval_hist_11000_0.45_new_new_filter_solar_randomization_8f.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0104005363386646,0.0025526890451826193,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
1,1.010334766417194,0.002313383161460468,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
2,1.010302780275402,0.0021014327404077294,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
3,1.0102736504429308,0.0019100635516085649,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
4,1.0104168489148888,0.0017289540940325556,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
5,1.0103590130160984,0.0015656123275298748,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
6,1.010368894606043,0.0014178433988132379,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
7,1.0103104277311912,0.0012847630381171574,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
8,1.0102351621803287,0.0011648370733094628,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
9,1.0101840794549404,0.0010553589724612484,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
10,1.010177217407836,0.0009595444009493169,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
11,1.0103508124610379,0.0008723177937706565,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
12,1.0105344356801966,0.000789306539600295,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
13,1.010463899266833,0.0007149622359711996,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
14,1.0103896758343291,0.0006499477737972555,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
15,1.0102372660351435,0.0005920313398499399,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
16,1.0101726718244786,0.0005376755075275873,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
17,1.010199177691058,0.0004934449664297746,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
18,1.0101056128486843,0.0004674729980414802,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
19,1.0102191606425674,0.0004373168978572911,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
20,1.0103224823472527,0.0003969789359231934,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
21,1.0104738583252701,0.0003683470502501495,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
22,1.0105078624309938,0.0003450123885421749,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
23,1.010412811378681,0.0003160706928219841,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
24,1.0103489621253943,0.00028848353750472115,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
25,1.0104410817385727,0.0002651250683987064,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
26,1.0105072002040765,0.00024583808217655464,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
27,1.0104661613971349,0.00023636855540033663,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
28,1.0104986291439317,0.00022597914057197974,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
29,1.0104433661433179,0.000207921667555902,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
30,1.0104010976484754,0.0001909132975120785,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
31,1.0103778548268783,0.0001755844960889606,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
32,1.0104281749806707,0.0001618418580711529,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
33,1.0104386941110342,0.00014840568855744663,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
34,1.0104809141805182,0.00013451407307981577,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.05165410033679992,0.0,0.0,-0.03311712727601102,-0.08477122761281095
35,1.0105808732196555,0.0001224413869112438,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
36,1.0106123381752243,0.00011215249497457896,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
37,1.0107064173031757,0.0001027685854472395,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
38,1.010668087648603,9.377050492414724e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
39,1.0105037144534934,8.530192617646319e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
40,1.010288258241112,7.793591573676469e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
41,1.0101508353389028,7.459130919415722e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
42,1.0101731047697409,7.219229952094684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
43,1.010277534873236,7.007973845561848e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
44,1.0103168792749608,6.691299029216581e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
45,1.010339160912463,6.737893094964408e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
46,1.0102909357281238,8.633568194202776e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
47,1.01031152331626,0.0001097900564708059,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
48,1.0103253069053473,0.00011320373868715633,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
49,1.0102846635456706,0.00010505455149574142,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
50,1.0102820522682,9.81344544919486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
51,1.0101738976004129,9.048437394264865e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
52,1.0102606953705624,8.266173922003794e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
53,1.0103580700762507,7.50924498720193e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
54,1.0104830987631284,6.803678688274413e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
55,1.0105473616775054,6.194106520053386e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
56,1.0104721222629902,5.6404633167969245e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
57,1.0102849855608722,5.432244950033406e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
58,1.0102754134312353,5.300058385698507e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
59,1.0102426128375739,5.1853447636999563e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
60,1.0102565531725691,5.694526732792648e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
61,1.0103177621508614,6.183644232961808e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
62,1.0104723488097855,5.984223313907391e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
63,1.0104118721504456,6.452843274968666e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
64,1.0103546764574876,6.990821301385395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
65,1.010341133498553,6.557159236938061e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
66,1.0102754710046902,6.0191666917728216e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
67,1.0103040539294463,5.536268585134314e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
68,1.010356945163737,5.870946039100635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
69,1.0104130387949777,6.084282033958901e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0024114185534951653,0.0,0.0,-0.03326497899907679,-0.03567639755257195
70,1.0105690994856809,5.590337617102758e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
71,1.010544743025782,5.17073362882453e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
72,1.0104814619679268,4.854811643341984e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
73,1.010338287480171,4.541774585486483e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
74,1.0102329869843762,4.183258480277393e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
75,1.0100826724174512,3.997958409932104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
76,1.0100338730766032,4.586218334514025e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
77,1.010022403899681,5.011865383265222e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
78,1.009993332665805,4.634143854583037e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
79,1.0100869179044216,4.912113938286684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
80,1.010116448642486,5.736586180839679e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
81,1.0101110524397168,6.878985296476191e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
82,1.0101360373867938,7.617660815267249e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
83,1.0099925383877173,7.301398579351096e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
84,1.0098602668196504,6.723698537031699e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
85,1.0099192519286742,6.29244201669181e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
86,1.0099401274579707,5.927484981937949e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
87,1.0100423761683344,5.4459543201196285e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
88,1.010215989502267,4.9535858257443636e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
89,1.0102390785750368,4.957771747541087e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
90,1.0101748059015248,5.73388826745199e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
91,1.0101538595646453,5.982036547325285e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
92,1.0100295331139642,5.4233998562564925e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
93,1.0100271724620176,5.220878056583174e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
94,1.0101180380098453,6.146745905065461e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
95,1.0101907638451078,6.901629561393943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
96,1.0103315099595918,6.49249935035163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
97,1.0102493017238128,5.9282785485411394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
98,1.0102307266304285,5.852601317670277e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
99,1.0101827640832775,5.815049175387261e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
100,1.0100182779884612,5.46135857801213e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
101,1.010133000003717,5.3270634014381695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
102,1.0101862467380724,5.825407241392508e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
103,1.0102740279473739,6.048771029090054e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
104,1.0102996859186846,5.5059877929262074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001125099518627523,0.0,0.0,-0.03245883043456565,-0.03358392995319317
105,1.0101643636550872,5.0818738783730407e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
106,1.0101692239104532,5.534652226353772e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
107,1.0101485623334021,5.9350685911087754e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
108,1.0101680320127846,5.571122819712839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
109,1.0102122286956277,5.484586301823726e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
110,1.0101172588353056,5.378108685034036e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
111,1.010124617114877,5.2984056697049026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
112,1.0100815775011411,5.154179016823656e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
113,1.0101170080898105,4.717014475292636e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
114,1.0104015989981896,4.295383086644439e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
115,1.0104807839472711,3.9447855448026926e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
116,1.0103957648962,3.7850803311331224e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
117,1.0103301822661706,3.593328770795694e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
118,1.0102026595926956,3.3222901957282315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
119,1.0101812058890778,3.076975933382572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
120,1.01020261422415,4.942410144540464e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
121,1.0103040058175679,7.409135040779602e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
122,1.0102914446995168,7.509157372434593e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
123,1.0103052256870195,6.951956309552177e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
124,1.010344192321552,7.019386481521228e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
125,1.0102764630416767,7.072476622282603e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
126,1.0102257515687978,6.531559312038158e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
127,1.0102432349681225,6.166216143337208e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
128,1.0102312880735689,5.8466230515180924e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
129,1.0102417091490867,5.311884239003656e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
130,1.0101229457028316,4.8704128317306284e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
131,1.0101927657577128,4.529862981444214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
132,1.010214405587514,4.286360421708694e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
133,1.010291315628034,3.9969244937436595e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
134,1.0103994688657698,3.621727784998165e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
135,1.0104231583842167,3.28243594087902e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
136,1.010270778916213,3.317231677673931e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
137,1.010332351694036,3.372064948176605e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
138,1.0101701304648143,3.101037587896313e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
139,1.0101555667850013,3.026287913488562e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009238192630443979,0.0,0.0,-0.033227611829883104,-0.0341514310929275
140,1.010145544320878,3.411786910862957e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
141,1.010146894027827,3.688447131183401e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
142,1.0102333224384095,3.88382182683031e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
143,1.010392171224227,3.946716694525868e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
144,1.010480542136896,4.198023282436347e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
145,1.0104300814935634,4.529293776422043e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
146,1.0105228410621665,4.2368802853879805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
147,1.0104676927316487,3.861966153382168e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
148,1.010471961898094,3.672619019130472e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
149,1.0104661622572433,4.3835147309609026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
150,1.0103877929657938,5.426310747993793e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
151,1.0103830501162272,5.4853460346735705e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
152,1.0103610628004123,5.181035067200483e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
153,1.010260471054569,4.9206494419934684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
154,1.0104331477917934,4.4673313480055124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
155,1.0104295202778084,4.043511387158498e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
156,1.0104500506873206,3.8251908886638786e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
157,1.0104102830746244,3.651835994458049e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
158,1.010463600435682,3.3563734061875525e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
159,1.0103697416115625,3.3789937718178475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
160,1.010290354425566,3.8390761425275075e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
161,1.010110862905408,3.9837980905542947e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
162,1.0101382521830544,3.6782517253373706e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
163,1.0100398930903556,3.378311975002408e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
164,1.010108969677146,3.1258226849576536e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
165,1.010210078085081,3.0364615935482538e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
166,1.0103550734699822,3.1909780360074074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
167,1.0104333120976075,4.342666881218951e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
168,1.0103698712722202,5.150008786739254e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
169,1.0104586905558341,5.0339563686935155e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
170,1.0103359279999702,4.904355654356729e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
171,1.0104417819624267,4.778408005256372e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
172,1.0104256756699515,5.482401476164695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
173,1.010446773390489,6.293680021964273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
174,1.0104590248404541,6.192182661989695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960412173565295,0.0,0.0,-0.03324298786933369,-0.03403902908669022
175,1.010444728202725,5.7853292699051055e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
176,1.0104398257315237,5.639268641685951e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
177,1.0103503422015663,5.471387469928435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
178,1.0102942309112355,5.091893266687989e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
179,1.0102409616184795,4.6234283659144735e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
180,1.010300349294106,4.208099112272158e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
181,1.0103723474771218,3.8191806978328704e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
182,1.010360358153193,3.4582945668013097e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
183,1.0103101590125267,3.345086650635264e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
184,1.0103309724214367,3.4324472985012056e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
185,1.010319020959518,3.468294688116555e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
186,1.0102635386774235,3.335534806963782e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
187,1.0103473969426484,3.217392159434246e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
188,1.0104800471576578,3.090662258900012e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
189,1.0104434055320157,2.853919607309028e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
190,1.0102530517619683,2.634428541623909e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
191,1.010131320743241,2.3869350564728144e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
192,1.0100743556727418,2.2500246084553686e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
193,1.0100935211966842,2.2284502830305265e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
194,1.010062320813055,2.723899257648723e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
195,1.010004121926693,3.072816916394851e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
196,1.010026728142814,3.6590973842969475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
197,1.010055396814342,5.0396528606210165e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
198,1.0101405847102445,5.769805915164497e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
199,1.0101622307994562,5.585191118842181e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
200,1.010403940967719,5.1002046105881324e-05,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
201,1.0118779945056544,4.7784952060774966e-05,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
202,1.0134710093133859,4.450894542995315e-05,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
203,1.0125239390621394,4.0474122987591864e-05,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
204,1.0010676673707761,3.9097652219290486e-05,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
205,0.985931369074237,3.836693117542872e-05,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
206,0.9884952924368846,5.2525865673177804e-05,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
207,1.0033426331269768,0.0006830978400627874,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
208,1.0171798890672592,0.002370637326282489,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
209,1.01988150371408,0.0032939349323991354,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.011009329227862484,0.0,0.0,-0.027178440298494887,-0.03818776952635737
210,1.0093957950402277,0.03679991208507927,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
211,1.0028130672130908,0.15860898000697757,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
212,1.0085431025259752,0.23860948452677666,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
213,1.020395557693635,0.26640651867770815,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
214,1.0275311293902325,0.3736458452455341,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
215,1.0273665146683124,0.44352348678120335,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
216,1.0161453895946704,0.4355142702364321,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
217,0.9936378057125778,0.4295110013480397,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
218,0.9768500240733559,0.41147271758146875,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
219,0.9804721387606261,0.4154292071381934,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
220,0.9976486156709332,0.4500862030736027,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
221,1.013662984291033,0.44349413548323735,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
222,1.0197862567739306,0.4300565910920696,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
223,1.0073399805497145,0.5841865383560756,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
224,0.9960703626175135,0.8620694378028582,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
225,1.0031933946627831,0.9498143734489481,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
226,1.0175514201482259,0.9268182860179721,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
227,1.0302514733385388,1.0142090208186911,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
228,1.035102615280836,1.0759644191419726,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
229,1.0314184846420436,1.0341345131450423,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
230,1.0156165695670103,1.0015436120413717,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
231,0.99086104291863,0.9571530947324578,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
232,0.9852179005801023,0.9260861471070808,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
233,0.9994478264991314,0.976538611687456,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
234,1.0145638862035382,0.9931137817442597,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
235,1.0226944575907737,0.9279998567505567,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
236,1.012445465909286,0.9032880028587563,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
237,0.9891143260073861,1.11000564188678,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
238,0.9846623781398743,1.2956051364309826,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
239,1.001049502538221,1.2550759217229213,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
240,1.017830870729475,1.2395571353140573,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
241,1.0315970969932877,1.255888827993416,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
242,1.035113674076262,1.1950323615182135,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
243,1.0228246021144123,1.2499077063774142,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
244,1.0089541919482508,1.3336927525319393,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-16.791235435602843,0.0,0.0,-0.04678462726602282,-16.838020062868864
245,1.0037750245251726,1.285785444383905,0.0,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
246,1.005961197704701,1.3106048265187065,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
247,1.0116510055799512,1.4047161216687165,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
248,1.0127336756880476,1.4073764890800855,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
249,1.0058987466553746,1.3206468134229423,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
250,0.9968306671695318,1.2863695440132394,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
251,0.9919942128376738,1.2651419537112485,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
252,0.9913362766473155,1.1746810983488638,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
253,0.9933943168198018,1.070231694232369,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
254,0.9965902202427941,0.9772501650449912,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
255,0.9997515740669045,0.8950250578406052,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
256,1.0021119657366984,0.8495205486502768,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
257,1.0037137018564968,0.81793704061628,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
258,1.004479674607738,0.7615520355729541,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
259,1.0048606712387147,0.6923295831165467,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
260,1.0050711644697712,0.6296953616025839,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
261,1.0052130214797854,0.5775763971849174,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
262,1.0053835912047693,0.530993436646206,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
263,1.0056129495878148,0.48618517392833205,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
264,1.0057391715304533,0.4427259533473722,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
265,1.0057201695565678,0.40154666905634706,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
266,1.0056591214675041,0.3636068470554178,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
267,1.0055466260895247,0.3290565510709197,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
268,1.005289060869031,0.29773908174481056,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
269,1.004840003074999,0.2694200856896546,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
270,1.0045521965831261,0.2437980001833629,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
271,1.0043549623371022,0.22059318999083494,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
272,1.0041907444409506,0.19958559001691967,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
273,1.0040311683581382,0.18058195169581032,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
274,1.0038833057276455,0.1634105516233192,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
275,1.0039099338727182,0.14794699620888352,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
276,1.0038585737809123,0.13398963557644222,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
277,1.0037130214030208,0.12131686591991235,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
278,1.003729362426133,0.1098149706276782,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
279,1.0038051908171033,0.09939297984506812,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-14.139368319313975,-0.10000000000000005,-2.0124611797498075,-1.912380480049727,-18.164209979113508
280,1.0036794266762497,0.08995704280327355,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
281,1.0035111083925385,0.08140408087850627,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
282,1.003530867713918,0.0736531528462123,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
283,1.0035109353533842,0.06664694737068452,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
284,1.0034055567483313,0.06030721615119492,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
285,1.0034419328514774,0.05456506775118894,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
286,1.003637173408827,0.04937218402816129,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
287,1.003549793112322,0.044683361681266805,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
288,1.0035768051178722,0.040438884046175676,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
289,1.00365905501738,0.036588474898994396,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
290,1.0037044695557886,0.03310768395155277,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
291,1.003753638931724,0.02995807088858049,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
292,1.0037233812504063,0.027114513722838615,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
293,1.003726953466379,0.024541899387377088,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
294,1.0037510042668505,0.02220480175304618,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
295,1.0037138008246898,0.02009215512074709,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
296,1.0036148663396238,0.01818204497728754,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
297,1.0035443511072637,0.016453247082738886,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
298,1.0035587780760895,0.014887675995615114,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
299,1.0034759329083527,0.013469810629756763,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
300,1.0034772210982494,0.012187126302904493,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
301,1.0034840140308956,0.011026815138246895,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
302,1.0036574165741017,0.009979851031330705,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
303,1.0037290084081678,0.009035276498511203,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
304,1.0036471822507465,0.008177779738181044,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
305,1.0035610311533107,0.007401109394156925,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
306,1.0035478217366511,0.006698502950939218,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
307,1.00348055300321,0.006060761077182886,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
308,1.0035012373938454,0.005491103122538036,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
309,1.003499884264163,0.004979928244810307,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
310,1.003490137320509,0.004510263534208147,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
311,1.0034311032035785,0.004083590266628619,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
312,1.0033460984750144,0.0036977132154455234,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
313,1.003445202162076,0.0033478291794266993,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
314,1.0034847861415952,0.003030736484234832,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.5871223340874017,0.0,-2.0124611797498075,-1.9640048332665339,-4.563588347103743
315,1.0033970725238843,0.002742110296232139,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
316,1.0033557777296545,0.0024809908272884038,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
317,1.0034427399879262,0.002245734549033415,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
318,1.0033821185161589,0.0020357013593996455,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
319,1.0032790476139908,0.001845707160130181,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
320,1.0034191011811906,0.0016718998288807658,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
321,1.003494758763498,0.0015147664364509044,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
322,1.0034772038462492,0.0013726905342435784,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
323,1.003450549373104,0.0012440873598795026,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
324,1.003450658649304,0.0011270800265693486,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
325,1.0035631009763761,0.0010235358964255981,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
326,1.0037195024349785,0.0009320833610344239,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
327,1.0038030239509503,0.0008489672007460285,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
328,1.0039168792962134,0.0007712468733329553,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
329,1.0039461842752162,0.0006979909172202658,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
330,1.003933710835911,0.0006316320136620262,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
331,1.0038406141280154,0.0005745731131702298,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
332,1.00381416802152,0.0005324109668745876,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
333,1.0038391034876113,0.0004967345815181741,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
334,1.0038739617470718,0.00046174266805944176,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
335,1.0040070344201313,0.00042630658641056664,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
336,1.0039477331540165,0.00038754518312873466,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
337,1.0038745254331611,0.00035266127779649635,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
338,1.0039396959977507,0.00032182899927113705,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
339,1.0038781594523967,0.0002919786139815518,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
340,1.0037091869543315,0.000264528552984229,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
341,1.0038821792184394,0.0002450515390128414,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
342,1.0039830310465836,0.00022711210231856748,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
343,1.0040461330604802,0.0002070109245425075,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
344,1.004056643345678,0.000189191866852498,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
345,1.0039636087787287,0.00017216480504271298,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
346,1.003870103278648,0.00016506222620338626,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
347,1.0039122682639727,0.00016118826835164786,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
348,1.003988918184326,0.00015381596368048978,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
349,1.0039982636747595,0.00014702206048488114,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.018616182254606744,0.0,-2.0124611797498075,-1.9807522356354634,-4.011829597639878
350,1.0040638122341046,0.00013660006003970694,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
351,1.0041746662450903,0.00012567037444510338,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
352,1.0041920010621705,0.00011883879059589237,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
353,1.0041956435786727,0.00011113741424056836,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
354,1.004205984135717,0.00010207772039964538,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
355,1.004145889229688,9.41933882034884e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
356,1.0041995480547479,8.705290095271442e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
357,1.0041919083562,8.501812514753717e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
358,1.0041602140827983,8.266471238145938e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
359,1.0040458100666776,7.594946623591839e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
360,1.0039480229221487,6.895717294156829e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
361,1.0038700934509837,6.321535944727344e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
362,1.0038396224167938,5.825653273578824e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
363,1.0039283059174888,5.30363405730817e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
364,1.0040304167778435,4.822265107921035e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
365,1.0039248470265252,4.779911870498609e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
366,1.0039010709790526,5.2110250275086375e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
367,1.0038266883729383,5.600208764319307e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
368,1.0037009477906575,5.5909939400555624e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
369,1.0035424690830415,5.2962393912589876e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
370,1.0036638596783947,5.286670229143749e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
371,1.0036763752373736,5.276812816040482e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
372,1.0037582985352198,4.931343476151529e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
373,1.0038235965165998,4.71687309501587e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
374,1.0038515150923675,5.0854600649777e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
375,1.0038060543754084,6.33924654345719e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
376,1.0037204818853784,6.92583641041706e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
377,1.0035958112979855,6.355282325033099e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
378,1.0035333897421859,5.986274521393421e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
379,1.003590338771636,5.863693741913661e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
380,1.0036377113818096,5.629869904520529e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
381,1.0036696112180117,5.201280129520319e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
382,1.0036936824565281,4.947185425218696e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
383,1.0036419062537387,5.319055852180667e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
384,1.0037334127905366,5.76331527807749e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0013473311864184876,0.0,-2.0124611797498075,-1.9965933743727786,-4.010401885309005
385,1.003783747002292,5.555966474439661e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
386,1.003839419784927,5.1088841557851e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
387,1.0039243090116041,4.758334752214187e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
388,1.0039473336177984,4.410091581720735e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
389,1.0039230803939003,4.069180822394223e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
390,1.0039663022549792,3.8763056304115675e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
391,1.0040125631636563,3.813674899790548e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
392,1.0040043927030533,3.766907951827731e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
393,1.0039186540073612,3.893950069996585e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
394,1.0039517700843505,3.933908118688166e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
395,1.0039410232779333,3.652163743255765e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
396,1.0039360458983284,3.349237829221018e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
397,1.003812548175862,3.166791591839813e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
398,1.0038882262310025,2.960852834510955e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
399,1.0038653377817632,2.852284142685631e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
400,1.0038699404043454,2.751331201438846e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
401,1.003843735996291,2.4921353840275887e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
402,1.003778323798888,2.2583416810897968e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
403,1.003802475651705,2.4489077785465923e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
404,1.003770224410402,2.648465257123694e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
405,1.00373983018104,2.428422611834261e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
406,1.0036178779531615,2.2006201798623695e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
407,1.0034841438038948,2.008175712244604e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
408,1.0036193643000206,1.9733755481888253e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
409,1.0038514947039092,1.924771425603392e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
410,1.003898826846873,1.7681778425008035e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
411,1.003892986131857,1.669609322035169e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
412,1.0038213969400633,2.0212977378641344e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
413,1.0038928428475005,3.109778011707205e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
414,1.0039186855632511,3.7720352918565104e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
415,1.003922568245742,5.239418859037997e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
416,1.0038946110213585,6.871984981069671e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
417,1.0038368856276938,6.705164077460191e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
418,1.0039512983194796,6.191924293443718e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
419,1.0039154815775877,5.7581793729042605e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006234102688608111,0.0,-2.0124611797498075,-1.9946282972286016,-4.00771288724727
420,1.003935064402769,5.325339253414885e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
421,1.003947675982322,4.8738761176850344e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
422,1.0040214520254558,4.430313036271816e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
423,1.0039784901639521,4.1278796633556315e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
424,1.0039867136276723,4.0605359715669166e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
425,1.003870577499411,3.892863329024202e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
426,1.0037050155353895,3.5309065033594365e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
427,1.0036495713801195,3.211592188695595e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
428,1.0037443975343032,3.0769420160091706e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
429,1.0037531123587413,2.953085509943703e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
430,1.0037736388000622,2.678787632930807e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
431,1.0038135924208935,2.7609428957706513e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
432,1.0038461688692286,3.891618987069657e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
433,1.003920558394293,4.9644648110873564e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
434,1.0039610556777312,4.951779894317608e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
435,1.0039599638476377,4.571351272639903e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
436,1.003900475852162,4.175912342273805e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
437,1.0039162779612907,3.86301708102074e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
438,1.0039583077529182,3.619353278374069e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
439,1.003996509982141,3.54530972969366e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
440,1.0039711141872671,3.544087152109645e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
441,1.00399892466999,3.3465520200314484e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
442,1.004169304895499,3.109329536706683e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
443,1.004067647456425,2.881909214720684e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
444,1.0040296555892667,2.651283820931521e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
445,1.0039975256037603,2.5113484796371875e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
446,1.0039351182110792,2.342602550660995e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
447,1.0037833952202189,2.1371782372924648e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
448,1.0035851950956143,2.7611969353095975e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
449,1.0035030672176746,3.354703552467347e-05,-0.04999999999999993,0.029999999999999916,0.005776525236894425,0.0009999999999998899,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
450,1.0010165384753251,3.148876830454842e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
451,0.9965018613798676,2.9798484718544926e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
452,0.9932429839274,2.9162913369453492e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
453,0.9915831488104666,3.601509222552287e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
454,0.9911547314733299,5.747881669662514e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0006957937794356064,0.0,-2.0124611797498075,-1.8909632692183762,-3.904120242747619
455,0.9912893420631268,7.601551064800153e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
456,0.9914334775804026,0.0017176966326632888,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
457,0.9912060614637569,0.0033782785263802326,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
458,0.9907941019664834,0.003259223497589429,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
459,0.9903288184182691,0.002971341902306593,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
460,0.9900407158027171,0.0026908592528500875,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
461,0.9900571837956326,0.0024348649756793196,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
462,0.9905006004532323,0.0022030039657475013,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
463,0.9908157565030123,0.001993197496749276,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
464,0.9910474763484876,0.001846551745161961,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
465,0.991092385189904,0.0018061351585308269,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
466,0.9910936642934693,0.0017871180202657265,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
467,0.991149252379668,0.0016831022381422218,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
468,0.9911924240755563,0.0015677996361917394,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
469,0.9911149445540819,0.001508697249470197,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
470,0.9910050538236816,0.0014524757081955417,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
471,0.9910279248522086,0.0013584303160414659,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
472,0.9908875171743657,0.0012374204821011823,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
473,0.9909624994124808,0.0011218736420375891,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
474,0.9910671032551428,0.00101764241329621,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
475,0.9911929939339644,0.0009226666722052143,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
476,0.9913222268038445,0.0008397248343538082,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
477,0.9913230957550029,0.0007640210772832828,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
478,0.9912682785935408,0.0006968467698251666,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
479,0.9911287211102368,0.0006361413804643626,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
480,0.991037530005128,0.0005789858264523941,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
481,0.9909236123542595,0.00053390347419706,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
482,0.9909500886614914,0.0004984345971939271,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
483,0.9909529419485009,0.00046052287087988437,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
484,0.9909966524859561,0.0004179393255046923,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
485,0.9909365131195339,0.0003842161278130891,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
486,0.9910537366826583,0.0003584942325871749,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
487,0.9911232212783512,0.0003360269464206116,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
488,0.9911283927450626,0.00031080253869083976,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
489,0.9912043001983358,0.0002814002721000156,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.04459020567615068,0.0,-2.0124611797498075,-0.7503277168009564,-2.8073791022269146
490,0.991247314507749,0.0002550503674067495,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
491,0.9913130007313844,0.00023174364800185256,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
492,0.9912243703323814,0.00021284843305399768,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
493,0.9911723470308677,0.00019792558718045178,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
494,0.9911886052856431,0.0001821910091355752,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
495,0.9910966533354816,0.00016725585724669648,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
496,0.991011712074957,0.0001546870411085301,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
497,0.9909922943111092,0.00014335183872936634,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
498,0.9912393819968187,0.00013262682938170568,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
499,0.9912908859100302,0.00012217052226951442,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
500,0.9911679232406927,0.00011185097465635051,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
501,0.9911240552927678,0.00010348046465238634,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
502,0.9911531085345887,9.933563249180184e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
503,0.9911481201912342,9.417938694009458e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
504,0.9910592213352973,9.923604610699127e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
505,0.9910379764101984,0.00010707185412356612,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
506,0.9911120411273341,0.0001026420674003296,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
507,0.9912105944454032,9.5781764563249e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
508,0.9912272660315455,8.793680646682958e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
509,0.9912405365768125,7.957205254304392e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
510,0.9911067288992123,7.405124761805085e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
511,0.9909955331033486,6.972021362894626e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
512,0.9910526065336177,6.45715157338062e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
513,0.9911157507326622,6.275595608980852e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
514,0.9911960749751788,6.108081757172396e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
515,0.9912269269711199,5.631417378031905e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
516,0.9911918933852025,5.5062597745808616e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
517,0.9911447004341705,5.955935912566237e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
518,0.9911160459695358,5.9784587548019185e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
519,0.9911231185856605,5.518230021797983e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
520,0.9911163713869715,5.365433477550903e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
521,0.9910688739189245,5.225951210290682e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
522,0.9911896208440938,4.839702795647506e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
523,0.9913441560148364,4.451128259514147e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
524,0.9913963449093118,4.14844368452844e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0033709525847493006,0.0,-2.0124611797498075,-0.7478896541129222,-2.763721786447479
525,0.9913743956396855,3.8085179971454615e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
526,0.9913205249718365,3.449803404411512e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
527,0.99126041157876,3.1887151747843554e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
528,0.9912364636870371,3.224161514384607e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
529,0.9912427821366911,4.0997446101316945e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
530,0.9914983653614181,4.95526428544405e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
531,0.9914211332882616,4.8274989558371855e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
532,0.9912681919976558,4.434072287893884e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
533,0.9912102197749573,4.218853999554029e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
534,0.9912356745554481,4.026562844446286e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
535,0.9912540022373273,3.707570496062344e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
536,0.9911712257692391,4.972499457307529e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
537,0.9911448306269381,6.115536952992775e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
538,0.9911558953041336,6.110779567313023e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
539,0.9910709030015181,6.402577072229485e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
540,0.9910970405860091,6.092955259357975e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
541,0.9911222367505446,5.5210888269006453e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
542,0.9911966175572814,5.154732199662523e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
543,0.9911987782797974,4.8872945894358054e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
544,0.9911044432754298,4.492456967418834e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
545,0.9911417223550131,4.258398227593549e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
546,0.9911475090513562,4.045809920508318e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
547,0.9912077637501813,3.6756173150791805e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
548,0.9911962364425632,3.513144349981008e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
549,0.9911627344192788,3.3735578224154255e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
550,0.991136446905861,3.255725558995391e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
551,0.9912143808771143,3.128910045266933e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
552,0.9912393807011255,2.8350146377056483e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
553,0.9911748912870435,2.6684271998878326e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
554,0.9911560770445674,2.518036082370265e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
555,0.9912395924426918,2.30388504582304e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
556,0.9911179339330213,2.1414591458706066e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
557,0.9910070510828601,2.0811180078290144e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
558,0.9910244150641817,2.0488270567663453e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
559,0.9911721851225892,1.9702366729636183e-05,-0.04999999999999993,0.029999999999999916,0.0,0.029999999999999916,-0.0008170830769956593,0.0,-2.0124611797498075,-0.7506553010224798,-2.763933563849283
560,0.9944106521108451,1.8744688453414013e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
561,1.0013855814539103,1.8582176769192423e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
562,1.008979658151194,2.0547497672054187e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
563,1.015112397625647,2.624233990598025e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
564,1.0178693548576028,2.920519648011669e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
565,1.0171788105308315,3.1469168376912104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
566,1.0136980008647234,0.0027728090939106256,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
567,1.0096184121181897,0.005552651062576262,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
568,1.006624719326044,0.005362040376880107,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
569,1.0059679633267642,0.0048889491120213315,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
570,1.0071255422746623,0.006414656567597651,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
571,1.0089756441745015,0.007806168765106676,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
572,1.0104355061371204,0.010013736866750219,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
573,1.0109199044414214,0.018897805743413702,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
574,1.010646887576849,0.02968488075969137,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
575,1.009986431926621,0.033810351267731686,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
576,1.0094592733945755,0.03190097686969945,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
577,1.009373151036664,0.02990956834355836,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
578,1.0097425571668468,0.029208579012566037,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
579,1.0103398186170387,0.027931662386011354,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
580,1.0108518730491798,0.02563620849261425,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
581,1.010905138557043,0.023295907482080196,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
582,1.0106986196605947,0.02131121110427006,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
583,1.0103992119824423,0.019445974898363194,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
584,1.0101084154310762,0.01763880151952194,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
585,1.0098925023749323,0.016094681025417314,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
586,1.009756831278228,0.014819608057225868,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
587,1.0098619697590532,0.013570111642270967,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
588,1.0100649954650014,0.01230344706025156,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
589,1.0102500861792536,0.011163061969541498,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
590,1.0102974567554297,0.010169533538026777,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
591,1.0103977097619479,0.009273259856877873,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
592,1.0103870847674559,0.00843738763197549,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
593,1.0103773907083924,0.0076501128942457995,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
594,1.0102898278598949,0.006932846350077949,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.22390458960592882,-0.10000000000000005,0.0,-0.041596773542853606,-0.3655013631487825
595,1.0102546531588419,0.006300306125123315,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
596,1.0103077068964532,0.005721256694057602,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
597,1.0103130906258406,0.005186122090566892,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
598,1.0104183480491076,0.0046978576141014135,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
599,1.0104034174617413,0.0042508018290843734,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
600,1.0103081893388015,0.0038478714018926,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
601,1.0101785208160627,0.0034843551921149695,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
602,1.010086892337025,0.003153809001362165,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
603,1.0101315037506382,0.002853766130702592,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
604,1.0102875294158955,0.002585148708916518,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
605,1.0102977363445966,0.002342171388767137,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
606,1.0103626219460566,0.0021211926676410384,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
607,1.0102530285288212,0.001927555964514251,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
608,1.0101656167422732,0.0017557094830566904,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
609,1.0101975416491489,0.0015938140773128378,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
610,1.0102228913987124,0.0014481135365161538,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
611,1.0101491324897878,0.0013172564231686854,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
612,1.0100735542048078,0.0011946300766380673,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
613,1.0100613823712759,0.0010843822173151995,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
614,1.0101490034412668,0.000986104303532601,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
615,1.0102829996819773,0.0008955257705769966,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
616,1.0103714246329298,0.0008103850230332138,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
617,1.0103002429283623,0.0007344493834058553,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
618,1.0101837490631382,0.0006680262952919103,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
619,1.0102580161083972,0.0006073303204665989,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
620,1.0101402799187205,0.0005513398420180365,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
621,1.0101191312053988,0.0005065334682141625,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
622,1.0101163089410832,0.0004697126346402626,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
623,1.01019599900875,0.00043018727515214484,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
624,1.0102416168996833,0.000393303685740475,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
625,1.010310831217952,0.0003600574910832499,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
626,1.0103160223098218,0.0003289365727495273,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
627,1.0102142560265037,0.0003013251221965885,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
628,1.0100987855855514,0.00027356558362261635,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
629,1.0101149129911382,0.000248964587505301,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.03625501063718027,0.0,0.0,-0.031945527021239734,-0.06820053765842
630,1.0101497453960107,0.00022782263124167623,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
631,1.010067684813139,0.0002095329478667567,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
632,1.0101598357937551,0.00019207841739625855,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
633,1.010229371316396,0.00017616089429098477,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
634,1.0101653332280018,0.00016679843707359274,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
635,1.010221845756194,0.00015654694428127693,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
636,1.010422650880731,0.0001420502095508572,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
637,1.0103545105024259,0.00013006089420945598,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
638,1.010265886309246,0.00012022259518568568,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
639,1.010153177282771,0.00011207972293782401,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
640,1.0101007366111827,0.00010383893288196818,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
641,1.0101502871840062,9.475547315122467e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
642,1.0101674384793597,9.809650015475324e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
643,1.0102175863684617,0.00010059980086464388,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
644,1.010234464252234,9.296016172169607e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
645,1.0101710744919645,9.115269248649692e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
646,1.0100944442936821,9.010505370086307e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
647,1.0101996387285652,8.411644076517386e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
648,1.0103000762580112,7.630251529306065e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
649,1.010361706419287,7.0010069001517e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
650,1.01039849547873,6.451835828889737e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
651,1.0104452811732214,5.937459922312074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
652,1.0104246935827708,5.662175618066838e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
653,1.0104733700441353,5.484994395925905e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
654,1.010474096633013,5.4988505134792985e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
655,1.0104414228187364,5.643661223040811e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
656,1.010373309438797,5.5061692537882286e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
657,1.0103259943155554,5.236965119597148e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
658,1.0103476956254487,4.8647569856181364e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
659,1.0103236109895777,4.464271266377778e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
660,1.0104283849207194,4.1092907873815255e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
661,1.0104206405433378,3.743908122392061e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
662,1.0103563884257627,3.556653644912708e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
663,1.010297239146737,3.5042124104125686e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
664,1.0102112939146737,3.306031519551315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0018403373134632994,0.0,0.0,-0.03220525252791137,-0.03404558984137467
665,1.01023636199417,3.0071739602624022e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
666,1.0102320625844137,2.9728734008766722e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
667,1.010261078517053,2.9411417856804574e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
668,1.010341929423823,2.7561378827189964e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
669,1.010279291314683,2.7275645645242455e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
670,1.0102353460626905,2.9397272496732437e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
671,1.0101967140656374,2.981543593456051e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
672,1.0101507460568042,2.7031682051005314e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
673,1.0102353668578206,2.4649706427761876e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
674,1.0102234169115538,2.451530809160629e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
675,1.0103050270571878,2.4491855653316267e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
676,1.010294969817147,2.3196719728697203e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
677,1.0102434864445713,2.2575018447131673e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
678,1.0102488177454836,2.231900392745554e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
679,1.0102408909530944,2.2271637472093295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
680,1.010277166466149,2.1178440525324846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
681,1.0103046453285907,2.100092425957948e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
682,1.010278908142846,2.0903223559686523e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
683,1.0102308921078356,1.9520343392410498e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
684,1.0103066476784863,1.8209952843620664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
685,1.0102588312406844,1.6531973232329126e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
686,1.0102763933647136,1.5258307699713977e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
687,1.0101738750383635,1.4447157445435442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
688,1.0101037261778543,1.3486964869150651e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
689,1.0101259489363426,1.2940809411853785e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
690,1.0101531976763174,1.3267508188585258e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
691,1.0101949500625296,1.3071992170371285e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
692,1.0101809633047187,1.2048261209246592e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
693,1.0102036760411408,1.3447905485303442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
694,1.0100905012499168,1.7414018788768684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
695,1.0100131674695039,1.8510098793015653e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
696,1.0102246747684656,1.692163426574657e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
697,1.0103654750037823,1.6067968508199618e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595
698,1.0104554640855659,1.5160912948237848e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006375622189337011,0.0,0.0,-0.031648447317101897,-0.032286009536035595


==> data/eval_hist_11000_0.45_new_new_filter_solar_randomization_8f_new.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0249342575682923,0.007349926097766451,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
1,1.024851541052139,0.006652936900164398,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
2,1.0248283673635894,0.006026487812505873,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
3,1.0248323131578367,0.005459653356079526,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
4,1.025017271086539,0.004941729639666632,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
5,1.024977683037354,0.00447693568151445,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
6,1.0249741802496666,0.004056491638591412,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
7,1.024886421599001,0.0036755152758223874,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
8,1.0247874437811175,0.0033296550876700205,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
9,1.024735149606083,0.00301355389270932,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
10,1.0247478873744167,0.002734800427883232,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
11,1.024947384342189,0.0024826311989995927,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
12,1.0251416969198166,0.002246296938004116,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
13,1.0250449540079538,0.00203427458584449,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
14,1.0249187992972102,0.0018465947264754406,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
15,1.0247270340986756,0.001677169210941568,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
16,1.0246600782183477,0.0015198176272015814,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
17,1.0247153973542695,0.0013846431614601242,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
18,1.0246549172974397,0.0012792502211747708,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
19,1.0247903914780558,0.0011744433977977306,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
20,1.0248992806223491,0.001066889096917298,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
21,1.0250462522413208,0.0009835735282291726,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
22,1.0250611607273303,0.0009092839680358826,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
23,1.024933125276578,0.0008280581682950624,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
24,1.0248346635031849,0.0007500672950734985,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
25,1.0249072067490517,0.0006829141666477793,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
26,1.0249712722244508,0.000626828399285263,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
27,1.0249416219639071,0.0005824349843685948,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
28,1.0249847230164844,0.0005383754305047381,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
29,1.0249264078582627,0.0004913436585020933,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
30,1.0248715125570655,0.0004515934075841521,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
31,1.0248325690354698,0.0004132301654042685,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
32,1.0248824883709395,0.0003754548474361518,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
33,1.0249116625225188,0.00034107800863430034,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
34,1.0249787957304484,0.0003090361681578142,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
35,1.0250925279142487,0.0002805425784740257,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
36,1.0251157501374695,0.00025556260376508294,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
37,1.0251818876537795,0.00023344053643893457,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
38,1.0251126500091625,0.0002124066947149735,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
39,1.0249302147954173,0.00019277826715967215,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
40,1.0247244374240638,0.0001764323339938627,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
41,1.0246136464999192,0.0001662673558046121,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
42,1.0246719721998176,0.0001566865785936286,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
43,1.024804434630125,0.00014504319404747674,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
44,1.0248557737307649,0.00013365753938697706,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
45,1.024878508030156,0.00013103658821745314,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
46,1.0248232854449653,0.00014691807719382916,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
47,1.0248394659380506,0.00016184533551536303,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
48,1.024850202538292,0.00015672294375624116,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
49,1.0248039337060288,0.00014607917749005246,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
50,1.0247955113186074,0.00013869903756629528,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
51,1.0246874120899827,0.00012850605991837562,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
52,1.0247842936209415,0.00011736498143490293,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
53,1.0248874856094683,0.00010654138169671184,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
54,1.0250015368600416,9.643484181679587e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
55,1.0250358190195188,8.774089259839865e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
56,1.0249300723590546,7.996705180273388e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
57,1.0247271217809744,7.58738982666984e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
58,1.0247283064763058,7.29064717197605e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
59,1.0247236413651135,7.064749766661903e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
60,1.0247618019882403,7.383525988463191e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
61,1.024831299248864,7.477465276673085e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
62,1.0249857704068521,7.103825008084196e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
63,1.0249229666795228,7.906049250624105e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
64,1.0248619939940744,8.623865491658071e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
65,1.0248439089618875,7.967892739253991e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
66,1.024771300531605,7.251706896788844e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
67,1.0247974307472583,6.739544400867244e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
68,1.0248551363851683,7.085848761819813e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
69,1.0249250124867086,7.241154905249853e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
70,1.0250945807297651,6.648747500756014e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
71,1.0250645506033487,6.15061622597381e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
72,1.0249765785797493,5.7885461915817627e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
73,1.024792961174406,5.423081074034488e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
74,1.0246623335047518,4.9890085958707076e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
75,1.0245240963127342,4.796614261121507e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
76,1.0245218081608067,5.5478767782632366e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
77,1.024565210077363,6.06069407581313e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
78,1.0245707710841685,5.663184950244374e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
79,1.0246761767272035,6.378256452223109e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
80,1.0246998158150509,7.897639692136421e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
81,1.0246818879255013,9.231220253217372e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
82,1.024702046205817,9.545917047642919e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
83,1.0245590019300892,8.773454713907893e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
84,1.0244301755452423,7.951675854577371e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
85,1.0244957953345806,7.502468785733487e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
86,1.024526076718319,7.184093124940454e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
87,1.0246436826410235,6.591825941338139e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
88,1.0248271079531763,5.975201112987021e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
89,1.0248372557141114,5.8875496541227156e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
90,1.0247347008769492,6.567783003263361e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
91,1.0246671169601362,6.714321653221842e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
92,1.0245141811080412,6.10363596620421e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
93,1.0245208230492893,5.969276131373162e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
94,1.0246504093010844,7.120678884633971e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
95,1.024761862662295,7.928777291140178e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
96,1.0249142127211963,7.498813563509877e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
97,1.02479926268639,7.140009832587166e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
98,1.0247365091130394,7.53312382029126e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
99,1.0246639296930844,7.74829715121725e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
100,1.0245017614468408,7.401161143013643e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
101,1.0246462516021217,7.572094125867857e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
102,1.0247323483720443,8.446668566720425e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
103,1.0248384080768298,8.734945370893986e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
104,1.0248535229831277,8.117785624084386e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
105,1.0246891736356403,7.749593177923614e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
106,1.024664573221964,8.226104907680848e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
107,1.0246320720203723,8.569703583464308e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
108,1.0246527964073386,8.235782577354993e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
109,1.024702839765246,8.296935920953204e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
110,1.0246154430649401,8.131092480983095e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
111,1.0246339140873753,7.97936545907461e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
112,1.0246005698113096,7.874434011271546e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
113,1.0246392082794717,7.339006881473112e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
114,1.0249218774695026,6.721586749793998e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
115,1.0249846461729735,6.146699798388861e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
116,1.0248689615810076,5.7527426416809584e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
117,1.0247845079263025,5.331770933176166e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
118,1.0246598403593123,4.855776180020163e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
119,1.02465967917289,4.442936789507101e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
120,1.0247059812537445,6.198621826730322e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
121,1.02482288960334,8.418692874644649e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
122,1.0248106142383564,8.365719981938339e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
123,1.0248213728780173,7.949007146063961e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
124,1.024857267252688,8.121339156399448e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
125,1.0247795378213338,8.068432102398385e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
126,1.0247124477236087,7.393084983569554e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
127,1.0247165633673114,7.115423117662784e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
128,1.0246988316583483,6.86622381805801e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
129,1.0247155142829594,6.245838052678999e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
130,1.024606342256817,5.708410936654003e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
131,1.0246842052914813,5.3135602355181886e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
132,1.0247041393136906,5.1075623797970684e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
133,1.0247672459108594,4.835150621739609e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
134,1.0248626105896608,4.408301861721662e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
135,1.0248837596602496,4.007459741640182e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
136,1.0247309104556759,3.915562918351909e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
137,1.024796743684822,3.876373233778164e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
138,1.0246351054268392,3.5822098150833276e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
139,1.0246218139760797,3.4112956105032536e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
140,1.0246186692921662,3.5940445465040735e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
141,1.0246451560073169,3.71374501270396e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
142,1.0247570718244914,3.900717495205961e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
143,1.0249305435682312,3.9866707652562695e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
144,1.0250050550527603,4.224452855140689e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
145,1.024913322937839,4.534162326661115e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
146,1.0249722918826758,4.224387151570465e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
147,1.0249033921035575,3.846050914183741e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
148,1.0249158636582651,3.841818237780726e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
149,1.0249174848496225,4.979645555580666e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
150,1.024836639712286,6.192761733062953e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
151,1.024816386217006,6.187740619296413e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
152,1.0247807483416347,5.696348730860983e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
153,1.0246836994164965,5.278441254614045e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
154,1.024885353589525,4.8507050587125256e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
155,1.0249111838907845,4.389515274865483e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
156,1.024939391164261,4.1377705038538714e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
157,1.0248872419414656,3.966645179995839e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
158,1.024927381785068,3.712560339451488e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
159,1.0248340369201832,3.757104147855435e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
160,1.024764895792453,4.4100684428294965e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
161,1.0245912868915281,4.8337852063465027e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
162,1.0246254371151415,4.6142499036388174e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
163,1.024532288463992,4.2806527138119366e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
164,1.024615020576708,3.9231798829283955e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
165,1.0247390642531113,3.748725075802483e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
166,1.0249085264025555,3.808919594782302e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
167,1.024990887283375,4.7626684457840836e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
168,1.0249005682966756,5.416618907945047e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
169,1.0249494752911803,5.2091174091749656e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
170,1.024794618310587,5.049291420215197e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
171,1.0248923544665267,5.1242833948143176e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
172,1.0248803181787844,6.320290279307436e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
173,1.0249063690219287,7.510129645086971e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
174,1.0249090520829645,7.438681957165749e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
175,1.0248696675381461,6.801405516491375e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
176,1.0248435315041984,6.704893965997927e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
177,1.0247478200363527,6.64851676752541e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
178,1.024708401435068,6.079655737269966e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
179,1.0246820636703027,5.5205500642108815e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
180,1.0247645889814825,5.017726767856652e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
181,1.0248488161247455,4.575302848926276e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
182,1.0248392481880007,4.207991245370927e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
183,1.024790871787886,4.141997558139687e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
184,1.0248154593278904,4.1906401855531404e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
185,1.024809641794136,4.003850877653921e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
186,1.0247588488363866,3.7984054330677063e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
187,1.0248422225420664,3.830542774228856e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
188,1.024970603508691,3.7680143460559965e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
189,1.02492741683298,3.4662232859254104e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
190,1.024721629372677,3.179566881655514e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
191,1.0245857869807795,2.8801144004878657e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
192,1.0245258449410615,2.673213859173692e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
193,1.024559684973639,2.597265330283965e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
194,1.024554906404333,3.0361442742724447e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
195,1.024527053837282,3.323103861145836e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
196,1.0245777176681723,4.059238145673034e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
197,1.024621336901364,5.7774723360488295e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
198,1.024704900652904,6.695674767627606e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
199,1.024710542246054,6.474942990791551e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
200,1.0254175974238444,5.861741633670534e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
201,1.0265828747498198,5.328488474161573e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
202,1.0269114580276568,4.886221074035988e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
203,1.0245929369198177,4.545455900875022e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
204,1.0146160470814936,4.4628166138906635e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
205,1.0024033487658415,4.3454826530272245e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
206,1.0060543569840783,0.0001714996452170886,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
207,1.0214975416264969,0.0007885641977420927,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
208,1.0380224385320178,0.0013764222199299744,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
209,1.0416595606278136,0.002476935869023883,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
210,1.0347948897634962,0.032177464586480006,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
211,1.0320055834480384,0.12111055208564842,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
212,1.0318795584191998,0.1733614471060202,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
213,1.0338151498029493,0.21395142749800394,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
214,1.0358379835721168,0.36735704710011274,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
215,1.0269476826495056,0.4793391191100483,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
216,1.0087774142858175,0.4660268468448858,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
217,0.9955121574454484,0.42816715339576095,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
218,0.9885723312741942,0.39171838007713133,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
219,0.9963540137884208,0.3554662771174906,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
220,1.015971269203187,0.323756326448176,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
221,1.0351098980777573,0.3109950196766444,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
222,1.0471173419879733,0.40830470439810096,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
223,1.0490522700500582,0.583676855476783,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
224,1.042603389715289,0.6794104170201012,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
225,1.0385258246537985,0.6648610431568881,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
226,1.0365196655886288,0.7129088613739315,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
227,1.0362898400483251,0.9258986804655466,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
228,1.0259696761247143,1.1185484052724095,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
229,1.0080962638691864,1.1404987138769553,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
230,0.996286459013259,1.0548034358060052,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
231,0.9902399515862613,0.9644562604440892,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
232,0.9985438297352399,0.8831734153155824,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
233,1.0181824033184084,0.8031996951932303,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
234,1.0360049767879589,0.756961442669994,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
235,1.0358388846259192,0.8317269306846063,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
236,1.0205390831232901,0.9610574840876864,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
237,1.0147096791565364,0.9997720488049151,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
238,1.0241421672440716,0.9478532446415626,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
239,1.039778169796356,0.9743634689049147,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
240,1.0484858202511138,1.1505302205426453,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
241,1.0490410138931743,1.2142870312630485,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
242,1.0344874147854894,1.1556453902434631,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
243,1.0086811302188698,1.1114172191584122,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
244,0.9905772028217837,1.0405260217233336,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
245,0.9877334896755283,1.0301066899457094,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
246,1.0006428085626642,1.0653694829100928,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
247,1.0184006314592973,1.0254765313042569,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
248,1.0284402382849265,0.976538995712324,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
249,1.0216754742506402,1.1542130126394978,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
250,1.011833371696742,1.4745558379801182,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
251,1.0138126889974965,1.5728877438673936,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
252,1.0209154478626117,1.4808318026076084,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
253,1.0295600427357452,1.4684904819207343,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
254,1.0365590199386197,1.510378780119933,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
255,1.0372759688943831,1.439736533161311,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
256,1.0307691648973696,1.329435298840057,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
257,1.021785755442948,1.2298377282427517,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
258,1.014639998122924,1.1243819163350006,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
259,1.0109417364200832,1.0583720005899284,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
260,1.0090207135244065,1.0161202559884832,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
261,1.0082818626607915,0.9525739447349784,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
262,1.008368231952821,0.8730277921413641,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
263,1.0089744830849965,0.8254227028697396,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
264,1.0098759255167515,0.8048834938346783,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
265,1.0110603060698082,0.7707461769071274,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
266,1.0126377473141812,0.7155437693973077,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
267,1.0142820087022653,0.6534019258478746,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
268,1.0156163079909866,0.5924923033187592,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
269,1.0166976588590224,0.5362083476068519,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
270,1.0178637568532591,0.48545048256414036,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
271,1.0190447121423076,0.4400809492977896,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
272,1.020088114879461,0.3998678577271944,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
273,1.0209368834282613,0.3642818025625873,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
274,1.0215650424977019,0.3321140764040068,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
275,1.0220618510403932,0.3024296364507118,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
276,1.0221041032054259,0.27522502103526436,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
277,1.0217148198154031,0.2505950777213206,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
278,1.021269827960465,0.22819990556804776,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
279,1.0207931930916985,0.20763647832433835,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-16.089754628772017,-0.050000000000000024,-1.6099689437998495,-5.344600833916444,-23.09432440648831
280,1.020112732466729,0.18865753265819718,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
281,1.019425246737831,0.1711815359524266,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
282,1.0189549955712287,0.1550943244263509,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
283,1.0185063030121317,0.14037081204525614,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
284,1.0180165720529908,0.1270955645024056,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
285,1.0177153824416243,0.11517408116676148,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
286,1.0176368334215278,0.10451974038837362,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
287,1.0173890806054302,0.09501830580148297,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
288,1.017368061158963,0.08637871269621622,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
289,1.0175255223552366,0.07844431361607554,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
290,1.0177336733861095,0.07123794841830874,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
291,1.0179732112833715,0.0646631496079825,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
292,1.0181333114903681,0.05859703099094033,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
293,1.0182697077208207,0.05306190355603562,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
294,1.0183998289808638,0.04804124021628063,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
295,1.0184646750990594,0.043473601406632534,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
296,1.018471743653113,0.03935187770461156,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
297,1.0185008520081111,0.03564569128773845,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
298,1.0185934514586494,0.032295257874562854,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
299,1.0185612613101818,0.029250573660096382,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
300,1.018582157874059,0.026488420074379338,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
301,1.0185842120491633,0.023980926913166098,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
302,1.0187284813596957,0.02170221348906618,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
303,1.0187402425058136,0.01963655321174489,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
304,1.0185624942934202,0.017769912661460868,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
305,1.0183686111095893,0.016080507314725927,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
306,1.0182780962993627,0.014549158947316444,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
307,1.0181921374757956,0.013163672230605824,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
308,1.0182403813419165,0.011915531012406312,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
309,1.0182820488426891,0.010787179663077146,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
310,1.0182967796627662,0.009767066997662707,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
311,1.0182308976738241,0.008858580888380738,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
312,1.0181152886787352,0.008037890546076867,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
313,1.018173866373098,0.007285176392065673,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
314,1.018180361435952,0.006596580211117477,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-1.345288938335117,0.0,-1.6099689437998495,-5.941074569417766,-8.896332451552732
315,1.0180616364803698,0.005968778344554542,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
316,1.0179966289223408,0.005400975777033856,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
317,1.0180918278475168,0.0048876115876213665,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
318,1.0180783738978454,0.004427517007585038,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
319,1.018025253926502,0.004010483435939672,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
320,1.0181870639324733,0.003628612109256907,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
321,1.0182631772203576,0.0032864216306482414,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
322,1.0182369030384426,0.002979502202231069,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
323,1.0182101555017273,0.0026993900483655376,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
324,1.0182408813001593,0.0024432542588104997,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
325,1.018411312360072,0.002211231919741181,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
326,1.0186256367368551,0.00200662447804743,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
327,1.0187401378442615,0.001824776859142816,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
328,1.0188530133675917,0.0016549774182167882,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
329,1.0188554121811646,0.0014975385472282177,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
330,1.0188108909401898,0.0013551754670063578,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
331,1.0187101467490531,0.0012343219583569672,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
332,1.018709831550858,0.0011438696112182258,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
333,1.018780862613811,0.001064712398740639,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
334,1.018859408172367,0.0009824249171967129,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
335,1.0190034665502434,0.000898227446899663,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
336,1.018912019155189,0.000813827266776955,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
337,1.0187694036292638,0.0007394560204575598,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
338,1.0187619578017484,0.0006723653990496865,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
339,1.0186674786979373,0.0006095490755586262,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
340,1.0185179721432283,0.0005548239971782071,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
341,1.0187324873926478,0.0005123677910350846,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
342,1.0188739993278926,0.0004717762753941804,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
343,1.0189570448338725,0.00043309441048740413,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
344,1.0189649357506068,0.00039869998715316485,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
345,1.0188497437878827,0.0003649018575428696,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
346,1.0187330586330605,0.0003423801144247392,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
347,1.0187741452583776,0.00032457064214407304,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
348,1.0188765688804284,0.0003089078380238661,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
349,1.0189218613238247,0.0002943640820059494,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.04261274058003503,0.0,-1.6099689437998495,-5.966161138725634,-7.618742823105519
350,1.0190131907869433,0.0002726483633500405,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
351,1.019133778885797,0.0002498560055534696,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
352,1.0191451882451932,0.00023403133397438775,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
353,1.01912260683863,0.00021738097885921966,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
354,1.0190936239687631,0.0001992153028090699,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
355,1.0189976140397443,0.00018432593490431634,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
356,1.0190287802079554,0.0001718415786392945,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
357,1.019016164031875,0.00016546309065273057,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
358,1.0189846364304957,0.00015724799615685515,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
359,1.0188706793863338,0.00014333408875861342,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
360,1.018769349418102,0.00012990190115197528,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
361,1.0186986033767365,0.00012059073026037299,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
362,1.0186940336220724,0.00011195218788032524,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
363,1.018808706657572,0.00010134397993973653,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
364,1.0189181553841675,9.207440812354067e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
365,1.0188008107200885,8.767127011491184e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
366,1.018750096074355,8.857275852817536e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
367,1.0186449722801678,8.892291216341915e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
368,1.0184985913147047,8.451527583650092e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
369,1.0183476430294336,7.949831504853346e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
370,1.018501585922834,7.964283543034049e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
371,1.0185521475988413,7.847057892904125e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
372,1.0186506440585956,7.362229906597962e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
373,1.0187068885920607,7.227757078325105e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
374,1.018702291428264,7.880507945197404e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
375,1.018619096924649,9.208176567324268e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
376,1.0185157605518305,9.66913038306604e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
377,1.0184037314784757,9.076183361038735e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
378,1.0183730445285084,8.76042105653371e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
379,1.0184570583474883,8.562578604512574e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
380,1.0185153238121707,8.009666953518474e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
381,1.0185306480925629,7.405302082721168e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
382,1.0185122593852174,7.254433218609004e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
383,1.0184195424829847,7.587020985820809e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
384,1.0185015035054923,7.643904652399366e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.002222194484464673,0.0,-1.6099689437998495,-6.039798628211716,-7.65198976649603
385,1.0185845024770326,7.169069036570079e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
386,1.0186912945099686,6.718747315636261e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
387,1.01881684630307,6.272723460108634e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
388,1.018856040955473,5.718649233483335e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
389,1.0188319434010316,5.400358493197505e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
390,1.0188790730586328,5.1766680177424365e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
391,1.0189455962449456,5.001673674486064e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
392,1.0189669649589144,5.2767922791206375e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
393,1.018906403809109,6.026000241835333e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
394,1.0189435385833956,6.442593637068945e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
395,1.0189145832331674,6.067717573267395e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
396,1.0188729354452188,5.554572981537271e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
397,1.0187110957092018,5.264153525103104e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
398,1.0187565046122815,4.999505206662867e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
399,1.0187237637433397,4.634157633577446e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
400,1.018728038975066,4.25517247559108e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
401,1.0186948418747968,3.874389206094908e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
402,1.0186063013123208,3.577633911321368e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
403,1.018600786984835,4.1030812609798134e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
404,1.018549911111765,4.5229289316449294e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
405,1.0185196951474342,4.1326376583627506e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
406,1.0184152539548474,3.7762702110878614e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
407,1.0183023095747081,3.451109679658688e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
408,1.0184485258003098,3.4118105495731895e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
409,1.0186920287743297,3.382140979798968e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
410,1.0187496254609671,3.202343609908809e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
411,1.0187457661665869,3.068387316575334e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
412,1.018679730767892,3.2191461977205226e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
413,1.018767741253196,3.886423680641115e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
414,1.0188204139766395,4.344025269338943e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
415,1.0188402922547117,6.0830489065989175e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
416,1.018809587311291,7.993281429640046e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
417,1.0187351620238212,7.851865870059884e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
418,1.0188336438665184,7.222972553058642e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
419,1.0188081208624438,6.728818066866979e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0008236608576378337,0.0,-1.6099689437998495,-6.039269766950215,-7.650062371607703
420,1.0188580056279954,6.364501270740309e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
421,1.0189014235143765,5.958692544205567e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
422,1.018985019973095,5.4495722421646226e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
423,1.0189219843013795,5.097751504874097e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
424,1.0188832702107842,4.904703449168957e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
425,1.0187188440710722,4.569090229799491e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
426,1.0185246645332864,4.195902686974689e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
427,1.0184660145437392,3.949243561368691e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
428,1.0185859997235616,3.9365171100734736e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
429,1.0186360925427365,3.8546093339733945e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
430,1.018680558080891,3.567209164468875e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
431,1.0187059579533044,4.113956410756294e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
432,1.018705109904544,6.192549641976231e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
433,1.0187541466232541,7.768234037915572e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
434,1.0187910106069347,7.683180584499015e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
435,1.0187949096771136,7.223386369784593e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
436,1.018742320878529,6.796640812845815e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
437,1.0187639350195055,6.330539511093959e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
438,1.0188108554560138,5.793223372017429e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
439,1.0188488633330575,5.321874929721083e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
440,1.018824016804317,4.9660420279464045e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
441,1.0188633895822061,4.58217963921717e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
442,1.0190617063953056,4.2101600581552645e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
443,1.018995156074761,3.86214164777741e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
444,1.018970881298661,3.556646268497338e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
445,1.0189244069515693,3.354247557791845e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
446,1.018831647703157,3.1110346522812735e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
447,1.0186543622731128,2.8509104107780726e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
448,1.0184514558741673,3.7418304199154005e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
449,1.0183770261223628,4.5132275636656296e-05,-0.040000000000000036,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
450,1.0151822806469442,4.097231260262238e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
451,1.0094481830860922,3.7949977105853414e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
452,1.0055755552150665,3.819910287118128e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
453,1.004312184254503,4.9334561131151234e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
454,1.00523674914583,7.540161004569275e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.0007891357452347651,0.0,-1.6099689437998495,-5.401209386681142,-7.011967466226226
455,1.0069343269384061,9.431834319451038e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
456,1.008061155970749,0.002774919841797232,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
457,1.0079533628853414,0.005491305091505203,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
458,1.0070405270966125,0.005299508468650007,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
459,1.006010086621724,0.004831591689112183,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
460,1.0055388468922952,0.004573783014862685,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
461,1.0058365580103954,0.005345006125227923,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
462,1.006790219334641,0.006658728649145503,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
463,1.0074268403884536,0.006899953527865471,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
464,1.0075854763462284,0.006446362329165964,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
465,1.007164745398607,0.006391531536864468,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
466,1.0065216461351703,0.006403966388421986,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
467,1.006005483064083,0.00599887920531794,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
468,1.005731232846107,0.0056582711850702355,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
469,1.0056050635473361,0.005581400345930415,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
470,1.005603719464011,0.005338860763321211,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
471,1.0057539801572648,0.004905530105959635,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
472,1.0056836177016752,0.004591223054455399,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
473,1.0057411074990645,0.004435986560754171,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
474,1.005807957012253,0.0042307138347182265,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
475,1.0059199480261258,0.003921606546300476,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
476,1.006079350616766,0.003573923971292456,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
477,1.0061578841925847,0.0032396255395835726,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
478,1.0061685330520458,0.002934776170993427,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
479,1.0060613473424662,0.002656087336285466,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
480,1.0059560988067198,0.002405415134264897,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
481,1.005793615826138,0.002182998238070655,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
482,1.0057602073588565,0.0019908022075002,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
483,1.0057145069964524,0.0018174693589151228,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
484,1.005725709018154,0.001650782801117218,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
485,1.00564505230571,0.0014964055585993399,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
486,1.0057483812802888,0.0013604092582184123,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
487,1.005813954543942,0.001246340189045017,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
488,1.0058241134956192,0.0011412192635347315,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
489,1.0059119757069626,0.0010368197365478518,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.1304375918566518,0.0,-1.6099689437998495,-0.6972871514815595,-2.4376936871380606
490,1.005970284507845,0.0009397553374649367,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
491,1.0060466761111961,0.0008521846948455063,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
492,1.0059584987255379,0.0007743120334982253,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
493,1.0058945351890263,0.0007040656329169815,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
494,1.0058957602023426,0.0006395039363213359,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
495,1.0057962250518595,0.0005816179354196141,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
496,1.0057112615499606,0.0005309851592800041,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
497,1.0056957532453648,0.00048548052609198177,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
498,1.005943790440401,0.0004428560595616804,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
499,1.0059822601525297,0.00040306400879292913,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
500,1.0058295517651135,0.0003665328626041404,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
501,1.00575894408149,0.0003347677393293457,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
502,1.005791222341971,0.0003095768845376767,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
503,1.0058180967869632,0.00028460527918311966,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
504,1.0057662386228645,0.0002716595151338933,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
505,1.0057690253323908,0.0002625099392881975,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
506,1.0058480129374578,0.0002441878346733864,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
507,1.0059349617632167,0.0002272582367850971,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
508,1.0059287439760307,0.00020862155794690193,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
509,1.005918720212989,0.00018892265090046637,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
510,1.0057726926607662,0.00017157289414197042,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
511,1.005664106287903,0.00015574421125001372,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
512,1.005739599151097,0.000142378375145436,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
513,1.0058357923649794,0.0001334357249074052,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
514,1.005939381584675,0.0001241581334691774,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
515,1.0059650979592338,0.00011257937354650075,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
516,1.0058996676750893,0.00010726463506530242,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
517,1.00581389816615,0.00010873395223917162,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
518,1.0057628705076844,0.00010479160162814568,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
519,1.0057770838970266,9.768781010573987e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
520,1.005800682173126,9.597713441955344e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
521,1.005783052954046,9.299723776565037e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
522,1.005916274319964,8.588664126040172e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
523,1.0060630434228948,8.066392777702934e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
524,1.0060913122353548,7.730297714050855e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.01031022999168953,0.0,-1.6099689437998495,-0.7062027590917439,-2.326481932883283
525,1.0063551366873706,7.179136565126982e-05,-0.040000000000000036,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
526,1.0076642315327915,6.509436378004821e-05,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
527,1.0102903071544809,5.901881343242039e-05,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
528,1.0137717393461008,5.7686479434518496e-05,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
529,1.0170587583164643,6.560914806290983e-05,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
530,1.018777233497209,7.065102000153631e-05,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
531,1.0179739763016895,8.805639551512708e-05,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
532,1.0159597876340885,0.0006045934037123173,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
533,1.0142766292467542,0.0011058120652010798,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
534,1.0138633144379066,0.0010625854066035622,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
535,1.014712173182163,0.000968285549360124,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
536,1.0161064373889301,0.0016420069819132973,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
537,1.0174215428667868,0.00226369075642485,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
538,1.0180831855287684,0.0031692879874686128,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
539,1.0178399903376165,0.0054138129081918885,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
540,1.017157942951058,0.006705881465821035,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
541,1.0164242168306319,0.00648758095027239,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
542,1.0160582064540833,0.0065251802635793756,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
543,1.0160192976310265,0.007358565647534472,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
544,1.0161077051444742,0.00791836972663945,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
545,1.0163500983882483,0.00758310210603279,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
546,1.0164317342090332,0.006967393071215971,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
547,1.0163881231742158,0.0066269233819045955,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
548,1.0162131377204784,0.006337998437897557,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
549,1.016072791755085,0.005869601578210279,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
550,1.0160344269025543,0.005328489934105674,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
551,1.0162023204426325,0.004835933114297171,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
552,1.0163580869620377,0.004396986581849671,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
553,1.0164003475649035,0.003984954233407365,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
554,1.0164215597691229,0.0036129305717983572,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
555,1.016482792431049,0.0032862163630342487,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
556,1.016305356696149,0.0029859076441341374,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
557,1.0161343416696984,0.002708796246681881,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
558,1.0161105789395306,0.0024654932422249025,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
559,1.016245405105786,0.0022438748700771413,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.08555298671794055,-0.050000000000000024,-0.8049844718999247,-0.04142304017805399,-0.9819604987959193
560,1.0174615471290815,0.0020340295030473834,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
561,1.0197197415271133,0.0018427953955908092,-0.020000000000000018,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
562,1.0224976839081203,0.0016746957745743553,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
563,1.02531467358293,0.001533392855643855,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
564,1.026666462263464,0.001402199354226931,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
565,1.0266697074866487,0.0012737302034965224,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
566,1.0253466069014474,0.0015520659887320186,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
567,1.0237127589989568,0.0036184606186847835,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
568,1.0225450578952653,0.0052929854843229256,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
569,1.0226207732070747,0.005013240535634872,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
570,1.0235665540989982,0.005092826299892384,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
571,1.0247542296238195,0.00520259769677099,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
572,1.025655114226353,0.005109530666203039,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
573,1.0258921949346995,0.006002224973593298,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
574,1.0256890365013502,0.007328729204865627,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
575,1.0251480103658404,0.007565325043604965,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
576,1.024624820636783,0.007067526255500832,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
577,1.024409397822521,0.007072550509643057,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
578,1.024567817828807,0.007412925917136113,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
579,1.0249699397288112,0.00731558488207998,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
580,1.0253379431823484,0.00674271945577439,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
581,1.025310312936675,0.006172444102037875,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
582,1.0250810390047158,0.005780798971860066,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
583,1.0248169383705776,0.0054059494034181255,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
584,1.0246104145631363,0.00494228142839871,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
585,1.0245072657938694,0.004513276524931145,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
586,1.0244834376835683,0.004189371532919003,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
587,1.0246700953598502,0.003859626661451815,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
588,1.0248968715772124,0.003505491389437252,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
589,1.0250442895245426,0.0032069219791382286,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
590,1.025020190259006,0.002953495705454168,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
591,1.0250578140552031,0.002708383632543391,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
592,1.0250084543353182,0.002463646031436411,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
593,1.0249790443006304,0.0022373671826125758,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
594,1.0248743108163438,0.0020501512011398167,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.06447136182334075,-0.050000000000000024,0.0,-0.0007074341619208617,-0.11517879598526164
595,1.0248145321664968,0.0018892818833978558,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
596,1.0248457820722043,0.001724811661478783,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
597,1.0248388161668036,0.0015621450608773145,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
598,1.0249408079198488,0.0014144118167624974,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
599,1.0249156130450963,0.001280342115783152,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
600,1.0248033765016642,0.001162335654375138,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
601,1.0246582629361298,0.0010576631744072112,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
602,1.0245710237163874,0.0009594278634691591,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
603,1.02464820824352,0.0008680690989622469,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
604,1.0248514903948052,0.0007879232968123428,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
605,1.0248873416685076,0.0007154120172002431,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
606,1.024947814409516,0.0006503433683734581,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
607,1.0248040524042814,0.000599834924401558,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
608,1.0246832203265026,0.0005566339433111227,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
609,1.0247075522639129,0.0005093660586710772,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
610,1.0247484763346468,0.0004725309460520553,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
611,1.0246919668371262,0.00044189811542968776,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
612,1.0246198593247993,0.0004050474953347903,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
613,1.0245941647420589,0.0003719856882558046,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
614,1.024668113593639,0.00034607647467604165,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
615,1.0248062397185655,0.0003196676790772063,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
616,1.0249058371276631,0.00028967895044823604,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
617,1.0248347630927659,0.00026287985285789356,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
618,1.024703621273068,0.00024032363198094836,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
619,1.0247587752549194,0.00022014166472971228,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
620,1.0246263156031445,0.00020072670354258696,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
621,1.0246074619025187,0.0001886316226118168,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
622,1.024624463800749,0.00018275559529630926,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
623,1.024725752589086,0.00017131083402386742,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
624,1.0247747720939975,0.0001599359214425498,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
625,1.0248211535984917,0.0001495592972458081,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
626,1.0247962448928813,0.00013958971051986118,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
627,1.024672615017998,0.00013152416143222693,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
628,1.0245506679956644,0.00011997734537191118,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
629,1.0245721435981836,0.00011109749740178732,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00907022893524439,0.0,0.0,-0.0001166524669350246,-0.009186881402179416
630,1.024614773277032,0.00010478331059152247,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
631,1.0245348335847742,9.791203773001434e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
632,1.0246311374765358,8.997182883415758e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
633,1.0247184554021258,8.529102883416992e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
634,1.0246725703598438,8.781940287773955e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
635,1.0247344937667566,8.649430471193152e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
636,1.0249275101253117,7.87865030439386e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
637,1.024833743356196,7.276029752218182e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
638,1.0247149243565519,6.841339488881495e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
639,1.0245886023432649,6.64269862572147e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
640,1.02454542206047,6.32888746179385e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
641,1.0246198918604084,5.8165638254083634e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
642,1.0246614141662218,6.500081108219992e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
643,1.0247211709882806,7.043254634900288e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
644,1.0247329095894782,6.791780990511931e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
645,1.0246597604835181,7.271785813958224e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
646,1.0245733819567793,7.550654685704217e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
647,1.0246778309908362,7.125594921516492e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
648,1.024781202858367,6.568095503199059e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
649,1.0248399621944142,6.175530691969461e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
650,1.024865941394288,5.7789578544751804e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
651,1.0249031385358058,5.357981199949676e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
652,1.0248722817434994,5.229192525411545e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
653,1.0249080381985303,5.1402269572342015e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
654,1.0248947103919575,5.1767765327547444e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
655,1.0248478643466983,5.347614940991143e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
656,1.0247747422282152,5.186978937854414e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
657,1.02473761206316,4.865910912969792e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
658,1.0247773654553547,4.488751417677577e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
659,1.0247625666788778,4.090509339849323e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
660,1.0248694733161146,3.7268262382592524e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
661,1.0248569190688464,3.429995009306319e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
662,1.0247890624897935,3.362594693831642e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
663,1.024742436941979,3.3570586738912493e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
664,1.0246829673900841,3.1584631337021895e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00088494257754572,0.0,0.0,-0.00010985236968493645,-0.0009947949472306566
665,1.0247364748146834,2.8674639894339627e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
666,1.0247485246888777,2.8706661983898846e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
667,1.0247755750249898,2.8839062200838995e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
668,1.0248441357182794,2.7145787656842342e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
669,1.024767565495536,2.6622857850596914e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
670,1.0247196108543337,2.691687803840059e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
671,1.0246836105143178,2.622512313293441e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
672,1.024644815135335,2.4012588129947283e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
673,1.0247367191817076,2.2128926169636757e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
674,1.024725919031896,2.1935630702436775e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
675,1.024808945367419,2.2100826044410213e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
676,1.0247996781191346,2.1689295828279684e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
677,1.0247450204196973,2.1524228360899942e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
678,1.0247437481640747,2.1168549424790658e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
679,1.0247241465920223,2.1343916244450288e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
680,1.0247562899505762,2.069456985579785e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
681,1.0247982761598773,2.071324395142684e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
682,1.0247938698815406,2.0785121082972464e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
683,1.024756435276617,1.9491889500807965e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
684,1.0248283629781887,1.829712755914998e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
685,1.0247620654566367,1.679374354092346e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
686,1.0247642316134185,1.55002215458392e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
687,1.0246609523618038,1.4798478577021678e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
688,1.0246066210047984,1.4058976883385924e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
689,1.0246467117654452,1.304061226920141e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
690,1.024679910828479,1.3020360504271152e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
691,1.0247119120456942,1.3257444709617068e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
692,1.0246842443034416,1.2576986018083144e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
693,1.0247107810075617,1.4367563328520526e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
694,1.024609850725163,1.8010811384015984e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
695,1.0245430107952491,1.8388275148863628e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
696,1.024765721905113,1.7001547231822663e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
697,1.0249045375052526,1.621713233081044e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498
698,1.024976014019659,1.5210900742958931e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00043830026134855307,0.0,0.0,-9.884842817889673e-05,-0.0005371486895274498


==> data/eval_hist_150_850.csv <==
,v,y,q_set,q_val,a1,a2,a3,a4,a5,a1_adv,a2_adv,a3_adv,a4_adv,a5_adv
0,1.0040417239360988,0.01754831736732879,-14.092211139302862,-5.057022805562929,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
1,1.005537797926897,0.015017666561052787,-9.163871840316766,-6.251753475425999,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
2,1.0055781749072992,0.012692299964925994,-0.2894002607656074,-5.974459398174215,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
3,1.0042093308734796,0.01159501349569622,5.400795396575949,-4.423521767977962,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
4,1.0028888117114476,0.01070032466452514,3.8000277745569004,-2.782806612788073,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
5,1.0026648342936515,0.009515963093024826,-2.6809258592840606,-2.175105236347256,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
6,1.0035317376534496,0.009027610664746308,-7.7560049951070775,-2.7284434528651307,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
7,1.0048959479719832,0.008832277965142014,-7.5189879898268,-3.6209985509745506,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
8,1.0056315285490522,0.008071122401022987,-2.479637480929542,-3.8716011299570265,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
9,1.005082683548452,0.007386817680272507,3.406273019853442,-3.083434057335394,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
10,1.0038676477585968,0.007065558218879437,5.267310300172358,-1.7343021087266133,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
11,1.0032295593145728,0.006423067382698308,1.8518351681440937,-0.7717794100202788,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
12,1.003703212828906,0.005603241479141586,-3.041313443169901,-0.7395902695643923,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
13,1.004488643435687,0.005085876798685416,-4.606279125127903,-1.3003549994888486,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
14,1.0051546678305476,0.00454971623968947,-2.2552445240397834,-1.6877016949606656,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
15,1.0050814352430861,0.0038663181628586403,1.4671993477328078,-1.452487311904815,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
16,1.0046371543056545,0.0033935857019743417,3.671171145337154,-0.7212741194612156,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
17,1.0038784445262028,0.003037901578792596,3.109855973443979,0.02632364033001751,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
18,1.003749548262987,0.002594422737487687,0.3691078122231348,0.3378069589670247,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
19,1.0041093057498776,0.002267731715664109,-2.2089716598362017,0.10912716209910502,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
20,1.004660066932805,0.0020762366083403013,-2.3536535171125714,-0.3254982470960752,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
21,1.0049107371577386,0.0018169505752517045,-0.4477197928221436,-0.5209870485272174,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
22,1.0047085554966646,0.0015656408886056787,1.7279874315366222,-0.3098741634573162,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
23,1.0042095642259878,0.0014107558792327793,2.3737242126899165,0.11934947028279023,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
24,1.0038116625463809,0.0012361277523985693,1.044908232900626,0.40843433437596866,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
25,1.0039268217054196,0.0010516002162138643,-1.1780339645681586,0.3220712070651077,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
26,1.004277777721983,0.0009471636563518031,-2.3193910162992415,-0.05443491975285738,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
27,1.0046638221376358,0.0008558328231384362,-1.6229963152659088,-0.40293650994007885,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
28,1.0047417422060354,0.0007336512123662264,0.09134258025565496,-0.46891657495190575,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
29,1.004503270627985,0.000646028436842732,1.483842008838443,-0.2404604168611867,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
30,1.0041273727534488,0.0005827557443488353,1.4927150682960824,0.07385575685307678,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
31,1.0040371987452188,0.0005004783850230422,0.21983308627621304,0.21611363329545327,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
32,1.0040361319532838,0.0004353693346950336,-1.0534493773624891,0.1010369462338912,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
33,1.004090090635314,0.0003974702392873637,-1.5556634956658748,-0.1545254869930312,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
34,1.0041752840871578,0.0003499522762473394,-1.570586102604397,-0.41063445283705025,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
35,1.0044049418115124,0.00030951449750982597,-1.2894870355767079,-0.5959802921558688,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
36,1.004433041677423,0.0002960288006818086,-0.573567247212923,-0.6569888101993137,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
37,1.0040795390547546,0.00027720837639533545,0.12979200350874323,-0.5778795032270911,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
38,1.0037981963895808,0.00024873543697862287,-0.35670612488627707,-0.493439059129214,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
39,1.0034954621265726,0.000238843935418321,-1.7689306713475799,-0.5969625753087984,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
40,1.0036422444573356,0.00023505715001475688,-3.307738423677924,-0.949939297527699,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
41,1.003896274483044,0.00021255141419443933,-4.0159287641350785,-1.4430109877783903,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
42,1.003982281123569,0.00018618070599873946,-3.3760450746683266,-1.8526429753462652,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
43,1.00407011497373,0.00017262922798156572,-2.5204376253847407,-2.051842679833587,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
44,1.0039933126466387,0.00015835802418615036,-1.9520898171461154,-2.0853737782757396,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
45,1.0040082824852126,0.00013828039260410123,-1.788471655519548,-2.0462659524679383,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
46,1.0039538431362909,0.0001323854864795986,-1.873346728747238,-2.0071101778616574,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
47,1.004027260125153,0.0001414354573523952,-1.9730623464885035,-1.9918546069082417,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
48,1.0040068165079965,0.0001421798631542375,-1.9537246081863346,-1.986679856077183,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
49,1.0038534678352855,0.0001371039389032238,-1.836776155016412,-1.9700563152633992,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
50,1.0037389535546763,0.00014726156925733575,-2.1546280792727304,-1.974719188332703,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
51,1.0036217249144028,0.00016327101135223777,-2.7622976163314807,-2.0626725809635036,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
52,1.0036557478535373,0.00016046169903793185,-3.375771732077694,-2.245647507007337,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
53,1.003918129421105,0.00014046240531183626,-3.6868820489536307,-2.4794073949179416,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
54,1.0042798710003162,0.00011892927922533968,-3.1679078253505053,-2.651768766233237,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
55,1.0043345061047007,9.892685333599099e-05,-1.790479119775973,-2.620391440111419,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
56,1.0043117803826496,7.675444168168636e-05,-0.6241894931812279,-2.363471961269088,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
57,1.0042560706854053,5.354684397022758e-05,-0.26977290659362246,-2.0150190955633307,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
58,1.0042401698827752,3.295339920000359e-05,-0.3370272515988614,-1.7038156380238598,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
59,1.0041981225837595,1.7060996526456293e-05,-0.49707122233250656,-1.469858110558737,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
60,1.0040090112931623,7.53032089884968e-06,-0.6517903335408565,-1.3070531409910904,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
61,1.0039114661519142,8.718822723336966e-06,-1.1465407340074922,-1.232891757860742,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
62,1.0038796538109869,2.2744277474954486e-05,-1.8417441430857544,-1.2803918816218114,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
63,1.0039356931319747,4.002170366362971e-05,-2.2747096155267386,-1.4218164266553448,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
64,1.0040142833198535,4.914156361568198e-05,-2.3394310594547396,-1.582771683170871,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
65,1.0040543668122213,5.4189394647104003e-05,-2.0914265810122123,-1.6978002535458898,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
66,1.0040301496191335,6.465314554880813e-05,-1.7923935389339642,-1.7421838547144715,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
67,1.0040896047805907,7.700435786053214e-05,-1.6844826255972558,-1.7415028051783146,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
68,1.0040150282772298,8.063003695372992e-05,-1.5918792685529404,-1.7227170127959115,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
69,1.0039932414172361,7.237752040015395e-05,-1.6000511355283038,-1.6996712290222225,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
70,1.0038920156283988,5.804198770253542e-05,-1.7983798003380156,-1.6995883633696656,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
71,1.0040194273029142,4.525039992567009e-05,-2.0975437890708415,-1.744747169066895,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
72,1.0040412265139413,3.7274185488874995e-05,-2.116440083631593,-1.810609854027681,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
73,1.0040092409064532,3.197445848064079e-05,-1.8245713965094792,-1.8396818333081997,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
74,1.003794970606384,2.614484809513418e-05,-1.7687336808833019,-1.8318583251969618,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
75,1.0037141390659448,1.9734335823403185e-05,-2.253146007180174,-1.8644186013487392,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
76,1.0039139453237573,1.484138597230858e-05,-2.9668814092655005,-1.9999813480531206,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
77,1.004009931429447,1.2171244709793228e-05,-2.904428610381119,-2.170103832011337,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
78,1.004103092081532,1.0335056974593366e-05,-2.297042863491121,-2.2484005419976607,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
79,1.0039366310723838,8.308351328289338e-06,-1.757669213761743,-2.208210632293801,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
80,1.0038377531619713,6.462641080759907e-06,-1.7716018981028105,-2.1275606184098876,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
81,1.0038155499386614,5.010954181543948e-06,-2.3033760585419474,-2.111183956575795,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
82,1.0039853486592074,3.957896806508292e-06,-2.6781634354342545,-2.180199554832578,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
83,1.0040790794252261,3.4538652540765913e-06,-2.477079566117014,-2.252458090458588,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
84,1.004042046363685,3.4098524832112554e-06,-1.8946442103889518,-2.2403496900575686,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
85,1.0039303105973119,4.737874447957496e-06,-1.6332772982896069,-2.1537335199269707,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
86,1.003907568789132,7.652915992609026e-06,-1.8612250506247583,-2.0798276389324637,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
87,1.0037840270849288,9.979170140651544e-06,-2.1809401007199747,-2.0691467183397187,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
88,1.0038027727770926,1.1322341589685134e-05,-2.5529995869441438,-2.1232963775201443,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
89,1.0040009627889022,1.2729258851365353e-05,-2.8581014349178706,-2.2291607654130283,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
90,1.0041589608592536,1.3205171239471323e-05,-2.4982302901986486,-2.3107980558030703,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
91,1.0041149435680308,1.255147477188348e-05,-1.700500149708295,-2.272355722012234,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
92,1.0040567607396742,1.1742267829727967e-05,-1.2762257910978763,-2.1298115853560255,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
93,1.004037523794873,1.0580183984170206e-05,-1.3734713647074244,-1.9834546749099573,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
94,1.004042850697092,9.775563162863247e-06,-1.5554239421448142,-1.8890897619128957,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
95,1.0040210077278284,1.0206079965371181e-05,-1.6351956769812863,-1.8356752251220145,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
96,1.0039760157081064,1.0618192359326348e-05,-1.6891060000809763,-1.8041253366509449,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
97,1.0040457389714383,1.1565169703088796e-05,-1.8365029063608889,-1.7966124487545791,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
98,1.0039617905534268,1.5441933584383005e-05,-1.8258124910408162,-1.802893403290265,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
99,1.0038797654018428,2.006381960647527e-05,-1.8518086496964619,-1.8094237973045149,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
100,1.004035282519497,2.1687533603871793e-05,-2.19819748048007,-1.8486200278106513,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
101,1.004316691471542,2.188072370202268e-05,-2.14479637602839,-1.9073249188003927,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
102,1.0044975516622932,2.3008229745897048e-05,-1.2509567093940563,-1.8692433958750891,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
103,1.0043740658459803,2.3273515392241518e-05,-0.08921500006225636,-1.651214752030192,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
104,1.0041902784071135,2.0792508474038052e-05,0.31747130619781827,-1.3302433147396515,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
105,1.004097684837557,1.6583076377190424e-05,-0.20335350754102602,-1.0780065485454609,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
106,1.0040484872961313,1.2267237706851847e-05,-0.8963478094122552,-0.9819782048965844,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
107,1.0042539123524652,8.618317856521664e-06,-1.3605855084674807,-1.0086124692680905,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
108,1.0043322255343696,6.687655878950642e-06,-1.1578458267571152,-1.0541766871488556,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
109,1.0043649712853786,7.913596328476167e-06,-0.5275598480614989,-1.0157268962871193,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
110,1.0043311205308842,1.1130415356220531e-05,-0.1454604362814537,-0.8922329409933659,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
111,1.0041873947848203,1.3748960749384711e-05,-0.05215455868284341,-0.7479737694458718,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
112,1.0042192651093063,1.8984219828171172e-05,-0.38935815667570944,-0.6521160582155816,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
113,1.0042096591129097,3.083977340690283e-05,-0.702113599325705,-0.6327742072674225,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
114,1.0043664878076184,4.256389596785119e-05,-0.7341783883959487,-0.6482963502844051,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
115,1.0044234256360125,4.67636195174644e-05,-0.44158793267697516,-0.6373121339665972,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
116,1.0045846625862147,4.7748656022598363e-05,0.06370044796853089,-0.5557906082188927,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
117,1.0044178082535935,4.934267461982988e-05,0.6317555394650378,-0.39151449877604233,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
118,1.0043806866200304,4.745842200411558e-05,0.7615190187624011,-0.19366872097790383,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
119,1.0044216289496293,4.160535909273063e-05,0.38265072354520213,-0.054440795135775585,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
120,1.004433617955857,3.596595373466909e-05,0.29454309365943504,0.01702060554387791,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
121,1.0043991908876015,3.069298585411261e-05,0.37913485925563367,0.0751694002554518,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
122,1.0045129020071226,2.500778730190255e-05,0.35435755964626287,0.12818336556372387,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
123,1.004551202398165,2.1456749239007627e-05,0.5075394283428254,0.18323157073296392,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
124,1.004360968163176,2.020339490617094e-05,0.8529794880453798,0.27360027754408,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
125,1.0041678604978452,1.849075222201807e-05,0.6341416006756875,0.3590475987834352,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
126,1.0041504034217925,1.6788152845166695e-05,-0.19486430387483264,0.3337005168956156,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
127,1.0039781488945514,1.6775915911276447e-05,-0.8235654870953037,0.18044316919003675,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
128,1.003954003867353,1.6789422070319715e-05,-1.3595831624704835,-0.05083273880504148,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
129,1.0040976707454305,1.5123483644862714e-05,-1.8829019720474927,-0.3363617985239409,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
130,1.0042617310026842,1.2721747987955627e-05,-1.770638188311351,-0.607345122461301,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
131,1.004302124109491,1.0396100723478618e-05,-1.128503549439828,-0.7604770763548079,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
132,1.0041785370312253,8.674502178687643e-06,-0.5593133265899632,-0.7756464148384602,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
133,1.0041104596887684,9.751417700581025e-06,-0.5810911456443749,-0.7382929277982254,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
134,1.0038907030788384,1.4027052625993725e-05,-0.9635351992681693,-0.7444784268269611,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
135,1.0038091784691425,1.7681180849822913e-05,-1.623548452223693,-0.8443081357213192,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
136,1.0040238579049494,1.906497360574143e-05,-2.3814230748571172,-1.0548858862338804,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
137,1.0043140719867893,2.3007433539619713e-05,-2.307389751057892,-1.2893441638199938,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
138,1.0044396433439293,3.2519912678368263e-05,-1.294602433260053,-1.3823717871543535,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
139,1.0042495489733727,4.1315994703591434e-05,-0.22526191813798602,-1.2692009487079292,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
140,1.0040453176485156,4.347004159230907e-05,-0.08487314376150674,-1.0666312363882595,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
141,1.0040642235427513,4.403989600747092e-05,-0.8181273533200174,-0.9547892385978054,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
142,1.0042299028931412,4.862087724933572e-05,-1.3610180368325904,-0.9792953215938959,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
143,1.0044746718526405,5.1955166235758814e-05,-1.1384742219681627,-1.0284681957405286,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
144,1.0045809271225679,5.1312955273094385e-05,-0.28274481664151374,-0.9706757091158575,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
145,1.0044133261880492,5.583849959274685e-05,0.610104242921644,-0.7644292687056897,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
146,1.0042097194226813,6.642308603956943e-05,0.7134250795174764,-0.5051212814465533,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
147,1.0042406957277692,7.117519612823425e-05,0.022068350974589375,-0.34641800932062855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
148,1.0042189985903123,6.958678880036218e-05,-0.483346453251885,-0.32536728965117745,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
149,1.004389110059986,6.879949331738774e-05,-0.5923104019838906,-0.3639965874633066,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
150,1.0044711340378345,6.558247847930682e-05,-0.3330110154411102,-0.3819355185995236,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
151,1.0045750017539743,5.838702730079612e-05,0.21788918653364195,-0.3229583178457437,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
152,1.0044853138723395,5.2230925518705274e-05,0.7140128527228441,-0.179520256486837,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
153,1.0043824695631665,4.624390359209862e-05,0.8647818776164778,-0.0033534161856555392,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
154,1.0042251050527646,4.026063176291066e-05,0.5326556976827755,0.1242960754207594,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
155,1.0042566092565581,3.852263354673371e-05,-0.05280481584797837,0.14531959642014836,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
156,1.0043152365518502,3.835532124318265e-05,-0.44279710636209796,0.07384313141556897,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
157,1.0042652597593498,3.584523292892536e-05,-0.3651072009622549,-0.013028738598566554,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
158,1.0041749205011805,3.469571909331066e-05,-0.3289240256612679,-0.07375362491005652,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
159,1.004000902636743,3.593495517581074e-05,-0.5901670609437975,-0.14389761007232493,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
160,1.004141992159759,3.5010182643580576e-05,-1.1625748829570124,-0.2770745849592486,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
161,1.004195385752351,3.324171418394409e-05,-1.3732859142502876,-0.4572301874400488,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
162,1.0043870926775813,3.52284571359996e-05,-1.0494099541383066,-0.5943425050317303,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
163,1.0043733116809541,3.794124547169299e-05,-0.49547022680937614,-0.6267238842030232,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
164,1.0043014563199173,3.613700327591795e-05,-0.015191661104666826,-0.5591978950673865,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
165,1.0042841629806145,3.077592851759119e-05,-0.05986404989683583,-0.46434879696436193,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
166,1.0043677817228123,2.4605030440108055e-05,-0.24261129092326358,-0.4074195012272142,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
167,1.0042257390588858,1.824264824731433e-05,-0.1609987149121325,-0.3700350469891203,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
168,1.004149238482591,1.222340868212081e-05,-0.2531448276812312,-0.34040536049958603,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
169,1.0042112707198296,7.962682727321403e-06,-0.695563192947751,-0.3647596604659324,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
170,1.0043180578371176,6.5524337869802624e-06,-0.8348949468727395,-0.43757228036489837,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
171,1.0043264206247058,6.898643003501144e-06,-0.5462763421106196,-0.4835747102061313,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
172,1.0044632132735942,7.097312969709892e-06,-0.2520490780852973,-0.46822707382282713,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
173,1.0044137021840873,7.580283324282326e-06,0.10332443397939906,-0.39661530077375834,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
174,1.0044132454939347,9.456147085993356e-06,0.36181009988417884,-0.28221847028184066,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
175,1.0042397906052023,1.1637918380500908e-05,0.3285248846637623,-0.16814829527169317,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
176,1.0040797165823425,1.2234556248562338e-05,-0.016381436629748603,-0.10919920085556589,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
177,1.0041732564747317,1.128689430464806e-05,-0.7480240024873267,-0.15883620425610617,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
178,1.004153822212133,1.0827129626243026e-05,-1.0587267693330096,-0.29420696455684464,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
179,1.0039762471588078,1.200710890570153e-05,-0.9943520814141639,-0.42735832106897953,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
180,1.0039642723558186,1.3276160438077955e-05,-1.3551330845000402,-0.5632463686850018,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
181,1.0038033074182784,1.3005514322201509e-05,-1.8012104780593157,-0.7477782618840337,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
182,1.0039025880563928,1.2893648714569348e-05,-2.239221073538183,-0.9791305371412548,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
183,1.0041408215207084,1.5899340886333773e-05,-2.4632340894657245,-1.2286027270250182,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
184,1.004323351024041,2.08618046521577e-05,-1.8755615922919602,-1.3996563840893494,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
185,1.0043899829237475,2.3352640143798805e-05,-0.9284415015322902,-1.4000827773298539,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
186,1.0041657198831808,2.187421565831309e-05,-0.213953350141345,-1.2493763497856654,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
187,1.0039783470487462,1.8369275196454454e-05,-0.3355895344451989,-1.0721754575143212,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
188,1.0039245664120837,1.4311576691546155e-05,-1.1489543911680167,-1.0121930039311007,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
189,1.0039389690766058,1.0242111807699976e-05,-1.8113891456739557,-1.0972800520201709,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
190,1.0040212106726196,7.535493034068762e-06,-2.050646044936065,-1.2488686962537778,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
191,1.0041225229413628,8.985342905923872e-06,-1.9265956585015807,-1.3833690881565133,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
192,1.004058538354372,1.5034371895482846e-05,-1.5420824969561198,-1.4471818135333019,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
193,1.0038722707775547,2.07968493092121e-05,-1.3744337811319178,-1.4491956908988866,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
194,1.003870560350619,2.514998036937322e-05,-1.8033175328086497,-1.4745920483664134,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
195,1.0039013150956424,3.517249836093329e-05,-2.2673974016258183,-1.576549397248381,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
196,1.0041272459666826,5.034692686862891e-05,-2.3176076662936906,-1.7067226948322671,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
197,1.0043264904199085,5.919883651036384e-05,-1.8516395764636933,-1.7754319542043442,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
198,1.0042834293640124,5.899512170934486e-05,-0.9327523395347428,-1.7057526821670486,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
199,1.0040865366546685,5.708516865758842e-05,-0.40839503335366434,-1.5175383193083494,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
200,1.0036215069549603,5.4331906257375424e-05,-0.728273310604951,-1.3449557470667053,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
201,1.0043006008017203,4.733492602542395e-05,-2.0536789425099133,-1.353323088792292,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
202,1.0064106271284319,3.791197671641868e-05,-1.9909782990535496,-1.4749604582449174,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
203,1.0051049513476449,2.8724549818265543e-05,3.2989007774603025,-1.0878837859815913,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
204,0.9981410504160076,2.1478847094161275e-05,6.136674254762794,-0.03230718560102031,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
205,0.9976867173699216,1.8423497076631348e-05,-8.753372752576398,-0.2643148334747988,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
206,1.0064598593757264,1.785081382721423e-05,-26.425333107976044,-3.414321760165966,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
207,1.0141761543568106,1.755820543837926e-05,-15.2191194748879,-6.57939531130524,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
208,1.0070481451711268,1.7776374409250396e-05,18.71961313421076,-5.0649149220385725,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
209,0.9878794398877787,2.2127846341352913e-05,28.366079517958322,0.13649621398381176,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
210,0.9855683034016957,3.616052610071654e-05,-18.924857804094216,0.9699716036107647,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
211,1.0012998202075691,0.0002099505076652859,-71.02851512919135,-7.383966227344425,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
212,1.0169730301402042,0.000757067568702269,-58.69491070209552,-17.83446562521697,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
213,1.02322141843557,0.0014895059244308818,3.2773600567578827,-19.629794661117305,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
214,1.009662513591471,0.0029329589521906005,59.77233932148328,-10.328950233801326,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
215,0.9851922043461893,0.0055727740007059795,60.3764407098141,2.471657084280494,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
216,0.9809682086767478,0.008745902198195614,-10.894978555129535,6.520579628473547,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
217,0.9979919481889937,0.015324491635828193,-82.2779402202808,-3.1352456471953114,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
218,1.0159988833993612,0.02543034182313411,-75.99643005037564,-16.953780099583113,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
219,1.0258369733764972,0.035901362084857835,-9.119925088308056,-21.6091250940847,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
220,1.0141799059746934,0.05738319182268076,59.3306252364,-13.115584154424578,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
221,0.9880806565020773,0.08994045200221176,72.98238576997684,1.2975230560505142,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
222,0.9790975586420866,0.11506661891665468,6.275379742114441,8.266861183322355,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
223,0.9929564826066644,0.1472195471795574,-75.26626070049167,0.4918972446839968,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
224,1.0119677730065537,0.19730137338270046,-86.59166230072091,-14.311895254459692,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
225,1.0244961565610038,0.2312330804023931,-28.70780019655819,-22.191501798856027,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
226,1.0158247824987172,0.2554003889067878,44.34887593673323,-16.73476731359356,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
227,0.9907613582149369,0.29801531575379864,70.04376861821028,-3.292751024308958,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
228,0.9758982261688117,0.3256103966427939,13.554850805689227,4.9058054731926255,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
229,0.9846078811287676,0.3334238418950734,-74.75319735077574,-1.5496452078502614,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
230,1.0058270712218176,0.3606488595919946,-108.30909909238932,-17.90991848307431,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
231,1.0222565360622615,0.3802111268385168,-61.179084133026095,-30.061586324825836,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
232,1.018585695732579,0.3735818581812157,20.857314311860417,-28.26145879496347,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
233,0.9962243413698344,0.3819292119282252,65.48164349222712,-15.274015577325786,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
234,0.9764029114001036,0.39043232473306555,27.80190914186495,-4.016598869258182,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
235,0.9797333897924859,0.3767462301539995,-60.57105815304078,-6.265321712227224,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
236,1.001409193874423,0.38167399095241,-113.76295589971647,-20.974719042072934,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
237,1.0198670116214892,0.3948747180462263,-80.37814507291594,-34.81032475920807,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
238,1.0271424513019851,0.38504156434392073,3.5750353244965885,-35.463275689208366,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
239,1.0125922692200926,0.3927112849792812,73.5853616495853,-22.000825838981218,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
240,0.9856184824655078,0.41561467464678975,77.20038619841847,-4.292880427529742,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
241,0.9789130687464281,0.41060071860754893,-0.5905288860417932,3.452175769509909,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
242,0.9950902260566229,0.4116463692341037,-83.72139622075451,-4.840213016473375,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
243,1.014073446513767,0.4303196635867523,-86.94841797171061,-19.475611940065953,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
244,1.0255518401468002,0.42415668857022326,-20.838860603356416,-25.73343509415096,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
245,1.0153524537939658,0.42715664987214336,53.78137073869669,-18.05985506472894,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
246,0.9895397271321246,0.4634435347696527,74.92507387491482,-3.075659178995359,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
247,0.9775356258763805,0.4743355229317846,11.405234885759288,5.331761468155989,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
248,0.9888691648761658,0.4748263727278969,-76.35736948707958,-1.542389217083309,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
249,1.0089453657378293,0.5127958459532637,-99.55485484434728,-17.25397520774333,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
250,1.0234674895883649,0.5327646387482086,-45.59721192192414,-27.31253123963285,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
251,1.016597963244724,0.5148723606181209,33.750549273365046,-23.423585800477703,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
252,0.9922357464348232,0.5144593039019929,68.12419625512948,-9.903411515982256,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
253,0.9730526111590797,0.5094159711962486,17.27619347482448,-0.33911944671694205,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
254,0.9780275552559072,0.4752861139265491,-78.29845953570214,-5.824940098302739,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
255,1.0006262088531777,0.45975735332130274,-129.25824817670295,-23.63465169064816,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
256,1.0195575107581796,0.4517587473797404,-89.53273677419081,-39.22753183333883,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
257,1.0260768255248112,0.42146620800377604,-0.5283021291381887,-40.28262049121622,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
258,1.0104401870996498,0.4083788003789798,70.17936503659746,-26.626592864862424,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
259,0.9843840748319562,0.40759357711183,70.30063182567257,-9.014485356499254,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
260,0.9713319956402189,0.38883244592103744,-8.764967319618888,-1.7813367002217828,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
261,0.9731085390149596,0.39114511869993634,-102.49381577081824,-11.571892126584833,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
262,0.9763111883237318,0.41137543593256815,105.06439074173234,-9.234223106213582,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
263,0.9772389033006336,0.41003906961591235,103.40827985860047,11.396787513128233,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
264,0.979532942845618,0.43480671425508716,110.59709173564273,28.779678110217933,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
265,0.9818432436455425,0.49650337862154703,118.48804034097435,44.37293046077986,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
266,0.9829152404442046,0.5225032648270123,129.25343660811464,58.82707737237343,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
267,0.9817515418560344,0.5498117190128105,138.73104625399034,72.4934708375878,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
268,0.9790847429414263,0.6521837636859772,141.379737238554,84.77745645734858,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
269,0.9757337859519838,0.7426945361076828,135.25884714506913,94.51233568179639,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
270,0.9733146081154678,0.7299937937196643,122.36925544241888,100.74901124760504,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
271,0.9728137066108112,0.677741024021466,108.01359690958246,103.37490487094969,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
272,0.9736190774003838,0.6496718035161323,99.03936904975664,103.40246452708057,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
273,0.9748908577136753,0.606098213237196,97.69805033312171,102.48723637514576,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
274,0.9757112127702537,0.5104409879121119,101.79153304562392,101.98861006864159,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
275,0.9757485702807294,0.39159993947751004,107.61522155049379,102.4822041103538,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
276,0.9753915213190493,0.2879946205389259,111.04433125732417,103.72721725463657,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
277,0.9752061626215951,0.2062984536413241,111.3085325556343,105.08161991860797,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
278,0.9751589856581137,0.13845078143863415,110.54009541047346,106.1439279303254,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
279,0.975501470625074,0.08328516181147473,110.26246150546659,106.91799166262442,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
280,0.9758060979109531,0.04484900953256762,111.02648725617534,107.59553397502378,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
281,0.975689001002858,0.022846787947914872,112.92005008302876,108.39148573767437,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
282,0.9751672387175859,0.011474940477268141,113.82629889940085,109.29724732922718,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
283,0.9744866747486797,0.005062566735679376,112.10814919570811,109.96451582346849,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
284,0.9739481042691794,0.0013849795682418424,109.56433044332465,110.12301109547718,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
285,0.9736804926767931,0.0,106.38640419524728,109.73253040889695,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
286,0.97387128636149,0.0,103.86607869181994,108.89502332428543,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
287,0.9742326554635979,0.0002485326865760481,103.06895466750838,107.90820393435429,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
288,0.9745165720031326,0.00044334675348911047,103.49131043500958,107.06673641015513,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
289,0.9743965370527345,0.0005516376337655287,104.48844665649938,106.50730770753681,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
290,0.974025251218798,0.0005757783948903376,104.59882698118011,106.1502766368646,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
291,0.9738057254205102,0.0005476072908200113,103.3607149923109,105.75563924593385,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
292,0.9738130218907403,0.0005371374027480805,101.65184770829815,105.16484690127396,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
293,0.9737830486771878,0.0005234057579553789,100.54016185944245,104.42505742538238,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
294,0.9739371328921218,0.0004788478876908616,99.89276723947056,103.65985872066858,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
295,0.9739974102564984,0.00047436760521123774,99.30609678409415,102.92159931905289,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
296,0.9739260958221337,0.0005391687816928326,99.4686586119916,102.27901356977834,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
297,0.973818917977012,0.000581005794312354,98.87335024579373,101.71392099870822,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
298,0.9738179189137627,0.0005474030615293798,98.05066967379477,101.1226644461784,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
299,0.9738994135788702,0.000491838077673672,97.48382985532754,100.51258904952071,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
300,0.9740714837636487,0.0004448357184564084,96.99504978846386,99.91747100813434,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
301,0.9742001755871764,0.00038077338927679325,96.98738239188503,99.38542465941437,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
302,0.974339159044978,0.00030149503907945185,97.24451088681076,98.97279229212954,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
303,0.974450336685081,0.00023536132502298076,97.58072461954536,98.68912419413836,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
304,0.9745782698657429,0.00018450145596845722,97.85312225571542,98.51236042022781,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
305,0.9747243252298647,0.00013660293926456943,98.41526907401581,98.44360319198015,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
306,0.9747050785300448,9.286987490908352e-05,98.94244079743368,98.48637623629733,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
307,0.9746662897082705,5.825285826594882e-05,98.79625285010002,98.55600725220087,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
308,0.9746899635634987,3.3106081728499305e-05,98.06992430181063,98.53365840197439,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
309,0.9748615563073698,1.8856718200316466e-05,97.79674323300034,98.4245084684164,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
310,0.9749606472498428,1.4913845101108376e-05,98.03111605918495,98.33167595526662,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
311,0.9751628531151939,1.5137482134273441e-05,98.5375287688687,98.32306622049573,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
312,0.9752169034281128,1.4417125851884357e-05,98.82178213848778,98.3879006265289,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
313,0.9752935777761471,1.3076068368693599e-05,99.1229386444877,98.49416603833959,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
314,0.9753871483090918,1.3451317303442964e-05,99.96498572386619,98.68503806485548,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
315,0.9755130697380342,1.5586777620240958e-05,100.41771361331361,98.95891290189809,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
316,0.9755985421531922,1.6956301475193163e-05,101.0478861313676,99.2814378056149,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
317,0.975665259741653,1.618519560829789e-05,101.63986080069198,99.65642610750851,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
318,0.975861731069951,1.53244178169207e-05,101.9880870536485,100.04870752926519,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
319,0.9758380941602739,1.6170464684614466e-05,102.32682873005447,100.43211668609905,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
320,0.9758313877551609,1.7011056058796338e-05,102.62587477285248,100.80379578889077,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
321,0.975704457303825,1.583326626857208e-05,102.76356755946524,101.1476004029395,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
322,0.9756277442023824,1.3333945358392441e-05,102.77696678152735,101.44263072431346,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
323,0.9754635079774593,1.0831840442394112e-05,102.67146709710812,101.67564639976878,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
324,0.9756346955928279,8.438140690070269e-06,102.32076383279747,101.8248225934386,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
325,0.9756369147058584,6.028112996145537e-06,102.27809649612212,101.91111487907881,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
326,0.975457760026664,3.854773166591902e-06,102.72317824984592,102.01830078706158,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
327,0.975357361450217,2.365354179905797e-06,102.70371305242621,102.14469076234785,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
328,0.9753504766578812,2.860088065085553e-06,102.38227243770517,102.21710930466018,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
329,0.9754236760891303,7.137288090796975e-06,102.27575726154117,102.23745576738072,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
330,0.9753424872211062,1.42859037531957e-05,102.28622718483597,102.24537148661851,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
331,0.9754602074589519,1.9850590481200165e-05,102.45009022146523,102.26769643507889,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
332,0.9755073021675769,2.11513559505913e-05,102.37525026524452,102.29405530931088,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
333,0.9756969880887233,1.9882959867129045e-05,102.93477173416014,102.35968361665478,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
334,0.9757488420444107,1.7656962036296202e-05,103.70331754863676,102.5341128938809,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
335,0.9757307105967702,1.4414211611657931e-05,104.44115220432646,102.81377143617193,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
336,0.9756743322753176,1.0647062317045385e-05,104.6209953094736,103.12600822175885,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
337,0.9756608210535928,7.183190771763826e-06,104.49004581920269,103.38591955677327,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
338,0.9758837727304869,4.799576154823271e-06,104.41321308652233,103.57968499242585,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
339,0.9759813759390595,4.585494998303533e-06,104.90066859496308,103.77554969211982,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
340,0.9760815844185907,6.798294374955991e-06,105.83410332549647,104.06497446813981,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
341,0.9759800081242953,9.786710890747203e-06,107.03333682798721,104.49565548788564,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
342,0.9758915065509618,1.1290666592382779e-05,107.3277615131959,104.98381797565035,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
343,0.9759956316385118,1.1240792607858655e-05,107.02024231531335,105.38203323721476,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
344,0.9761931109498576,1.1538482451743607e-05,107.26076307234646,105.70175495659933,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
345,0.976194344339087,1.2288241954387374e-05,108.33890380742217,106.08322377174206,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
346,0.9760300425010482,1.206955447761584e-05,109.61404965716403,106.6092697645695,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
347,0.9759773687362168,1.1482308377625239e-05,110.07672272549422,107.19765456943489,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
348,0.9758542281829369,1.1290230933196264e-05,109.89636329023455,107.70472519460388,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
349,0.9758345982716494,1.066926089089693e-05,109.61086305794754,108.07725028178336,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
350,0.9758853701215177,1.002243152972578e-05,109.62150047877886,108.35705600661605,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
351,0.9758204018786552,9.923918624283656e-06,110.23692156368733,108.64290237291006,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
352,0.9758504099658661,9.319033324658649e-06,110.81153917718188,108.9849620088236,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
353,0.975825216761747,7.756614198909309e-06,111.30781890189975,109.3621832871358,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
354,0.9759593246070317,6.00190427456303e-06,111.61805887641333,109.74413885113958,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
355,0.9759923380967928,5.510669664918196e-06,112.15263336381004,110.13344926367995,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
356,0.9759510330532212,7.140865598012541e-06,113.16648164545813,110.59274167112616,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
357,0.9759412014090385,9.17921101952095e-06,113.70209049220654,111.10938610707274,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
358,0.9759202547718933,9.8186268210671e-06,114.4127791296743,111.6453949623214,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
359,0.9758972341164753,9.964242639369835e-06,115.33770355337712,112.23263975854036,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
360,0.9758018664338063,1.0787377174846733e-05,115.90375259858558,112.8486558162569,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
361,0.9757037295340723,1.1606019321828172e-05,116.14151604038669,113.42574281684404,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
362,0.975516288343306,1.1317400911119747e-05,116.49152628399688,113.95133887963452,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
363,0.9755083121010116,9.743376994224251e-06,116.48210243911619,114.41233442180216,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
364,0.9757189066511927,7.5796033386027955e-06,116.8581679229691,114.82284365075496,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
365,0.9758909548792243,5.85185897179878e-06,118.06032071283566,115.30218922659994,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
366,0.9758563869138164,5.129170407922148e-06,119.93123297159171,115.97375061125697,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
367,0.9758041840061086,5.181823859617911e-06,121.16501040363931,116.80545444332218,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
368,0.9756518881545265,5.513893643812077e-06,121.82684939743305,117.65826816281565,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
369,0.9755683734408138,5.811248274215939e-06,122.03072630493845,118.43472628797383,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
370,0.975380934468728,5.718788513761419e-06,122.21153462149279,119.10498159256322,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
371,0.9752468915307831,5.6541276343952864e-06,122.06459180729466,119.65645097835058,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
372,0.975254393902954,8.577774374167792e-06,121.44596036176405,120.03805554311035,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
373,0.9752529981720606,1.6497453326392475e-05,121.01635318053758,120.25498303911769,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
374,0.9753732601540432,2.479974802748004e-05,120.86270243737168,120.3794457245426,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
375,0.9755042185978392,2.8676151830886173e-05,121.10254199199802,120.48911417729573,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
376,0.9755630283787945,3.2404227758096295e-05,121.69580398248081,120.6545794154673,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
377,0.9756958431395765,4.142957605659408e-05,122.24419741106436,120.89374692115918,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
378,0.975842148320303,5.1204451668039503e-05,122.42681531061609,121.15588500110118,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
379,0.9757634653873859,5.355694103346162e-05,122.53312369849407,121.3966276380928,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
380,0.9756349719714871,4.893461654446861e-05,122.72930782131255,121.62109820569468,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
381,0.975644317274485,4.5466886355854206e-05,121.90387221696886,121.74755126268487,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
382,0.9754399220308347,4.808050330815099e-05,121.46443776719315,121.73602466802961,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
383,0.9757725761340788,5.3089680608565464e-05,120.83852139458513,121.62974374309498,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
384,0.9758687528440165,5.366721248620912e-05,120.92689512441471,121.49391910971406,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
385,0.9759693883358959,4.74102267124468e-05,121.7355233982929,121.46433550092128,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
386,0.9760026294831623,3.757933751400688e-05,122.64753011929325,121.5965520932616,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
387,0.9760398413812961,2.9592132237799992e-05,123.28179117909947,121.84529910343154,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
388,0.9760704083693641,2.6861937826598663e-05,123.79611808842766,122.15323647258282,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
389,0.9759374900336788,2.7695060240881316e-05,124.35858255769745,122.50307535448822,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
390,0.9759235909653933,2.7348907855011717e-05,124.28949173415457,122.8341593165678,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
391,0.9760143840303475,2.5692528861977636e-05,123.91349639284378,123.06458381600987,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
392,0.9760460646559314,2.7856343146788246e-05,123.5818458088988,123.18878150416647,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
393,0.9761115114563733,3.3936572124619044e-05,123.24451093942396,123.22958093507462,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
394,0.9762335565683153,3.7220776532931184e-05,123.29816304175216,123.23717294516796,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
395,0.9762378769754718,3.531916087167814e-05,123.12157282899675,123.23220839793277,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
396,0.976141800393769,3.303613578078259e-05,122.47445834946863,123.15326425089638,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
397,0.975897710220917,3.3260193290923276e-05,121.27252526516644,122.92057835206386,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
398,0.9759805180450147,3.296852250071969e-05,119.2241714098949,122.43471834942146,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
399,0.9761747739198394,2.9404267073171438e-05,117.50763074181468,121.69493339059116,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
400,0.9762819843939846,2.4628036999582365e-05,116.60951818743601,120.85195904041555,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
401,0.9764168220413112,2.1582436917082173e-05,116.02236832413953,120.02722889775595,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
402,0.976517225936749,1.958670969856533e-05,115.19468030756664,119.22382806468269,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
403,0.9763301810408306,1.6952396097824384e-05,113.88295617073051,118.37200809640376,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
404,0.9761190867817935,1.556776059389364e-05,112.2375083660501,117.40623067312856,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
405,0.9760404734113883,1.768437134335029e-05,110.05954456962225,116.26846627216631,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
406,0.9761579104629698,2.041496943300678e-05,108.27333497097854,114.9771887263725,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
407,0.9764723762373402,2.167096941213248e-05,107.5834920795408,113.69559323526107,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
408,0.9763957293174597,2.583721587914597e-05,107.42601957235344,112.56998643356762,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
409,0.976407078144292,3.3810177820715905e-05,107.06390929425767,111.60180061533815,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
410,0.9761441786556924,3.8794283715748345e-05,106.3656064595693,110.71324739017003,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
411,0.9759764506104667,4.06989734039926e-05,105.24452828908791,109.8208510236534,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
412,0.975994823422289,4.790605969564111e-05,103.90826541668582,108.86731390169585,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
413,0.976164240705858,5.849062277818169e-05,103.45006027798789,107.92401370999421,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
414,0.9762065634228559,6.230692545332676e-05,103.41819544333507,107.10767082829734,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
415,0.9762563826837682,6.148253708988016e-05,103.91371087649375,106.48190397950043,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
416,0.9761600480455004,6.261391986951466e-05,104.1731626008039,106.03854629934558,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
417,0.976148749677102,6.140053854955416e-05,103.99415694856904,105.6831123857712,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
418,0.9762659248280973,5.683892813534693e-05,103.78736645661391,105.35723044337486,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
419,0.9764221601087716,5.611838954191998e-05,104.11172892000327,105.1012881242719,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
420,0.9764858065239937,5.715123479009931e-05,104.28085804055935,104.93674364354634,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
421,0.9763173053350079,5.380352816947096e-05,104.39594687750977,104.82795433727146,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
422,0.9763387079014596,5.038235771433367e-05,104.3368832988436,104.74403811016332,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
423,0.97625911424901,5.0286032309725194e-05,103.95099729041735,104.63492941643007,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
424,0.9762626224325507,4.804016620046547e-05,103.96632261760915,104.51197133235428,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
425,0.9763539319416409,4.076647638251615e-05,104.15045095565087,104.42950141494987,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
426,0.9762436731095033,3.126758559383256e-05,104.15474369673619,104.37915521699416,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
427,0.976126229646318,2.1886476819532626e-05,103.64578065009799,104.29208375452559,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
428,0.9761115934142811,1.365892108486322e-05,103.26421291717253,104.13988612345462,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
429,0.9759311560372643,7.401448503266045e-06,102.86350648676265,103.94424495591151,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
430,0.9760334197923798,3.9046347194288936e-06,102.7106506375613,103.73385106613887,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
431,0.9761334849568815,3.266785943561213e-06,102.59394966994499,103.5372054457051,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
432,0.9761500083646008,3.884668497410299e-06,102.53416978729373,103.3602698607804,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
433,0.9760212837220238,4.087856868716961e-06,102.49604965129933,103.20660438051061,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
434,0.9760915118363688,3.659619553871154e-06,102.03188997549093,103.03521627739869,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
435,0.9761975537345717,2.982033811971182e-06,101.86789287237094,102.83788448585908,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
436,0.9762753159100246,2.4640658850034267e-06,102.13594668808238,102.68589090301681,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
437,0.9762516764624155,2.2176791362601938e-06,103.10082061843012,102.6736168576058,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
438,0.9761929983846739,2.2312198646571125e-06,102.91331764676121,102.73424454396759,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
439,0.9761694731743153,3.334968320339657e-06,102.10866051134155,102.69365264125554,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
440,0.9761750389341072,5.781714986031145e-06,101.2270202049436,102.50714131705318,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
441,0.9761060568855102,7.864412731294621e-06,100.69131620685368,102.22569166047961,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
442,0.9762077851082486,8.187826591729418e-06,100.11655045635533,101.8944628734114,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
443,0.9763523232763364,7.082916384445926e-06,99.85786071085676,101.5476888207195,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
444,0.9763729517363043,5.3820312886321825e-06,99.65233624046523,101.22176330343613,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
445,0.9762129068100519,3.673868590332304e-06,99.28967698297966,100.90344390494273,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
446,0.9762846223495155,2.4989355663717894e-06,98.96963679432875,100.58093717470845,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
447,0.976377744337837,2.302154073832144e-06,98.1423048313072,100.21276147254655,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
448,0.9764098504650214,2.7861299348325265e-06,98.15148451144171,99.83714932687889,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
449,0.9762264631802313,3.1464783000218042e-06,98.47099209309124,99.55971095876752,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,1.003052255301938,1.004052255301938,1.004052255301938,1.0050522553019379,1.006052255301938
450,0.975780688553899,3.592754147426561e-06,98.24856275050601,99.34154122477318,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
451,0.9751098705907265,4.9953935622673225e-06,96.5534339240595,98.98871524522947,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
452,0.974773832030337,6.67671431472109e-06,94.32474425656946,98.34332867160856,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
453,0.9745961589322958,7.293779554990848e-06,92.081076965231,97.40870720602523,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
454,0.9747416095862655,7.056270230529342e-06,90.81251839879192,96.32472365620455,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
455,0.9747348809706212,6.6496421349162275e-06,90.90537518315634,95.33094604434447,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
456,0.9746578473750336,6.48533853117966e-06,90.81877622159493,94.5184241639865,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
457,0.9744795557981197,9.959084615191836e-06,90.21455423194259,93.7908316299469,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
458,0.9743030159308153,2.6920300359971832e-05,89.71380978178794,93.09507715302296,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
459,0.9742972366194669,6.332707474145926e-05,88.8560420324159,92.40232238103731,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
460,0.9743481487585104,0.00010233192537582259,88.55901795778288,91.7305419472304,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
461,0.9746502902008884,0.00012174743763710692,88.63798961336305,91.16108046329269,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
462,0.974841993538035,0.00013390892259899012,89.03515693818615,90.73844279283485,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
463,0.9750438326681679,0.00016427784649570673,89.54807614179407,90.4753834741358,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
464,0.9748951570440004,0.00019914220727459297,90.25484814540692,90.3710341413112,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
465,0.9746802241209699,0.0002058962549112104,90.77182944462646,90.39690771471219,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
466,0.9745233903588284,0.00018251220021263718,90.32606521825275,90.4245512813899,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
467,0.9744916813517126,0.00014669986043430394,89.84025725986308,90.36248036460226,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
468,0.9746348875615902,0.00010917642956712151,89.1765275072988,90.2071916407802,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
469,0.9747158218884387,8.074767287929924e-05,89.1417967138876,90.01664081710983,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
470,0.9747189926308405,7.076850713220362e-05,89.47136246876285,89.88753877605808,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
471,0.9746652317979582,7.030922638070016e-05,89.67077465344605,89.8299987369756,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
472,0.9746695287107272,6.760344876003653e-05,89.44121809382872,89.78018012545957,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
473,0.974776821001132,7.176620616516945e-05,89.66108214113835,89.73853830582755,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
474,0.974791454301383,9.073982952473041e-05,89.86528214963914,89.74301900392958,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
475,0.9747579921558331,0.00010768349952379622,89.63244881141199,89.7440819996743,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
476,0.9747029783577614,0.00010799734339843281,89.75706103580629,89.73511344038971,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
477,0.9747085181006759,0.00010071484139907312,89.58924104645344,89.72384754961519,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
478,0.9748170667402737,9.48139843985946e-05,89.74091046114867,89.71316176855807,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
479,0.9749303546496035,8.53023327369487e-05,90.23807685377885,89.76340393017728,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
480,0.9789539127190984,6.913886512387884e-05,-130.40495394885403,69.79125075241093,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
481,0.9875964561176871,5.1098297521968025e-05,-122.83596214684168,34.08003097054569,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
482,1.0017545332039635,3.5186794861926216e-05,-100.09785382446995,7.616951160327238,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
483,1.0170176701305695,2.2181926902420672e-05,-56.81493451901072,-8.032747990957773,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
484,1.0228008922555585,1.211963579859161e-05,2.358757063176813,-11.522809943132168,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
485,1.01711948887274,5.007559771553509e-06,51.96831453331783,-4.488928899244989,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
486,1.0050191824417385,6.19327775161004e-07,64.6028216847738,6.924616011353338,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
487,0.9954291216241252,0.0,38.154338147097945,15.007154903095618,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
488,0.9943222012809104,0.00011061977257935405,-4.0338283557145775,15.380445810840357,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
489,1.000538863535083,0.001581672516470754,-32.21800341394174,9.288380047991536,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
490,1.0082620717320299,0.007398119947166286,-30.953691446268145,1.8567023247012668,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
491,1.0121610051637076,0.017106426025103018,-7.61392839976642,-1.987027174883924,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
492,1.0104191368174538,0.025568749971419644,17.514011362957408,-0.7257419646149389,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
493,1.0051074251539278,0.04275674242061369,27.340507534447767,3.483894655988247,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
494,1.0007883081082412,0.09636120996953211,18.099102154201717,6.981332872049427,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
495,1.0002726628761465,0.18114012688475808,-0.11621419208845528,7.346807619141646,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
496,1.0032220529683562,0.24364875421236076,-12.740345195686999,4.842246289499941,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
497,1.0069949272209329,0.25853383896958204,-11.906553042330803,1.7212107606801514,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
498,1.008696370235061,0.2605621194689896,-0.45035136679464716,0.2849084033632647,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
499,1.0074549479274213,0.26964101636060006,11.592425836419096,1.2460227363539844,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
500,1.004700605992315,0.26130172617260145,15.43385666922943,3.4764079211667624,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
501,1.002592480953757,0.22826805635678102,9.687437892668704,5.1280878047635445,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
502,1.0024951979728383,0.1947337035185119,0.04349436748120616,5.080338409365619,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
503,1.0043083803198514,0.1684044350926381,-6.159500655797877,3.6006399450885365,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
504,1.0064361204187522,0.1384124428037762,-4.765243800217129,1.9528195499801657,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
505,1.007043321495997,0.10734553068813664,2.27887922754041,1.3717283070131612,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
506,1.0061332175849649,0.08446759120268307,8.705865893295336,2.1209363530867447,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
507,1.0046624890296165,0.06700590800491962,9.84186996963411,3.421469367337286,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
508,1.003806249776549,0.05054358581264214,6.047231152669651,4.243847766212667,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
509,1.0039994391733769,0.03802391408241262,1.1134412972087806,4.123209304162948,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
510,1.0048073398828394,0.030239655908008773,-1.2665707993442705,3.359614021393731,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
511,1.0057936845927973,0.023778196633093964,-0.1400862750162359,2.620897192562097,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
512,1.0060063726096578,0.01827795253130654,3.2449165239484303,2.4266277256355515,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
513,1.0054174626125012,0.015032061796296941,6.19099539677707,2.8432328592223146,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
514,1.0046359347446703,0.012767952416872726,6.301636153124693,3.4619752075365993,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
515,1.0042917551736794,0.010368991885712919,3.9546809806357315,3.764917636508165,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
516,1.0046257173474245,0.008595249951740724,1.379673326481939,3.5653284577901045,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
517,1.0050886913609522,0.007499293661714012,0.7193448937247716,3.1079067582106954,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
518,1.0054052264084485,0.006291492656708087,1.9530341776210867,2.7857763541129192,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
519,1.0053137036315811,0.005092291206442269,3.629565768348008,2.786780648453215,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
520,1.0050614171161947,0.0042825193190503055,4.4490411279154705,3.0145120665765828,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
521,1.004819935977764,0.003584004714343373,4.06094719960267,3.2400542660643077,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
522,1.0046923953195044,0.0028413565430245903,3.086440500423317,3.300716008600432,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
523,1.0046228998918953,0.0022791120120583108,2.186353850965955,3.179930766253923,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
524,1.0048503376616027,0.001877940278932906,1.6193754396498268,2.9477369260819173,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
525,1.0050620631708744,0.0014803993348160194,1.7522508138951824,2.7182962352983875,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
526,1.0051015792940097,0.001145352091931752,2.550553053533393,2.6152245441012782,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
527,1.0049265506475398,0.0009232542603186694,3.19962049640936,2.662472222441296,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
528,1.0047316806771764,0.0007326472242497467,3.1000558786346386,2.751084216092333,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
529,1.004558392970724,0.000558542804021532,2.4222987718311146,2.7529193268451593,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
530,1.0047606466166246,0.00044458380414040554,1.6191901346023325,2.61979662254908,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
531,1.0048264486902816,0.00036697585851892643,1.4645088589917143,2.423806236048706,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
532,1.0049043114250424,0.0002903636198826643,1.8889809173390986,2.287976900069924,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
533,1.005001852384492,0.00023175715031236485,2.25013471455509,2.2482643393203188,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
534,1.004930023975905,0.0001992597882688371,2.6446078168071407,2.2844655986586453,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
535,1.0047973766721368,0.00016959053054012635,2.769878615800666,2.3613342564123285,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
536,1.0046899121906814,0.00013889769163582375,2.444432824747331,2.406029068023541,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
537,1.0047007622689823,0.00011920798400601195,1.9416135125430494,2.3673007226820224,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
538,1.0046767160615258,0.00010432633773033402,1.645939328483272,2.263023576833138,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
539,1.0048607190123993,8.691233625884695e-05,1.5534754105441178,2.1424206300477846,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
540,1.0045882539066993,7.452334123307281e-05,1.7902942390650056,2.0568686654581074,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
541,1.0044744303992943,6.856577218617418e-05,1.6939588551024403,1.9996428257536736,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
542,1.0045301508528115,6.089434326958968e-05,1.0214000373832497,1.882922211297159,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
543,1.004607798289234,5.224073486718168e-05,0.7570120675515145,1.7022465460553815,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
544,1.0047747233147601,4.861937188238124e-05,0.9127704210818237,1.5445455821028882,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
545,1.0048816322719711,4.7072407538033965e-05,1.3609369856911655,1.4704197859726347,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
546,1.004855321736625,4.195417501245387e-05,1.9248827633473515,1.501781620253839,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
547,1.004770986257663,3.4466991034162244e-05,2.188641408397833,1.6026871594572485,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
548,1.004646252083515,2.7165675114784143e-05,2.0735575598274485,1.6987621275764107,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
549,1.0046777314670994,2.001270280659159e-05,1.7004399171491655,1.732986965924028,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
550,1.0045959077930229,1.3274186070741538e-05,1.4498045489241906,1.7042842872172368,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
551,1.0046309490837881,8.224991203710642e-06,1.3084704341815214,1.6451666880055311,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
552,1.0047552159266593,6.704148122604233e-06,1.1905453198930778,1.5732287223749437,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
553,1.0047791386061384,8.680617532881657e-06,1.4172428500830334,1.5242587883046002,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
554,1.0047133778972157,1.0947026132722924e-05,1.7133612182609819,1.5317211966441289,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
555,1.0048337784630978,1.2825748714727339e-05,1.7143352955212645,1.5648352075981276,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
556,1.0050181613476932,1.737597942152941e-05,1.809325839095597,1.6006525457272736,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
557,1.0050701023397646,2.3682944818294275e-05,2.337391673488362,1.686599129466311,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
558,1.0051812667171347,2.6765505120471606e-05,2.8572452203053094,1.8521844599082244,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
559,1.0053355430687914,2.5931160655706565e-05,3.240610262676413,2.069774147468704,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
560,1.0052130711072444,2.4984414682809003e-05,3.7619006633160126,2.330043477564615,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
561,1.0051180666931916,2.50325279947455e-05,3.9399996196449223,2.6065719619129513,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
562,1.0051621179905392,2.370625528121467e-05,3.6260137574917115,2.8204691849412,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
563,1.005183389050923,1.9919274173650614e-05,3.459598325988358,2.951803158904624,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
564,1.0050702467697148,1.4875987543736113e-05,3.5194513969366588,3.049570741187875,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
565,1.004987387857517,1.0072066359926568e-05,3.374270143802151,3.121805291948153,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
566,1.0048882603146254,6.231593131846145e-06,3.0213551582022027,3.135624811776157,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
567,1.0050536762585194,3.5606932735657944e-06,2.640723931565822,3.0802456723412215,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
568,1.005216272230788,3.0567714802922556e-06,2.678707260390447,3.003785658457024,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
569,1.0052603825109014,6.010039631917403e-06,3.2216309822370235,2.994037197158244,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
570,1.005064970255773,1.1030064458729672e-05,3.6863618266881835,3.0776661439408546,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
571,1.005051823262167,1.4549073037459472e-05,3.5447111398722586,3.1754607510934667,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
572,1.005033129115403,1.4802473285949614e-05,3.1713273922785903,3.2086532083629136,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
573,1.0051692295579289,1.2657318157212741e-05,3.0268415748050645,3.1887316220318067,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
574,1.005298088143323,9.7960768641537e-06,3.192925797498449,3.1743956336899792,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
575,1.0052579062287306,8.165690373961299e-06,3.6772010458108295,3.221789776956281,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
576,1.0052166161967877,9.065696914942024e-06,3.9288120993397686,3.3274655579779204,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
577,1.0051291642837146,1.1003911312962072e-05,3.845664720462373,3.4292424401457655,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
578,1.0051290229798122,1.1823777611672645e-05,3.627023601315688,3.485079116644541,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
579,1.005219274740111,1.2395577537419514e-05,3.438730225485482,3.4937696251456396,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
580,1.0054578639283005,1.3409090936050348e-05,3.5405264714595797,3.493016665750529,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
581,1.0054620436118686,1.3417958749873751e-05,4.103319311572908,3.552817797707931,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
582,1.0054879900278364,1.2706806939742041e-05,4.638307017326945,3.701544228024657,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
583,1.005454845005053,1.2239993225480645e-05,4.816144241638437,3.8880317555624813,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
584,1.0053918179128238,1.1307851466740836e-05,4.839398766313801,4.058893528001325,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
585,1.0053487793830669,1.016285399460055e-05,4.7026781187761975,4.1883744215547205,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
586,1.0054357142864665,9.49435230449088e-06,4.492581940237222,4.2627845320914455,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
587,1.0055327779673315,8.831513831873448e-06,4.504834786201461,4.3056797741147,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
588,1.005460814192587,9.152493527439732e-06,4.791992788464728,4.367995049245317,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
589,1.0054106864417398,1.1350157607560791e-05,4.864568290784881,4.451683320223405,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
590,1.0054731063090683,1.3194160036782448e-05,4.681967853760642,4.51015327514147,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
591,1.0054316878069458,1.3800252220810105e-05,4.649391031524153,4.5384307601416385,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
592,1.0054886291443328,1.5553929525612824e-05,4.678147215475709,4.56121955347951,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
593,1.0054326939474971,1.8292109197528705e-05,4.718367994458032,4.586135562840848,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
594,1.0054203589308637,1.899339721942082e-05,4.712656487295161,4.609658595210985,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
595,1.005267173755047,1.7286560693449396e-05,4.584780140979169,4.616760362288472,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
596,1.0052937004388047,1.486481213941882e-05,4.271743663110822,4.582487914971477,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
597,1.005340492447793,1.2121149639434488e-05,3.9944313636627684,4.500778751046989,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
598,1.0053946046915991,9.055159187558623e-06,4.046012471985836,4.413404781370137,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
599,1.0054602386475917,6.266795744965016e-06,4.2135360091676395,4.361835592134974,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
600,1.0054674063472273,4.0830719558908635e-06,4.436689067824655,4.355158673291551,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
601,1.0054105070032147,2.4481098622466042e-06,4.593972279823373,4.384280855206544,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
602,1.0052310964788702,1.3584174137938358e-06,4.546922481106116,4.418129314344399,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
603,1.005224801464846,8.100410417065918e-07,4.1842406398241785,4.408575177275444,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
604,1.0052569088279806,5.976386886424367e-07,3.8064784584473004,4.333445063068225,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
605,1.0053080538716268,7.804245976663536e-07,3.79089561449695,4.236216330959843,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
606,1.0052862015989166,2.0026127188682095e-06,3.9007603457292275,4.165236630805888,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
607,1.0052366049892754,4.140537542478154e-06,3.9832086927754853,4.124645337796154,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
608,1.0050314485337248,5.78556020490022e-06,3.8944918399455566,4.090864415716948,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
609,1.0050240173902742,6.8381424827525875e-06,3.4709618360526497,4.016657583404612,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
610,1.005089267682611,9.02662919072941e-06,3.043388082443682,3.878569833557985,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
611,1.0051635260707283,1.2031846325500821e-05,3.0400128699546674,3.726411768583656,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
612,1.0052981704565573,1.3438786331644965e-05,3.2759465982447398,3.6230604895865737,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
613,1.0054072769498952,1.3115623796346292e-05,3.6599604492956095,3.594859223074501,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
614,1.0054024337802892,1.2424686782328488e-05,4.156578432038084,3.651842899000382,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
615,1.0053684156487799,1.1232993146778306e-05,4.466004002691146,3.7717425932484243,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
616,1.0052703633859221,9.649210304918181e-06,4.486456864958806,3.8998312915350697,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
617,1.005415714037751,8.418012220484717e-06,4.297548203207209,3.989316971998331,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
618,1.005497299411487,7.427375037958366e-06,4.320899722157735,4.047481879395447,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
619,1.0054559854088456,7.987013695234391e-06,4.690943863718838,4.13083459094869,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
620,1.0053991996519132,1.2290978571237472e-05,4.8472971887511775,4.246886579182566,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
621,1.0055661231976332,1.8192570176569812e-05,4.706870685493857,4.3432860988080115,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
622,1.0055251699030268,2.115497194035221e-05,4.849194339876128,4.422330901331098,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
623,1.0055657159904159,2.140005766065811e-05,5.086971555320225,4.52155854610693,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
624,1.005641389236827,2.1882421327251623e-05,5.138138875235724,4.629012485956211,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
625,1.005574752975773,2.196108615734502e-05,5.309960226023918,4.737201043169595,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
626,1.0056913348608387,1.9733967946005916e-05,5.348928834874982,4.844881677220477,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
627,1.0058033159153836,1.599921902106856e-05,5.428569636294901,4.943766687832198,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
628,1.0057707954020596,1.220549855373376e-05,5.81371660485141,5.066926039239644,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
629,1.0057955409027055,8.698842430555555e-06,6.048144283261446,5.2240177492063316,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
630,1.005762401997072,5.582319693104381e-06,6.074961452949909,5.376296861733485,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
631,1.0056576366618901,3.086983325905893e-06,6.041974891671606,5.500328009111171,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
632,1.0057878957716375,1.317619922221538e-06,5.805990950126288,5.577356174890767,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
633,1.0058253510269923,2.0466511571251803e-07,5.763192630044236,5.615035377653402,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
634,1.0057810981998134,0.0,6.01336859888262,5.6647163298006795,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
635,1.0059611253243657,0.0,6.07888771297106,5.734063934550891,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
636,1.0059602186372045,0.0,6.297788148717275,5.816659206604213,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
637,1.0057912281292607,1.0656109549290179e-08,6.6234179498132955,5.933739905269863,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
638,1.0058022044205193,9.835416193773266e-07,6.457604703744227,6.044061981907844,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
639,1.0057316712299746,2.441142256824157e-06,6.151596731686952,6.091432661145616,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
640,1.005917877107325,3.4970191075254456e-06,5.976466064127804,6.086450613284118,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
641,1.0061489996021349,3.950494772832622e-06,6.139009907431759,6.081230135556056,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
642,1.0061363754942696,4.554497085160048e-06,6.825240694797931,6.154120165657654,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
643,1.005904575362485,5.343369861072387e-06,7.319969014682291,6.321117381854464,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
644,1.005766428931951,5.609274804297595e-06,7.070895252715124,6.4800837003715985,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
645,1.0056746402321615,5.860506963159103e-06,6.4119271095646875,6.527597787784018,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
646,1.0056544374049503,7.0947888082223354e-06,5.905493541644289,6.4605273401150125,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
647,1.0057059662835353,8.377538646406998e-06,5.641012351316222,6.335568359454147,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
648,1.0058329023432366,9.336947578564847e-06,5.619563333462844,6.207335538169671,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
649,1.005613481791031,1.1800498060559249e-05,5.873847864156247,6.123584640104194,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
650,1.0055404955175975,1.4853548369166885e-05,5.806865621426016,6.072088658774546,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
651,1.0056215141812426,1.7166907944384418e-05,5.328499401249663,5.98037845014969,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
652,1.0056807309087352,2.3002982423619348e-05,5.229203164599079,5.852828056108723,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
653,1.0057252605166078,3.323048517876443e-05,5.455479448226425,5.760012283436727,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
654,1.0057651288312068,4.011964389345865e-05,5.666619352501878,5.723837213787168,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
655,1.0056794889884149,4.063514454340489e-05,5.849432064165764,5.730053303704741,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
656,1.0054880263006025,3.9538795813173125e-05,5.819031241774098,5.748994821752957,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
657,1.0053872185592563,3.785095488007552e-05,5.365215865973525,5.720472773047658,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
658,1.0054144119566049,3.302085464026087e-05,4.800582705747719,5.604550320831833,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
659,1.005576482633005,2.564298518557931e-05,4.5619813763279655,5.436683360869289,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
660,1.0056973332766144,1.796060525880613e-05,4.809404401569116,5.30013963870188,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
661,1.0056844353717016,1.1396415083602819e-05,5.326929251305822,5.257962763744715,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
662,1.005534427462751,6.534734457080707e-06,5.643738839371683,5.299302996761812,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
663,1.0054970606799156,3.5905771800883953e-06,5.483624360303319,5.347371833684664,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
664,1.0055642156104387,3.6022777410949666e-06,5.169500025321439,5.343588262616976,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
665,1.0054946561258737,6.347937370339596e-06,5.174731508265205,5.312411445194494,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
666,1.0055840716598647,9.080948189994348e-06,5.171749061199952,5.287107597837782,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
667,1.0057045725171083,1.2025605173654896e-05,5.194773314034218,5.268226432343109,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
668,1.0057274279792219,1.7941426133439983e-05,5.5552851861398995,5.287645126478373,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
669,1.005612277737665,2.4179868120569148e-05,5.88900311556378,5.3666449490917305,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
670,1.0056901496171093,2.6375061694052798e-05,5.843808333480294,5.457510544624514,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
671,1.0057407446610551,2.6213240143384058e-05,5.773669615033701,5.521370259103147,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
672,1.005652911897304,2.5996010502673878e-05,5.959080863698633,5.584098437332787,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
673,1.0056819830161476,2.419089109518761e-05,5.929082752312455,5.649549959273288,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
674,1.0055656413592413,2.084560857382175e-05,5.823850381746516,5.69080752431987,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
675,1.005499135145684,1.8461577373459876e-05,5.651646864383807,5.699342269546286,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
676,1.0054074648913789,1.7029438456812824e-05,5.309955306138011,5.6596075087671265,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
677,1.0054948108977928,1.4789871754938537e-05,4.972697737944744,5.565374602089718,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
678,1.0056275832066885,1.200980496173403e-05,4.892565855647597,5.4503304556727095,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
679,1.0056594628879008,9.853470522175852e-06,5.264683106662998,5.382747551214998,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
680,1.005613508443096,8.263538611355581e-06,5.635664209126205,5.395006843338562,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
681,1.0057236081895728,6.7431256194064654e-06,5.727821899454041,5.447140699875209,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
682,1.0058489027197075,5.280110223621251e-06,5.884822654396853,5.512446441157071,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
683,1.0058457152197438,4.0351655594761655e-06,6.397303165336089,5.62674034455878,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
684,1.0057013270130495,3.0013370727014616e-06,6.761214688293409,5.799925541332592,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
685,1.0056251531703149,2.729503523740157e-06,6.636770438437561,5.9633922726113,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
686,1.0055141739375641,4.514485361377499e-06,6.301137400212792,6.055312572013823,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
687,1.0054976305534788,8.122904641311959e-06,5.929842020633023,6.066253869906384,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
688,1.0056722127673103,1.1054494505374076e-05,5.677770920239646,6.01853616091183,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
689,1.0058638299206542,1.1555645855850482e-05,5.97140667785872,5.98327300420953,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
690,1.005818539906496,1.0210150793364095e-05,6.767463138226685,6.053484259451924,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
691,1.005651313490077,8.71159390500597e-06,7.275316900529733,6.229467124893066,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
692,1.0055570869578618,8.836923796390526e-06,7.032827802399262,6.3975771660878715,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
693,1.0056251398531157,1.1241965964535876e-05,6.519327192205331,6.466395408126857,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
694,1.0054944354643196,1.4000502323505443e-05,6.3478076220478785,6.460426680672265,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
695,1.0054697007357354,1.5003900601759455e-05,6.215499700487772,6.427922495326003,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
696,1.005449271737253,1.6578298410816795e-05,5.883461609780557,6.3591148880183965,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
697,1.0053727406415969,2.171902437824893e-05,5.706130059404602,6.256511423759157,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
698,1.0053388158026944,2.6914321465786848e-05,5.4675221685294755,6.134750458342408,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856


==> data/eval_hist_no_act.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0110303445929196,0.02059163791228195,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
1,1.0122915656470324,0.016979690741460555,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
2,1.0122301873442554,0.013672152854456682,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
3,1.011002762834228,0.011714994924565564,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
4,1.0098848146556538,0.010197310839304561,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
5,1.0095296195315537,0.008662565539468177,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
6,1.0103396066846215,0.007974078972535348,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
7,1.0114496964299644,0.0077258869119014705,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
8,1.011952134238703,0.007034239470450305,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
9,1.0115066006144418,0.006382404140319,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
10,1.0105536711341652,0.006064919134394244,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
11,1.0100213437130254,0.005498956579821457,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
12,1.010252929952063,0.004737368743049812,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
13,1.0108324819364463,0.004195526587035474,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
14,1.0114280176240822,0.0036708709799851257,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
15,1.011424238960037,0.003052749686266246,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
16,1.0109584728803525,0.002610761483880749,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
17,1.0104202721455793,0.0022894250526554415,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
18,1.010083268490096,0.001919819594616686,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
19,1.010414314501112,0.0016365329433406018,0.0,0.029999999999999916,0.0,0.029999999999999916,0.20757534720596763,0.0,0.0,0.03550206827995919,0.24307741548592682
20,1.0109842161852423,0.0014686728970836455,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
21,1.0114367906268178,0.0012699849687806905,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
22,1.0113803995144401,0.0010785579545339432,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
23,1.010914888990339,0.000963138706171452,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
24,1.0105237815655115,0.0008447371414371432,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
25,1.0105800851642481,0.0007178701385458034,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
26,1.0108847755406833,0.0006461073906942409,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
27,1.0111225173063068,0.0005882825837058628,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
28,1.0112488905648105,0.0005185563955918065,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
29,1.011056528014526,0.0004946513862275204,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
30,1.0107805099440306,0.0004975558365217951,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
31,1.010629063036225,0.00046740570253230875,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
32,1.0107609842054102,0.00043610663162520723,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
33,1.0109906730099416,0.000428824071801536,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
34,1.0112282306725116,0.0004015040664804617,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
35,1.011372313711693,0.00035007638882237946,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
36,1.011270747938409,0.0003073658157651193,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
37,1.0111511582502026,0.00026626268297808405,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
38,1.0109681695461332,0.00021767308712712,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
39,1.0108106317763077,0.0001790860862719548,0.0,0.029999999999999916,0.0,0.029999999999999916,0.01669214689552234,0.0,0.0,0.03681217124749402,0.05350431814301636
40,1.0107290248259613,0.00015058605073404866,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
41,1.0107580974071058,0.0001233939295944372,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
42,1.0108766212586278,0.0001090149843520878,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
43,1.0109576068881987,0.00010917783209027452,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
44,1.0108881987791687,0.00010596748911092239,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
45,1.0108069343144426,0.00010007300028126586,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
46,1.0107463004801347,0.00010806756980152749,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
47,1.01086071592845,0.00012441807256342863,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
48,1.0109971442413161,0.00012775604354164474,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
49,1.0110002489551022,0.00011601130303440806,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
50,1.0109246438839343,0.00010487057760781324,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
51,1.0106853624484713,9.91293103070903e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
52,1.010684711525317,8.96771719699442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
53,1.0107966226732477,7.358707264369522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
54,1.0109973252508893,5.675398049763675e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
55,1.011108422258658,4.1947437747339655e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
56,1.0110068206200569,2.887768955856647e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
57,1.010757015794438,1.847769447586588e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
58,1.0107317932108246,1.1090721379554875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
59,1.0107687650067543,7.01876197691949e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0022222497826759387,0.0,0.0,0.03621581465508483,0.03843806443776077
60,1.0108841132845612,6.116744081859061e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
61,1.0109897398201755,6.593318414803461e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
62,1.0110867265727819,9.231817079230398e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
63,1.0108955975693612,1.4871259620635573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
64,1.0107267797638666,1.96132794186839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
65,1.0107178117128202,2.2897292537514013e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
66,1.0107707712926972,2.8190086156358435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
67,1.0109292905585165,3.275088623744104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
68,1.0110273235395502,3.338714006409943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
69,1.0110268193061376,3.3987209461234136e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
70,1.0110800878479091,3.551287804771201e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
71,1.0109769591952271,3.441261928653425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
72,1.0108992421493723,3.2820383585131324e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
73,1.0108052889858075,3.347101394505542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
74,1.0107750333564713,3.293066402776994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
75,1.0106747670715657,3.115142983782852e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
76,1.010629676428388,3.262423747488186e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
77,1.010595937780642,3.5454609610131875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
78,1.010545499733089,3.463108246159711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
79,1.0106311971119935,3.233903216023108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0006082811096021385,0.0,0.0,0.03604540595859273,0.036653687068194864
80,1.0106668187406822,3.34806170244295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
81,1.0106702716203704,3.645888503874849e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
82,1.0107059894484078,3.6076037077131226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
83,1.0105830431139697,3.1105838514854625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
84,1.0104799144712813,2.4305720567541197e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
85,1.0105665306895115,1.8141359996772194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
86,1.0105847300602497,1.3347877227370553e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
87,1.0106247961216996,9.889662788966297e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
88,1.0106999824010952,7.497299144746334e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
89,1.0106514877081234,5.653830137973943e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
90,1.0105824977373716,4.13031659304341e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
91,1.0106217524769436,3.533898002381326e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
92,1.0105836082654667,4.15100353371394e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
93,1.0106366093715862,4.911005401644915e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
94,1.01072006606688,5.242321500313247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
95,1.010735109035204,6.072479409996254e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
96,1.0108095606895064,7.422447732086471e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
97,1.0106910430580114,7.976263424541833e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
98,1.0106779385614582,7.629497203152039e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
99,1.0106644240501326,7.304775354740539e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0003484804029686463,0.0,0.0,0.035335479334194474,0.03568395973716312
100,1.0105357559491224,6.9031330636322595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
101,1.010672164298226,6.079148432311367e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
102,1.010725701730666,5.531398110052595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
103,1.0107842410279526,5.627158734180163e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
104,1.010762850362168,5.595112934156987e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
105,1.0105930880761038,5.351196842061247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
106,1.0106094921525475,5.981711989503065e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
107,1.0106534512436107,7.489851332013068e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
108,1.010738362428877,8.372834355172862e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
109,1.0107858000554093,8.316962855066034e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
110,1.0106236084088502,8.826183095760609e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
111,1.0105528396296137,1.007177136039613e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
112,1.010504076488446,1.0489517038424948e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
113,1.0106283299634198,1.0234670553872249e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
114,1.0110235979946431,1.046191548690875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
115,1.011120722839066,1.0432590838756424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
116,1.0109177920905936,9.523564632156602e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
117,1.010691245494624,8.416041347624054e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
118,1.0104967805067246,7.232094807970033e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
119,1.0105607258508285,6.124511601457377e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002685630800073258,0.0,0.0,0.035978945152850814,0.03624750823285814
120,1.0107614231067088,5.36618853519108e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
121,1.0110043561020565,5.7778971729150595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
122,1.010987423046352,1.0392894018470858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
123,1.0108598943585347,1.8293111569938783e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
124,1.010742228444481,2.4679892398539443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
125,1.010631170203231,3.4253057911075646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
126,1.0106789756065537,5.2304012988794555e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
127,1.0108427514184326,6.766413761030861e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
128,1.0108921557389094,7.341581076434664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
129,1.0108234577618844,8.034005400234004e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
130,1.01055565227172,8.954372843977021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
131,1.0105393907268974,8.966157300420273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
132,1.0106181036776674,8.35778331033941e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
133,1.0108503104380986,8.053373955622816e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
134,1.0110840510908217,7.625447162467684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
135,1.0111001923169123,6.623802858985642e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
136,1.010811498455105,5.549091786624657e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
137,1.0107321199626722,4.5962009466623514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
138,1.0105406323540203,3.6236277257132593e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
139,1.010610047921311,2.7999501490127332e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0011986267663065498,0.0,0.0,0.03626289465801538,0.03746152142432193
140,1.010709627580521,2.1778174037964118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
141,1.0107569054010623,1.904364917027305e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
142,1.0108131450206366,2.3021826949784232e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
143,1.010918635993337,2.926348137151394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
144,1.0109757468577756,3.3690386225511924e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
145,1.0109269851273401,4.359448434242409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
146,1.011040889743143,5.9931872328614934e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
147,1.010999877353793,6.979550888138762e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
148,1.0109942474212459,6.972550733333459e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
149,1.0109612040121319,6.998707323546911e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
150,1.010853372815618,7.318006383242468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
151,1.0108327073966556,7.137611543987846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
152,1.0108207126283453,6.139605162339135e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
153,1.0107446243195906,4.8204866944335386e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
154,1.0109427659102257,3.647541779142147e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
155,1.010962862310743,2.685194266786219e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
156,1.0109997700450903,1.8656750626230513e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
157,1.0109645006423116,1.1874119873161688e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
158,1.011009464225581,6.7812904714701885e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
159,1.010897039047459,3.317056837313477e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0010142391225538,0.0,0.0,0.03649617122767358,0.03751041035022738
160,1.010800838959628,1.148991454480478e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
161,1.010626660255377,3.567706021116423e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
162,1.0106854669643313,1.5575216645622543e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
163,1.010617806902057,4.431731876535797e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
164,1.010698044205988,7.010107655736081e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
165,1.0107998139429486,7.997728308337844e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
166,1.010948478135268,8.606755297148364e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
167,1.0110323815754807,1.0714093421678026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
168,1.0109544124013452,1.4147790045118594e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
169,1.0109971630604293,1.65988148884208e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
170,1.0108195640807724,1.642656990114178e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
171,1.0108997409327127,1.5227859046387952e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
172,1.0109004740996081,1.64126166589808e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
173,1.0109450611308486,2.1011212126045735e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
174,1.0109479869467581,2.588798585315813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
175,1.01089167474377,2.709602000609603e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
176,1.0108468885540423,2.4944109035561833e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
177,1.0107624676517122,2.359754290827341e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
178,1.0107698477016684,2.479722580960635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
179,1.0108090622148795,2.5483616348111596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00029230707077109347,0.0,0.0,0.03611144897445053,0.03640375604522163
180,1.010942205161263,2.3211336720277195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
181,1.0110249604937787,1.9425459097470023e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
182,1.01094673579649,1.584219384254987e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
183,1.0108054424419628,1.2341481786488684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
184,1.010789009391659,9.186085253130806e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
185,1.0108157863182978,7.1625592899908454e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
186,1.01082504585896,5.8791562666354695e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
187,1.0109377765170418,5.142221012450507e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
188,1.0110341062070787,6.140062158636119e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
189,1.0109085850041883,8.502051271959808e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
190,1.0106452421906005,1.005125687925591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
191,1.010546972336337,1.1144755972614813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
192,1.0106090454759835,1.3395042831913807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
193,1.010745787699501,1.5263778794756257e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
194,1.010730759654273,1.5262009105368353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
195,1.0105806022581485,1.5210759618277859e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
196,1.0104933198068076,1.571230434685226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
197,1.010502565744858,1.5529484302190694e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
198,1.0106847785310453,1.6935582369948902e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
199,1.0108365440746758,2.1606482227637968e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00035362917005464045,0.0,0.0,0.03576977500569009,0.03612340417574473
200,1.011127179142099,2.526526850760008e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
201,1.01388772091945,2.5893711231494395e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
202,1.0157548325553998,2.633357859969891e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
203,0.9999419455424483,2.617927633179978e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
204,0.9758622240791642,2.329622038259239e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
205,0.9815436942959614,1.8484921258458298e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
206,1.0109634352870474,1.5027823746298007e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
207,1.0370226090386303,3.3088636669685944e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
208,1.0209221095373093,0.00011351309780838007,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
209,0.9950733093255275,0.00027647361831612053,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
210,0.9978376647097988,0.002522667099152783,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
211,1.014887361517336,0.014116158138464237,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
212,1.0379002722123405,0.035678471894577755,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
213,1.0458726550214659,0.05720095294450056,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
214,1.0143653830965127,0.10093370737177382,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
215,0.9604970917071894,0.19495239020011346,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
216,0.9327569934798662,0.2877190998628651,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
217,0.9537942218023567,0.3308523076739185,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
218,0.9963037291181369,0.35242927420751224,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
219,1.0310811055951552,0.3559379525767093,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,1.6586233700665098,0.0,0.0,0.04048180124559149,1.6991051713121013
220,1.0493730368159324,0.3254422598033816,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
221,1.0310798675350055,0.27678257787138055,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
222,1.0073090703651602,0.24948499649344388,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
223,1.0070587914931335,0.34393627817057065,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
224,1.018173164569698,0.5603801451468882,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
225,1.0334734140840982,0.7442101700856671,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
226,1.0367166417371707,1.010592802832115,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
227,1.0056188057043318,1.6227996151357804,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
228,0.9555068542851086,2.3012282405696505,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
229,0.9301861860708488,2.575308925178185,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
230,0.95225150622687,2.5816123834035904,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
231,0.9950216090010647,2.6241043495622254,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
232,1.028812545910114,2.562008980395534,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
233,1.043029352657508,2.2300439293719334,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
234,1.0153526707962555,1.7500771729984739,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
235,0.9907515447715047,1.2684444525405127,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
236,1.0005740607349787,0.8970802792625886,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
237,1.0221809119677863,0.6892860433610225,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
238,1.0438365238701393,0.583656838941042,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
239,1.0499937472998,0.6949063690284233,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,25.607856353044205,0.0,0.0,0.09040673091124334,25.69826308395545
240,1.0166340291685056,1.1932328079223893,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
241,0.9616211209420802,1.7680601430317973,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
242,0.9333466869000879,2.022231122482225,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
243,0.9540143529881052,2.1003115395725915,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
244,0.9964187620023,2.189213418741519,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
245,1.0297930845830918,2.119785961441366,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
246,1.0489141628179737,1.8377516710876396,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
247,1.024977261754912,1.48724000181618,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
248,0.9975237454315794,1.1535303849140375,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
249,1.000309185221325,0.9787761733524074,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
250,1.0169274055212958,1.0208355042981745,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
251,1.0396290502793686,1.0889814395724986,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
252,1.0473676685274793,1.2535474941698197,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
253,1.0147469506922184,1.8017712570154363,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
254,0.9604945297967971,2.4562283308266055,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
255,0.9323609114471618,2.7134864710989697,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
256,0.9529816983189557,2.7039013101280958,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
257,0.9955544356705167,2.7197388497088495,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
258,1.0291796638740547,2.6064351987128784,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
259,1.0481272804166057,2.2432425831736733,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.71602572356219,0.0,0.0,0.07763676386390748,32.7936624874261
260,1.025191245007633,1.7835739724520203,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
261,0.9988975537193476,1.3410241095238509,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
262,1.0015457219171593,1.0329602759316974,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
263,1.0177351724421206,0.9341771718690411,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
264,1.040169504914539,0.910699279273089,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
265,1.0478714618479337,1.0261552827839122,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
266,1.0150978953335703,1.532787976864289,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
267,0.9610637202761108,2.1672231642927846,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
268,0.932700423662901,2.4447289496814926,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
269,0.9529872673666401,2.4739628144197314,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
270,0.9954008756429641,2.5275894470904077,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
271,1.0291253347218088,2.454936518073134,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
272,1.0480119471631781,2.132398188947646,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
273,1.0246742704004794,1.703581045393229,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
274,0.9982060241842303,1.2841154150635956,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
275,1.0011879506408627,0.995036224332089,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
276,1.0175059641421422,0.908681000377662,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
277,1.0399202461963772,0.8926334164659397,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
278,1.0477227881509932,1.014425653119311,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
279,1.0150857194112657,1.525568483514056,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.459812561557474,0.0,0.0,0.11424049312422101,31.574053054681695
280,0.9608870636111794,2.1616724081830725,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
281,0.9324097919072803,2.439891780099387,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
282,0.9528818095549714,2.469740244146966,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
283,0.9953279214528301,2.522405654443131,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
284,1.0289400925016368,2.4476135972822677,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
285,1.047898461224519,2.1247644722989834,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
286,1.024803046833762,1.6981645300625015,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
287,0.9982719148824304,1.2816194532908345,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
288,1.001174985084495,0.9959569016368985,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
289,1.0175487468119135,0.9137476000050657,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
290,1.0400919551596948,0.9007271474102156,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
291,1.0478776267882821,1.023543763180565,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
292,1.0150467963093386,1.5353391562614942,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
293,0.9609531314527664,2.1723543398201492,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
294,0.9326747957133068,2.4503442770318524,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
295,0.9531601172048952,2.478402207498453,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
296,0.9956114459695643,2.5291091422257086,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
297,1.0293129217813797,2.4529160539372663,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
298,1.0479967872228124,2.128667070890285,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
299,1.024133674149235,1.7004803381843854,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.92371972967009,0.0,0.0,0.0746762767677054,32.998396006437794
300,0.997587472119729,1.2825836537422177,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
301,1.0007374695534983,0.9958775461438217,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
302,1.0174514662312448,0.9125664351318147,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
303,1.0402308180631201,0.8986941388191693,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
304,1.048019224866936,1.0213733017974573,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
305,1.0151505830465002,1.532019319653211,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
306,0.9609333390465806,2.1653275956840776,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
307,0.9325334765084865,2.440650650045162,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
308,0.9529876952851943,2.4705662827063484,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
309,0.995456026110004,2.5235408463967155,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
310,1.029181493890557,2.446618328016398,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
311,1.048093951467004,2.1229615077011337,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
312,1.0245227153693899,1.6988929076043442,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
313,0.9979170155730251,1.285622147699801,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
314,1.0008825390962686,1.0043222820720143,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
315,1.0172364870449968,0.9282509969358267,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
316,1.0398427469191147,0.919459584479171,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
317,1.0477765184148384,1.0432062318291213,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
318,1.0149158413331256,1.5552606401674955,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
319,0.9605988273281085,2.191870027141743,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.57757841017044,0.0,0.0,0.1197724288144776,31.697350838984917
320,0.9323730937278216,2.4678314726593413,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
321,0.9529384280055174,2.4943553624935086,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
322,0.9954400072601952,2.5445506426461195,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
323,1.0291988537086854,2.466733180230597,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
324,1.048076061732626,2.1402294054511763,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
325,1.0250319145278928,1.710826943780628,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
326,0.9988663453864116,1.2919906674660926,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
327,1.0016704592849828,1.0042597877642496,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
328,1.0179460653203236,0.9207319471473556,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
329,1.0403856900332666,0.9067691592680122,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
330,1.04809180656419,1.0292566796215827,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
331,1.0151546776371025,1.54198604616981,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
332,0.9610106363640685,2.1800299155821103,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
333,0.9327363428202174,2.457843554379591,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
334,0.9532517576784686,2.4849147267900493,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
335,0.9958834913287125,2.534768337879792,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
336,1.0295884981690195,2.457983146966218,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
337,1.0483015251013015,2.132384555036277,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
338,1.0250908033245714,1.7016471470276762,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
339,0.9987054380645225,1.2813543412241817,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.87556953141333,0.0,0.0,0.06904031502215723,32.94460984643549
340,1.0013724931432728,0.9932117239978937,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
341,1.017800141569394,0.908592358471149,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
342,1.040366295631232,0.8939356762557333,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
343,1.0481866367732269,1.0184893510134607,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
344,1.0154215120158883,1.5340444514451153,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
345,0.9612585676679304,2.172737786771182,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
346,0.9328626820879603,2.4508753052494194,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
347,0.9533836554289232,2.480967876767437,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
348,0.9959520570350271,2.5349129837838524,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
349,1.029699862516104,2.4603422341729253,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
350,1.0487890476940205,2.1362135627321734,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
351,1.0260809718424562,1.7079938642246737,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
352,0.9997501280459088,1.2896754500500827,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
353,1.0022162141613686,1.0020101882627592,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
354,1.018237637044601,0.9180201319600615,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
355,1.0405125477407835,0.903676010320957,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
356,1.048246458331168,1.0263071302599902,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
357,1.0153503595191133,1.5400725290442177,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
358,0.9612635393817512,2.1803194279924685,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
359,0.9329230754799875,2.4601563587586948,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.722481408187157,0.0,0.0,0.10558428644018171,31.828065694627337
360,0.9533797361976108,2.4885652678582373,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
361,0.9958906973784123,2.541359090484263,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
362,1.0296514397212757,2.468697580047455,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
363,1.0485918425940066,2.144451695037571,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
364,1.0254700667050407,1.7117856646669507,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
365,0.998939626208152,1.288217771470604,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
366,1.0016182515044683,0.9949092231692734,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
367,1.017773241992483,0.9037875985157877,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
368,1.0401275623212902,0.8844484049015598,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
369,1.0477172024779078,1.0066641431699734,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
370,1.0150827591536844,1.5210046535018082,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
371,0.9610255583487948,2.16028670229199,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
372,0.932837238660285,2.4406672975884853,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
373,0.9534186153498939,2.4731952718792014,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
374,0.9959484172261638,2.530263775462837,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
375,1.0296203074082235,2.4596256692861784,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
376,1.048292000327544,2.137707206700977,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
377,1.0249692395144405,1.7090651595909654,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
378,0.9985973035793967,1.2891905347776176,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
379,1.0013825450819094,0.9981822772288952,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.44664251145583,0.0,0.0,0.07693877572724898,32.52358128718308
380,1.0176584395042763,0.9084063367267501,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
381,1.0401617787662998,0.8894096934328091,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
382,1.04792209440755,1.0102851775666652,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
383,1.015193658323994,1.5205984938875856,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
384,0.9610315420370172,2.153977870751193,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
385,0.9328004883764541,2.430282226407001,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
386,0.9533539158202874,2.461943349438556,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
387,0.9959488441488982,2.5183053094049646,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
388,1.0297190816535595,2.446290146349026,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
389,1.048562216811543,2.1252403583071713,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
390,1.0255315740268485,1.7001282238728073,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
391,0.9991833892200354,1.284420462605778,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
392,1.0017355735948759,0.9984179230800346,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
393,1.017770197813873,0.9146753172809432,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
394,1.0402036245712827,0.9000882191279407,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
395,1.0479445706740833,1.023019597646235,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
396,1.0151845043132293,1.5361094121848042,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
397,0.9609941041512173,2.173498133389968,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
398,0.9328001637806074,2.4512732095492087,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
399,0.9533155347969999,2.481047854425728,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.88590592989919,0.0,0.0,0.0928087334445092,31.978714663343702
400,0.9958755215735448,2.53606384343447,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
401,1.0296300762556345,2.464061385823312,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
402,1.0482512300063862,2.14090579001887,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
403,1.024805748461115,1.7110578310225015,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
404,0.9983751503288066,1.2902722154425244,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
405,1.0012439969446523,0.9989373521158555,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
406,1.017495652784718,0.9095483583719555,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
407,1.0399203221552888,0.8911173871256446,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
408,1.0478398039458756,1.0125338407753501,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
409,1.015317053809163,1.524050640000302,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
410,0.9611634703463446,2.1589745998993806,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
411,0.9327920587868855,2.436038155899786,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
412,0.9532520474751863,2.4678153363741666,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
413,0.995888207218692,2.52414147774309,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
414,1.0296859329256742,2.451637334417691,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
415,1.0484620818415464,2.12982448201218,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
416,1.0251038978936233,1.7043405113863985,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
417,0.9986193121626817,1.2882741587466313,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
418,1.0015580488434923,1.0013799598708975,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
419,1.0178194471829851,0.9170491189211558,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.258059642623806,0.0,0.0,0.0791322180128144,32.33719186063662
420,1.0403142333329998,0.9022219435303052,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
421,1.048069490258667,1.0235702538902738,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
422,1.0153492552785899,1.5336998699682858,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
423,0.961176019491221,2.1686819806359456,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
424,0.9328674561957718,2.445681068564933,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
425,0.9532999016831019,2.47557626453219,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
426,0.995702827351461,2.5297626489586205,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
427,1.0294428431658513,2.4560478083244064,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
428,1.0483736446005265,2.13290430470286,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
429,1.025403334323821,1.705311863242446,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
430,0.9992316622277727,1.2874101514547789,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
431,1.001882062834811,0.9998994656500656,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
432,1.017987554729705,0.9155967992312639,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
433,1.0403961451702837,0.9008818912760697,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
434,1.0481105786142468,1.0228390704538788,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
435,1.0152181250568981,1.5344708714836728,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
436,0.9610215019150263,2.1717571210410327,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
437,0.9327272893723196,2.4499843974414692,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
438,0.9533080985686552,2.477789962991674,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
439,0.9959190013427747,2.5287079789932005,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,32.388536165741606,0.0,0.0,0.09135768456116232,32.479893850302766
440,1.0296896690824828,2.4537966647041882,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
441,1.048546233684817,2.1299034299460304,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
442,1.0257481146964742,1.7000812183475933,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
443,0.9994896905531574,1.280194490485189,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
444,1.002018027154807,0.9915376328923877,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
445,1.018023730755314,0.9054881766581757,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
446,1.0402740649694604,0.8897611179283034,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
447,1.0478020965407444,1.014461064056447,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
448,1.0148691127841278,1.5315424717916057,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
449,0.9607437901684233,2.1729496055955355,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
450,0.9445302599312406,2.4531931074647737,0.0,0.029999999999999916,0.0,0.029999999999999916,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
451,0.9740604970974197,2.483461297263343,0.0,0.029999999999999916,0.0,0.029999999999999916,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
452,1.0089806593375914,2.538076373501058,0.0,0.029999999999999916,0.0,0.029999999999999916,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
453,1.033312701496212,2.465922839886681,0.0,0.029999999999999916,0.0,0.029999999999999916,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
454,1.0360180366611533,2.14193987776516,0.0,0.029999999999999916,0.0,0.029999999999999916,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
455,1.0205176102861524,1.7101424714967721,0.0,0.029999999999999916,0.0,0.029999999999999916,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
456,1.0051989461609074,1.2849982582684838,0.0,0.029999999999999916,0.0,0.029999999999999916,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
457,1.003355774685368,0.9686136368065397,0.0,0.029999999999999916,0.0,0.029999999999999916,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
458,1.0128630387317645,0.8192098442973076,0.0,0.029999999999999916,0.0,0.029999999999999916,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
459,1.0236769279744735,0.7438206058567911,0.0,0.029999999999999916,0.0,0.029999999999999916,31.65553414771534,0.0,0.0,0.08919839940858369,31.744732547123924
460,1.026428666672444,0.8116013410883649,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
461,1.0178511107530532,1.1679610902226405,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
462,1.004144876034655,1.562424682797919,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
463,0.9952911043009964,1.6962639730743665,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
464,0.9985507736951562,1.7054637409660975,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
465,1.0107911062643309,1.746374719229655,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
466,1.0217297191888781,1.6843651382686229,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
467,1.0236498854365799,1.4510103090053974,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
468,1.0172083694329315,1.1655566434058944,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
469,1.0089202692834829,0.8941801552760552,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
470,1.004969554408938,0.6400282879167866,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
471,1.0075863205757996,0.43688192196033965,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
472,1.0132854160716331,0.29370172841117254,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
473,1.0166269663815208,0.19369389778988377,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
474,1.0145488232656892,0.1478830701251476,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
475,1.0090843786289263,0.14735992608809712,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
476,1.004908272471255,0.1496943649875818,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
477,1.0053688443431164,0.14956963072022336,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
478,1.010047573258783,0.16386453979697133,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
479,1.0149663566187155,0.17521295580536217,0.0,0.029999999999999916,0.0,0.029999999999999916,16.423051254548213,0.0,0.0,0.044243976357293574,16.467295230905506
480,1.0163418389511427,0.1656478001332196,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
481,1.0136273826843678,0.14813055768738073,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
482,1.0095301590586505,0.13112334919807386,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
483,1.0071446629469707,0.10913919230215369,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
484,1.0080433521455374,0.08575111140328541,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
485,1.0109832385332724,0.0667504023982238,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
486,1.0134227209824935,0.05049848703021213,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
487,1.0132700652803956,0.0384965103953873,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
488,1.0109485623852246,0.03285095851987565,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
489,1.0086888073296936,0.029196846818622592,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
490,1.0082694835044805,0.026108111130410942,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
491,1.0099747353403983,0.02647144087157715,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
492,1.0121843170094187,0.027851430533208,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
493,1.0131689227626255,0.026678575772465005,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
494,1.0123258519158913,0.02502178877600912,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
495,1.0103639004075582,0.024158414574252447,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
496,1.0089376118718378,0.022000372398751973,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
497,1.0090606085630494,0.018830700396568558,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
498,1.0106456296565796,0.01629785372965374,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
499,1.012029542143065,0.013845402991626008,0.0,0.029999999999999916,0.0,0.029999999999999916,1.3849830344048017,0.0,0.0,0.03703410760485302,1.4220171420096548
500,1.0121474552002416,0.011247873597859968,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
501,1.0111969247072403,0.00947279463256066,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
502,1.010059780772193,0.008201921590939621,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
503,1.009608836821078,0.006889671427436617,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
504,1.010081148646576,0.006143108661358254,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
505,1.011073599421193,0.005897556912867692,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
506,1.0117481779739903,0.005410727820589313,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
507,1.0115972982692758,0.004933972490878942,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
508,1.0107675815273522,0.004797557580108946,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
509,1.010078176654423,0.004510014633215067,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
510,1.0099136942656057,0.003983408182730631,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
511,1.0104057820414258,0.0036128001743380685,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
512,1.0111866228218103,0.0032816457271433327,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
513,1.0115101752442097,0.002801291656981511,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
514,1.0112291881354682,0.0024046061594958056,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
515,1.0105926695706895,0.0021375090184437362,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
516,1.010146227121538,0.0018227562139023843,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
517,1.0102316066728316,0.0015466837428303863,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
518,1.0107302754005818,0.001402258387468027,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
519,1.011195539486995,0.001252719707705083,0.0,0.029999999999999916,0.0,0.029999999999999916,0.12275727694937097,0.0,0.0,0.0352257355662349,0.15798301251560587
520,1.0112263140814002,0.001086211981138002,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
521,1.0108359086462748,0.0010085571831592451,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
522,1.0105455840571782,0.0009516939192246447,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
523,1.0105398397646392,0.0008471479572161867,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
524,1.01075132043158,0.000775940547735145,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
525,1.011019291790238,0.0007413366963525112,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
526,1.0111481580367274,0.0006690179121668216,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
527,1.0110547554469755,0.0005924911997181031,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
528,1.0108509267662884,0.0005514398871108828,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
529,1.0106993278689063,0.0004976947651538371,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
530,1.0109279670564433,0.000422757515168742,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
531,1.0109379093433621,0.00036364957684366085,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
532,1.0108823800799387,0.00031081921182401595,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
533,1.0108603518050743,0.0002508615275803465,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
534,1.0108613577422945,0.00020225251044237512,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
535,1.0108352005344656,0.00016608081578193927,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
536,1.01072745948821,0.00013095816019529347,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
537,1.010710460760409,0.00010313881973208346,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
538,1.0107709472600195,8.549625615063329e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
539,1.0107544881128272,6.907886582095388e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.013743110062467092,0.0,0.0,0.035128324179583566,0.048871434242050656
540,1.0108246950712951,5.198924713737355e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
541,1.0108407756739253,3.779579652002172e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
542,1.0108612626464106,2.6393902420890218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
543,1.0108032917565184,1.7053962036912956e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
544,1.010685126459785,1.055471675279669e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
545,1.010751702667908,6.601455831113321e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
546,1.0108035628475815,4.07154351473987e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
547,1.010874512414287,2.983358962974023e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
548,1.010827520257742,3.554107743054636e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
549,1.0107394493025708,4.658019436142466e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
550,1.0106890471363184,5.1002481865050095e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
551,1.0107939169997748,5.2946087934006035e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
552,1.0108690985504853,5.997063672533394e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
553,1.0108286004804543,6.5678746911568985e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
554,1.010778173425001,6.432105619344339e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
555,1.0108052693917262,6.217639524085151e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
556,1.0106522268168125,6.033090215740784e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
557,1.0105646962195698,5.4640485152560035e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
558,1.0106658818380416,4.775712626395459e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
559,1.0109098070797455,4.113667336664944e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00036738882352499517,0.0,0.0,0.03468664839672761,0.035054037220252604
560,1.0109597209289145,3.406623398312007e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
561,1.0107738714936476,2.851749271543648e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
562,1.0106698599864294,2.420093852989373e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
563,1.01072642460439,2.330862491068947e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
564,1.0105924150796861,3.1608412740487767e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
565,1.0107199129542435,4.360258819138224e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
566,1.0107662996456093,5.504378085165274e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
567,1.0107681217144666,8.397354432512578e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
568,1.0105469410946284,1.298481913634692e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
569,1.010611389799575,1.6046658546608774e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
570,1.0108135363854898,1.793935474870971e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
571,1.01098734254789,2.1187900171844202e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
572,1.0110236397643713,2.372208670592396e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
573,1.0108177738867647,2.307927104030167e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
574,1.0106674056642648,2.1079891159003578e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
575,1.010546032851725,1.9064771876558745e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
576,1.010532847838685,1.60943421561127e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
577,1.0106736582873281,1.2175028621994915e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
578,1.0108851877551273,8.606808037624532e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
579,1.0110694584152586,6.727506247549178e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.000372468103912886,0.0,0.0,0.03445694240523056,0.03482941050914345
580,1.011146971233536,6.254454205911507e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
581,1.0109647442169858,7.22703133617015e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
582,1.0108176815083572,1.3276416910329335e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
583,1.0108048136552186,2.426683993570652e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
584,1.010846241267741,3.25905775186423e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
585,1.0108239712209313,3.757251663161739e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
586,1.010671981564178,4.891292398071931e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
587,1.0106271897285921,6.637149215426637e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
588,1.0106847484350185,7.632593361963891e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
589,1.010809363647696,7.640002763812443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
590,1.0108732422249584,7.90563824142685e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
591,1.0110178663273934,8.612273847794027e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
592,1.0110366185533575,8.602322154123403e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
593,1.011023751909396,7.486536905496597e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
594,1.010907424892477,5.902834042363303e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
595,1.0108362577921206,4.363237682116207e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
596,1.010864256887388,3.0295774120071526e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
597,1.0108527937613574,2.0066493614892522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
598,1.0109337049778393,1.3579656083509374e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
599,1.0108827542222216,9.932724060504512e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0012884122638560506,0.0,0.0,0.03507653425083158,0.03636494651468763
600,1.010753787253684,7.462541979973152e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
601,1.0106259191753355,6.514344662491929e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
602,1.0105998196524386,9.129946259951697e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
603,1.0107522326472023,1.44666539028585e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
604,1.010991780186027,1.8274857263278747e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
605,1.0109968808020389,1.8571456904698963e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
606,1.0109661585009277,1.7154970922995928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
607,1.010741577201667,1.517573122277475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
608,1.0106076063184066,1.2619278383301507e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
609,1.010700237043629,1.0434569154040914e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
610,1.0108421134521102,8.9039355524745e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
611,1.0108399567162432,8.561342600857948e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
612,1.0107406188978623,1.215482937696347e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
613,1.0106456414309848,1.8593182132033582e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
614,1.0106667065134327,2.2949152632924098e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
615,1.0107952387334118,2.698517093573866e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
616,1.010925149560188,3.463328222534899e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
617,1.0108893915375174,4.085202186996803e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
618,1.010759764402529,4.1014240030661475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
619,1.0107810975217026,3.85620303699572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00051998488337301,0.0,0.0,0.03498330603893108,0.03550329092230409
620,1.010609395667437,3.5360555876008886e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
621,1.0105648792202961,2.9834396555018057e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
622,1.0105898208113768,2.2715166126474914e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
623,1.0107391680263582,1.580627188351289e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
624,1.0108531752576755,1.0196665335192741e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
625,1.0109409785786523,6.289619539249117e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
626,1.0108974406204154,3.9277070044276365e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
627,1.0107104274540615,3.9577273066706764e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
628,1.0105452166766908,6.8148869624098925e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
629,1.0106051380500933,1.0004807679926835e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
630,1.010745451441984,1.1777380886483988e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
631,1.010729168215887,1.5074675145456792e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
632,1.0107897996987738,2.2100130051736045e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
633,1.0107608059546902,2.8491038073815468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
634,1.010602398123713,3.0510710595300498e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
635,1.0106378728967953,3.284960809840293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
636,1.0109038173958562,3.9268123292681665e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
637,1.0109138402524043,4.3977617337332725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
638,1.010840118607001,4.292379550671388e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
639,1.0106836885428203,4.0755570723367395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0005438120143842727,0.0,0.0,0.03481460074979917,0.035358412764183444
640,1.010585453297681,3.967075846792631e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
641,1.0106296468070206,3.624555380733989e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
642,1.0106707005064184,3.0098894301197663e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
643,1.0107337846053148,2.3591649655501776e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
644,1.0107325266518454,1.7454911677761214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
645,1.0106384907670725,1.2158474193996074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
646,1.01056599991885,8.15912772451027e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
647,1.0107394415449478,6.070958049594023e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
648,1.0109278802976374,6.874219425032379e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
649,1.0110136107506016,8.970643475665652e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
650,1.0109766651926757,1.0125677003953478e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
651,1.0108985918296973,1.122483537927209e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
652,1.0107893203139762,1.277298835386084e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
653,1.0108432008739312,1.3029331189811532e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
654,1.0109226862949294,1.1421549155048837e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
655,1.0109616506043306,9.006576573601685e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
656,1.01089682709075,7.286826540363241e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
657,1.0107994566042007,7.024063611732298e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
658,1.0107840119710811,7.204497790746818e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
659,1.010780436255107,8.172316173641002e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00032404636795459364,0.0,0.0,0.03518517282644961,0.0355092191944042
660,1.0109437868757796,1.179011342089283e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
661,1.0109750853349784,1.6188954000424758e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
662,1.0108959275839764,1.7829165626775412e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
663,1.0107991230921225,1.6942437775791574e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
664,1.0107088620597158,1.5040447078401357e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
665,1.0107807542712708,1.2356079096929928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
666,1.0108429544426518,9.432254899863263e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
667,1.0109003133927885,6.850430653611664e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
668,1.0109436405469505,4.92001212908516e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
669,1.0107978662209238,4.003134959981192e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
670,1.0106781690012558,3.6695963626902934e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
671,1.010626923063031,3.794705590228403e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
672,1.010635560423123,4.917277706705264e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
673,1.010794775488028,6.1807225371734595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
674,1.0108244904384696,6.8668135566345154e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
675,1.0108846628051573,7.962754978507526e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
676,1.0108109474413647,9.219779929061317e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
677,1.0107119328185503,9.705727939578112e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
678,1.0107345567322576,1.0874591114912186e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
679,1.0108015588256973,1.324852670031522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.00026585108109011585,0.0,0.0,0.03499153488196848,0.0352573859630586
680,1.0109059644953247,1.4582966482141234e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
681,1.010928142819122,1.5340448666073124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
682,1.0108174351410293,1.814826877887423e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
683,1.0106735773489828,2.1317591348724467e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
684,1.0107252970365737,2.1675707165944314e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
685,1.0107327396023589,2.048243088708983e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
686,1.010818560349223,1.9516310401250097e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
687,1.010741662335878,1.7694288606982202e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
688,1.0106544155715085,1.494601121265356e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
689,1.010657098228457,1.2415458195169601e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
690,1.0106911680906385,1.0089001589702673e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
691,1.0107551538194786,8.468946567931255e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
692,1.0107454776782367,8.108169419587482e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
693,1.0107379410180997,7.852022748941726e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
694,1.010584988380512,7.077041518247587e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
695,1.0105090008812627,6.282978574323518e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
696,1.0107905647344644,5.389968305594334e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
697,1.0110171127121195,4.212202021495289e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464
698,1.0111094079401286,2.9903284720983324e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,0.0002705582503119627,0.0,0.0,0.0346047557793335,0.034875314029645464


==> data/eval_hist_no_act_new.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0110303445929196,0.02059163791228195,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
1,1.0122915656470324,0.016979690741460555,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
2,1.0122301873442554,0.013672152854456682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
3,1.011002762834228,0.011714994924565564,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
4,1.0098848146556538,0.010197310839304561,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
5,1.0095296195315537,0.008662565539468177,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
6,1.0103396066846215,0.007974078972535348,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
7,1.0114496964299644,0.0077258869119014705,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
8,1.011952134238703,0.007034239470450305,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
9,1.0115066006144418,0.006382404140319,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
10,1.0105536711341652,0.006064919134394244,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
11,1.0100213437130254,0.005498956579821457,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
12,1.010252929952063,0.004737368743049812,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
13,1.0108324819364463,0.004195526587035474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
14,1.0114280176240822,0.0036708709799851257,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
15,1.011424238960037,0.003052749686266246,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
16,1.0109584728803525,0.002610761483880749,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
17,1.0104202721455793,0.0022894250526554415,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
18,1.010083268490096,0.001919819594616686,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
19,1.010414314501112,0.0016365329433406018,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.20757534720596763,0.0,0.0,-0.03550206827995919,-0.24307741548592682
20,1.0109842161852423,0.0014686728970836455,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
21,1.0114367906268178,0.0012699849687806905,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
22,1.0113803995144401,0.0010785579545339432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
23,1.010914888990339,0.000963138706171452,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
24,1.0105237815655115,0.0008447371414371432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
25,1.0105800851642481,0.0007178701385458034,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
26,1.0108847755406833,0.0006461073906942409,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
27,1.0111225173063068,0.0005882825837058628,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
28,1.0112488905648105,0.0005185563955918065,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
29,1.011056528014526,0.0004946513862275204,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
30,1.0107805099440306,0.0004975558365217951,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
31,1.010629063036225,0.00046740570253230875,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
32,1.0107609842054102,0.00043610663162520723,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
33,1.0109906730099416,0.000428824071801536,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
34,1.0112282306725116,0.0004015040664804617,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
35,1.011372313711693,0.00035007638882237946,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
36,1.011270747938409,0.0003073658157651193,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
37,1.0111511582502026,0.00026626268297808405,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
38,1.0109681695461332,0.00021767308712712,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
39,1.0108106317763077,0.0001790860862719548,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.01669214689552234,0.0,0.0,-0.03681217124749402,-0.05350431814301636
40,1.0107290248259613,0.00015058605073404866,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
41,1.0107580974071058,0.0001233939295944372,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
42,1.0108766212586278,0.0001090149843520878,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
43,1.0109576068881987,0.00010917783209027452,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
44,1.0108881987791687,0.00010596748911092239,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
45,1.0108069343144426,0.00010007300028126586,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
46,1.0107463004801347,0.00010806756980152749,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
47,1.01086071592845,0.00012441807256342863,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
48,1.0109971442413161,0.00012775604354164474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
49,1.0110002489551022,0.00011601130303440806,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
50,1.0109246438839343,0.00010487057760781324,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
51,1.0106853624484713,9.91293103070903e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
52,1.010684711525317,8.96771719699442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
53,1.0107966226732477,7.358707264369522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
54,1.0109973252508893,5.675398049763675e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
55,1.011108422258658,4.1947437747339655e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
56,1.0110068206200569,2.887768955856647e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
57,1.010757015794438,1.847769447586588e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
58,1.0107317932108246,1.1090721379554875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
59,1.0107687650067543,7.01876197691949e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0022222497826759387,0.0,0.0,-0.03621581465508483,-0.03843806443776077
60,1.0108841132845612,6.116744081859061e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
61,1.0109897398201755,6.593318414803461e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
62,1.0110867265727819,9.231817079230398e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
63,1.0108955975693612,1.4871259620635573e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
64,1.0107267797638666,1.96132794186839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
65,1.0107178117128202,2.2897292537514013e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
66,1.0107707712926972,2.8190086156358435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
67,1.0109292905585165,3.275088623744104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
68,1.0110273235395502,3.338714006409943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
69,1.0110268193061376,3.3987209461234136e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
70,1.0110800878479091,3.551287804771201e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
71,1.0109769591952271,3.441261928653425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
72,1.0108992421493723,3.2820383585131324e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
73,1.0108052889858075,3.347101394505542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
74,1.0107750333564713,3.293066402776994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
75,1.0106747670715657,3.115142983782852e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
76,1.010629676428388,3.262423747488186e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
77,1.010595937780642,3.5454609610131875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
78,1.010545499733089,3.463108246159711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
79,1.0106311971119935,3.233903216023108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006082811096021385,0.0,0.0,-0.03604540595859273,-0.036653687068194864
80,1.0106668187406822,3.34806170244295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
81,1.0106702716203704,3.645888503874849e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
82,1.0107059894484078,3.6076037077131226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
83,1.0105830431139697,3.1105838514854625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
84,1.0104799144712813,2.4305720567541197e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
85,1.0105665306895115,1.8141359996772194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
86,1.0105847300602497,1.3347877227370553e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
87,1.0106247961216996,9.889662788966297e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
88,1.0106999824010952,7.497299144746334e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
89,1.0106514877081234,5.653830137973943e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
90,1.0105824977373716,4.13031659304341e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
91,1.0106217524769436,3.533898002381326e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
92,1.0105836082654667,4.15100353371394e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
93,1.0106366093715862,4.911005401644915e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
94,1.01072006606688,5.242321500313247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
95,1.010735109035204,6.072479409996254e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
96,1.0108095606895064,7.422447732086471e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
97,1.0106910430580114,7.976263424541833e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
98,1.0106779385614582,7.629497203152039e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
99,1.0106644240501326,7.304775354740539e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0003484804029686463,0.0,0.0,-0.035335479334194474,-0.03568395973716312
100,1.0105357559491224,6.9031330636322595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
101,1.010672164298226,6.079148432311367e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
102,1.010725701730666,5.531398110052595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
103,1.0107842410279526,5.627158734180163e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
104,1.010762850362168,5.595112934156987e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
105,1.0105930880761038,5.351196842061247e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
106,1.0106094921525475,5.981711989503065e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
107,1.0106534512436107,7.489851332013068e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
108,1.010738362428877,8.372834355172862e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
109,1.0107858000554093,8.316962855066034e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
110,1.0106236084088502,8.826183095760609e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
111,1.0105528396296137,1.007177136039613e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
112,1.010504076488446,1.0489517038424948e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
113,1.0106283299634198,1.0234670553872249e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
114,1.0110235979946431,1.046191548690875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
115,1.011120722839066,1.0432590838756424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
116,1.0109177920905936,9.523564632156602e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
117,1.010691245494624,8.416041347624054e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
118,1.0104967805067246,7.232094807970033e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
119,1.0105607258508285,6.124511601457377e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002685630800073258,0.0,0.0,-0.035978945152850814,-0.03624750823285814
120,1.0107614231067088,5.36618853519108e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
121,1.0110043561020565,5.7778971729150595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
122,1.010987423046352,1.0392894018470858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
123,1.0108598943585347,1.8293111569938783e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
124,1.010742228444481,2.4679892398539443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
125,1.010631170203231,3.4253057911075646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
126,1.0106789756065537,5.2304012988794555e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
127,1.0108427514184326,6.766413761030861e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
128,1.0108921557389094,7.341581076434664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
129,1.0108234577618844,8.034005400234004e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
130,1.01055565227172,8.954372843977021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
131,1.0105393907268974,8.966157300420273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
132,1.0106181036776674,8.35778331033941e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
133,1.0108503104380986,8.053373955622816e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
134,1.0110840510908217,7.625447162467684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
135,1.0111001923169123,6.623802858985642e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
136,1.010811498455105,5.549091786624657e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
137,1.0107321199626722,4.5962009466623514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
138,1.0105406323540203,3.6236277257132593e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
139,1.010610047921311,2.7999501490127332e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011986267663065498,0.0,0.0,-0.03626289465801538,-0.03746152142432193
140,1.010709627580521,2.1778174037964118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
141,1.0107569054010623,1.904364917027305e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
142,1.0108131450206366,2.3021826949784232e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
143,1.010918635993337,2.926348137151394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
144,1.0109757468577756,3.3690386225511924e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
145,1.0109269851273401,4.359448434242409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
146,1.011040889743143,5.9931872328614934e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
147,1.010999877353793,6.979550888138762e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
148,1.0109942474212459,6.972550733333459e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
149,1.0109612040121319,6.998707323546911e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
150,1.010853372815618,7.318006383242468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
151,1.0108327073966556,7.137611543987846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
152,1.0108207126283453,6.139605162339135e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
153,1.0107446243195906,4.8204866944335386e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
154,1.0109427659102257,3.647541779142147e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
155,1.010962862310743,2.685194266786219e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
156,1.0109997700450903,1.8656750626230513e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
157,1.0109645006423116,1.1874119873161688e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
158,1.011009464225581,6.7812904714701885e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
159,1.010897039047459,3.317056837313477e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0010142391225538,0.0,0.0,-0.03649617122767358,-0.03751041035022738
160,1.010800838959628,1.148991454480478e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
161,1.010626660255377,3.567706021116423e-07,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
162,1.0106854669643313,1.5575216645622543e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
163,1.010617806902057,4.431731876535797e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
164,1.010698044205988,7.010107655736081e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
165,1.0107998139429486,7.997728308337844e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
166,1.010948478135268,8.606755297148364e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
167,1.0110323815754807,1.0714093421678026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
168,1.0109544124013452,1.4147790045118594e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
169,1.0109971630604293,1.65988148884208e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
170,1.0108195640807724,1.642656990114178e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
171,1.0108997409327127,1.5227859046387952e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
172,1.0109004740996081,1.64126166589808e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
173,1.0109450611308486,2.1011212126045735e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
174,1.0109479869467581,2.588798585315813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
175,1.01089167474377,2.709602000609603e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
176,1.0108468885540423,2.4944109035561833e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
177,1.0107624676517122,2.359754290827341e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
178,1.0107698477016684,2.479722580960635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
179,1.0108090622148795,2.5483616348111596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00029230707077109347,0.0,0.0,-0.03611144897445053,-0.03640375604522163
180,1.010942205161263,2.3211336720277195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
181,1.0110249604937787,1.9425459097470023e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
182,1.01094673579649,1.584219384254987e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
183,1.0108054424419628,1.2341481786488684e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
184,1.010789009391659,9.186085253130806e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
185,1.0108157863182978,7.1625592899908454e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
186,1.01082504585896,5.8791562666354695e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
187,1.0109377765170418,5.142221012450507e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
188,1.0110341062070787,6.140062158636119e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
189,1.0109085850041883,8.502051271959808e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
190,1.0106452421906005,1.005125687925591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
191,1.010546972336337,1.1144755972614813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
192,1.0106090454759835,1.3395042831913807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
193,1.010745787699501,1.5263778794756257e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
194,1.010730759654273,1.5262009105368353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
195,1.0105806022581485,1.5210759618277859e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
196,1.0104933198068076,1.571230434685226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
197,1.010502565744858,1.5529484302190694e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
198,1.0106847785310453,1.6935582369948902e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
199,1.0108365440746758,2.1606482227637968e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00035362917005464045,0.0,0.0,-0.03576977500569009,-0.03612340417574473
200,1.011127179142099,2.526526850760008e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
201,1.01388772091945,2.5893711231494395e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
202,1.0157548325553998,2.633357859969891e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
203,0.9999419455424483,2.617927633179978e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
204,0.9758622240791642,2.329622038259239e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
205,0.9815436942959614,1.8484921258458298e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
206,1.0109634352870474,1.5027823746298007e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
207,1.0370226090386303,3.3088636669685944e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
208,1.0209221095373093,0.00011351309780838007,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
209,0.9950733093255275,0.00027647361831612053,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
210,0.9978376647097988,0.002522667099152783,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
211,1.014887361517336,0.014116158138464237,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
212,1.0379002722123405,0.035678471894577755,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
213,1.0458726550214659,0.05720095294450056,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
214,1.0143653830965127,0.10093370737177382,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
215,0.9604970917071894,0.19495239020011346,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
216,0.9327569934798662,0.2877190998628651,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
217,0.9537942218023567,0.3308523076739185,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
218,0.9963037291181369,0.35242927420751224,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
219,1.0310811055951552,0.3559379525767093,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-1.6586233700665098,0.0,0.0,-0.04048180124559149,-1.6991051713121013
220,1.0493730368159324,0.3254422598033816,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
221,1.0310798675350055,0.27678257787138055,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
222,1.0073090703651602,0.24948499649344388,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
223,1.0070587914931335,0.34393627817057065,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
224,1.018173164569698,0.5603801451468882,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
225,1.0334734140840982,0.7442101700856671,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
226,1.0367166417371707,1.010592802832115,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
227,1.0056188057043318,1.6227996151357804,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
228,0.9555068542851086,2.3012282405696505,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
229,0.9301861860708488,2.575308925178185,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
230,0.95225150622687,2.5816123834035904,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
231,0.9950216090010647,2.6241043495622254,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
232,1.028812545910114,2.562008980395534,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
233,1.043029352657508,2.2300439293719334,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
234,1.0153526707962555,1.7500771729984739,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
235,0.9907515447715047,1.2684444525405127,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
236,1.0005740607349787,0.8970802792625886,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
237,1.0221809119677863,0.6892860433610225,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
238,1.0438365238701393,0.583656838941042,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
239,1.0499937472998,0.6949063690284233,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-25.607856353044205,0.0,0.0,-0.09040673091124334,-25.69826308395545
240,1.0166340291685056,1.1932328079223893,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
241,0.9616211209420802,1.7680601430317973,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
242,0.9333466869000879,2.022231122482225,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
243,0.9540143529881052,2.1003115395725915,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
244,0.9964187620023,2.189213418741519,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
245,1.0297930845830918,2.119785961441366,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
246,1.0489141628179737,1.8377516710876396,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
247,1.024977261754912,1.48724000181618,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
248,0.9975237454315794,1.1535303849140375,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
249,1.000309185221325,0.9787761733524074,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
250,1.0169274055212958,1.0208355042981745,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
251,1.0396290502793686,1.0889814395724986,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
252,1.0473676685274793,1.2535474941698197,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
253,1.0147469506922184,1.8017712570154363,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
254,0.9604945297967971,2.4562283308266055,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
255,0.9323609114471618,2.7134864710989697,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
256,0.9529816983189557,2.7039013101280958,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
257,0.9955544356705167,2.7197388497088495,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
258,1.0291796638740547,2.6064351987128784,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
259,1.0481272804166057,2.2432425831736733,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.71602572356219,0.0,0.0,-0.07763676386390748,-32.7936624874261
260,1.025191245007633,1.7835739724520203,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
261,0.9988975537193476,1.3410241095238509,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
262,1.0015457219171593,1.0329602759316974,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
263,1.0177351724421206,0.9341771718690411,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
264,1.040169504914539,0.910699279273089,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
265,1.0478714618479337,1.0261552827839122,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
266,1.0150978953335703,1.532787976864289,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
267,0.9610637202761108,2.1672231642927846,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
268,0.932700423662901,2.4447289496814926,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
269,0.9529872673666401,2.4739628144197314,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
270,0.9954008756429641,2.5275894470904077,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
271,1.0291253347218088,2.454936518073134,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
272,1.0480119471631781,2.132398188947646,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
273,1.0246742704004794,1.703581045393229,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
274,0.9982060241842303,1.2841154150635956,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
275,1.0011879506408627,0.995036224332089,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
276,1.0175059641421422,0.908681000377662,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
277,1.0399202461963772,0.8926334164659397,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
278,1.0477227881509932,1.014425653119311,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
279,1.0150857194112657,1.525568483514056,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.459812561557474,0.0,0.0,-0.11424049312422101,-31.574053054681695
280,0.9608870636111794,2.1616724081830725,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
281,0.9324097919072803,2.439891780099387,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
282,0.9528818095549714,2.469740244146966,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
283,0.9953279214528301,2.522405654443131,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
284,1.0289400925016368,2.4476135972822677,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
285,1.047898461224519,2.1247644722989834,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
286,1.024803046833762,1.6981645300625015,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
287,0.9982719148824304,1.2816194532908345,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
288,1.001174985084495,0.9959569016368985,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
289,1.0175487468119135,0.9137476000050657,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
290,1.0400919551596948,0.9007271474102156,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
291,1.0478776267882821,1.023543763180565,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
292,1.0150467963093386,1.5353391562614942,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
293,0.9609531314527664,2.1723543398201492,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
294,0.9326747957133068,2.4503442770318524,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
295,0.9531601172048952,2.478402207498453,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
296,0.9956114459695643,2.5291091422257086,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
297,1.0293129217813797,2.4529160539372663,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
298,1.0479967872228124,2.128667070890285,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
299,1.024133674149235,1.7004803381843854,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.92371972967009,0.0,0.0,-0.0746762767677054,-32.998396006437794
300,0.997587472119729,1.2825836537422177,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
301,1.0007374695534983,0.9958775461438217,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
302,1.0174514662312448,0.9125664351318147,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
303,1.0402308180631201,0.8986941388191693,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
304,1.048019224866936,1.0213733017974573,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
305,1.0151505830465002,1.532019319653211,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
306,0.9609333390465806,2.1653275956840776,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
307,0.9325334765084865,2.440650650045162,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
308,0.9529876952851943,2.4705662827063484,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
309,0.995456026110004,2.5235408463967155,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
310,1.029181493890557,2.446618328016398,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
311,1.048093951467004,2.1229615077011337,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
312,1.0245227153693899,1.6988929076043442,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
313,0.9979170155730251,1.285622147699801,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
314,1.0008825390962686,1.0043222820720143,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
315,1.0172364870449968,0.9282509969358267,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
316,1.0398427469191147,0.919459584479171,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
317,1.0477765184148384,1.0432062318291213,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
318,1.0149158413331256,1.5552606401674955,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
319,0.9605988273281085,2.191870027141743,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.57757841017044,0.0,0.0,-0.1197724288144776,-31.697350838984917
320,0.9323730937278216,2.4678314726593413,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
321,0.9529384280055174,2.4943553624935086,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
322,0.9954400072601952,2.5445506426461195,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
323,1.0291988537086854,2.466733180230597,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
324,1.048076061732626,2.1402294054511763,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
325,1.0250319145278928,1.710826943780628,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
326,0.9988663453864116,1.2919906674660926,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
327,1.0016704592849828,1.0042597877642496,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
328,1.0179460653203236,0.9207319471473556,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
329,1.0403856900332666,0.9067691592680122,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
330,1.04809180656419,1.0292566796215827,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
331,1.0151546776371025,1.54198604616981,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
332,0.9610106363640685,2.1800299155821103,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
333,0.9327363428202174,2.457843554379591,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
334,0.9532517576784686,2.4849147267900493,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
335,0.9958834913287125,2.534768337879792,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
336,1.0295884981690195,2.457983146966218,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
337,1.0483015251013015,2.132384555036277,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
338,1.0250908033245714,1.7016471470276762,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
339,0.9987054380645225,1.2813543412241817,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.87556953141333,0.0,0.0,-0.06904031502215723,-32.94460984643549
340,1.0013724931432728,0.9932117239978937,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
341,1.017800141569394,0.908592358471149,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
342,1.040366295631232,0.8939356762557333,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
343,1.0481866367732269,1.0184893510134607,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
344,1.0154215120158883,1.5340444514451153,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
345,0.9612585676679304,2.172737786771182,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
346,0.9328626820879603,2.4508753052494194,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
347,0.9533836554289232,2.480967876767437,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
348,0.9959520570350271,2.5349129837838524,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
349,1.029699862516104,2.4603422341729253,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
350,1.0487890476940205,2.1362135627321734,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
351,1.0260809718424562,1.7079938642246737,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
352,0.9997501280459088,1.2896754500500827,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
353,1.0022162141613686,1.0020101882627592,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
354,1.018237637044601,0.9180201319600615,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
355,1.0405125477407835,0.903676010320957,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
356,1.048246458331168,1.0263071302599902,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
357,1.0153503595191133,1.5400725290442177,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
358,0.9612635393817512,2.1803194279924685,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
359,0.9329230754799875,2.4601563587586948,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.722481408187157,0.0,0.0,-0.10558428644018171,-31.828065694627337
360,0.9533797361976108,2.4885652678582373,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
361,0.9958906973784123,2.541359090484263,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
362,1.0296514397212757,2.468697580047455,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
363,1.0485918425940066,2.144451695037571,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
364,1.0254700667050407,1.7117856646669507,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
365,0.998939626208152,1.288217771470604,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
366,1.0016182515044683,0.9949092231692734,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
367,1.017773241992483,0.9037875985157877,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
368,1.0401275623212902,0.8844484049015598,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
369,1.0477172024779078,1.0066641431699734,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
370,1.0150827591536844,1.5210046535018082,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
371,0.9610255583487948,2.16028670229199,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
372,0.932837238660285,2.4406672975884853,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
373,0.9534186153498939,2.4731952718792014,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
374,0.9959484172261638,2.530263775462837,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
375,1.0296203074082235,2.4596256692861784,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
376,1.048292000327544,2.137707206700977,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
377,1.0249692395144405,1.7090651595909654,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
378,0.9985973035793967,1.2891905347776176,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
379,1.0013825450819094,0.9981822772288952,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.44664251145583,0.0,0.0,-0.07693877572724898,-32.52358128718308
380,1.0176584395042763,0.9084063367267501,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
381,1.0401617787662998,0.8894096934328091,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
382,1.04792209440755,1.0102851775666652,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
383,1.015193658323994,1.5205984938875856,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
384,0.9610315420370172,2.153977870751193,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
385,0.9328004883764541,2.430282226407001,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
386,0.9533539158202874,2.461943349438556,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
387,0.9959488441488982,2.5183053094049646,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
388,1.0297190816535595,2.446290146349026,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
389,1.048562216811543,2.1252403583071713,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
390,1.0255315740268485,1.7001282238728073,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
391,0.9991833892200354,1.284420462605778,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
392,1.0017355735948759,0.9984179230800346,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
393,1.017770197813873,0.9146753172809432,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
394,1.0402036245712827,0.9000882191279407,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
395,1.0479445706740833,1.023019597646235,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
396,1.0151845043132293,1.5361094121848042,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
397,0.9609941041512173,2.173498133389968,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
398,0.9328001637806074,2.4512732095492087,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
399,0.9533155347969999,2.481047854425728,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.88590592989919,0.0,0.0,-0.0928087334445092,-31.978714663343702
400,0.9958755215735448,2.53606384343447,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
401,1.0296300762556345,2.464061385823312,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
402,1.0482512300063862,2.14090579001887,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
403,1.024805748461115,1.7110578310225015,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
404,0.9983751503288066,1.2902722154425244,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
405,1.0012439969446523,0.9989373521158555,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
406,1.017495652784718,0.9095483583719555,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
407,1.0399203221552888,0.8911173871256446,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
408,1.0478398039458756,1.0125338407753501,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
409,1.015317053809163,1.524050640000302,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
410,0.9611634703463446,2.1589745998993806,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
411,0.9327920587868855,2.436038155899786,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
412,0.9532520474751863,2.4678153363741666,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
413,0.995888207218692,2.52414147774309,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
414,1.0296859329256742,2.451637334417691,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
415,1.0484620818415464,2.12982448201218,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
416,1.0251038978936233,1.7043405113863985,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
417,0.9986193121626817,1.2882741587466313,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
418,1.0015580488434923,1.0013799598708975,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
419,1.0178194471829851,0.9170491189211558,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.258059642623806,0.0,0.0,-0.0791322180128144,-32.33719186063662
420,1.0403142333329998,0.9022219435303052,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
421,1.048069490258667,1.0235702538902738,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
422,1.0153492552785899,1.5336998699682858,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
423,0.961176019491221,2.1686819806359456,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
424,0.9328674561957718,2.445681068564933,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
425,0.9532999016831019,2.47557626453219,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
426,0.995702827351461,2.5297626489586205,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
427,1.0294428431658513,2.4560478083244064,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
428,1.0483736446005265,2.13290430470286,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
429,1.025403334323821,1.705311863242446,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
430,0.9992316622277727,1.2874101514547789,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
431,1.001882062834811,0.9998994656500656,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
432,1.017987554729705,0.9155967992312639,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
433,1.0403961451702837,0.9008818912760697,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
434,1.0481105786142468,1.0228390704538788,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
435,1.0152181250568981,1.5344708714836728,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
436,0.9610215019150263,2.1717571210410327,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
437,0.9327272893723196,2.4499843974414692,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
438,0.9533080985686552,2.477789962991674,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
439,0.9959190013427747,2.5287079789932005,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-32.388536165741606,0.0,0.0,-0.09135768456116232,-32.479893850302766
440,1.0296896690824828,2.4537966647041882,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
441,1.048546233684817,2.1299034299460304,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
442,1.0257481146964742,1.7000812183475933,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
443,0.9994896905531574,1.280194490485189,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
444,1.002018027154807,0.9915376328923877,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
445,1.018023730755314,0.9054881766581757,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
446,1.0402740649694604,0.8897611179283034,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
447,1.0478020965407444,1.014461064056447,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
448,1.0148691127841278,1.5315424717916057,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
449,0.9607437901684233,2.1729496055955355,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
450,0.9445302599312406,2.4531931074647737,0.0,0.029999999999999916,0.0,0.029999999999999916,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
451,0.9740604970974197,2.483461297263343,0.0,0.029999999999999916,0.0,0.029999999999999916,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
452,1.0089806593375914,2.538076373501058,0.0,0.029999999999999916,0.0,0.029999999999999916,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
453,1.033312701496212,2.465922839886681,0.0,0.029999999999999916,0.0,0.029999999999999916,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
454,1.0360180366611533,2.14193987776516,0.0,0.029999999999999916,0.0,0.029999999999999916,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
455,1.0205176102861524,1.7101424714967721,0.0,0.029999999999999916,0.0,0.029999999999999916,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
456,1.0051989461609074,1.2849982582684838,0.0,0.029999999999999916,0.0,0.029999999999999916,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
457,1.003355774685368,0.9686136368065397,0.0,0.029999999999999916,0.0,0.029999999999999916,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
458,1.0128630387317645,0.8192098442973076,0.0,0.029999999999999916,0.0,0.029999999999999916,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
459,1.0236769279744735,0.7438206058567911,0.0,0.029999999999999916,0.0,0.029999999999999916,-31.65553414771534,0.0,0.0,-0.08919839940858369,-31.744732547123924
460,1.026428666672444,0.8116013410883649,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
461,1.0178511107530532,1.1679610902226405,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
462,1.004144876034655,1.562424682797919,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
463,0.9952911043009964,1.6962639730743665,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
464,0.9985507736951562,1.7054637409660975,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
465,1.0107911062643309,1.746374719229655,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
466,1.0217297191888781,1.6843651382686229,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
467,1.0236498854365799,1.4510103090053974,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
468,1.0172083694329315,1.1655566434058944,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
469,1.0089202692834829,0.8941801552760552,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
470,1.004969554408938,0.6400282879167866,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
471,1.0075863205757996,0.43688192196033965,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
472,1.0132854160716331,0.29370172841117254,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
473,1.0166269663815208,0.19369389778988377,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
474,1.0145488232656892,0.1478830701251476,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
475,1.0090843786289263,0.14735992608809712,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
476,1.004908272471255,0.1496943649875818,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
477,1.0053688443431164,0.14956963072022336,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
478,1.010047573258783,0.16386453979697133,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
479,1.0149663566187155,0.17521295580536217,0.0,0.029999999999999916,0.0,0.029999999999999916,-16.423051254548213,0.0,0.0,-0.044243976357293574,-16.467295230905506
480,1.0163418389511427,0.1656478001332196,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
481,1.0136273826843678,0.14813055768738073,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
482,1.0095301590586505,0.13112334919807386,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
483,1.0071446629469707,0.10913919230215369,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
484,1.0080433521455374,0.08575111140328541,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
485,1.0109832385332724,0.0667504023982238,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
486,1.0134227209824935,0.05049848703021213,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
487,1.0132700652803956,0.0384965103953873,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
488,1.0109485623852246,0.03285095851987565,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
489,1.0086888073296936,0.029196846818622592,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
490,1.0082694835044805,0.026108111130410942,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
491,1.0099747353403983,0.02647144087157715,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
492,1.0121843170094187,0.027851430533208,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
493,1.0131689227626255,0.026678575772465005,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
494,1.0123258519158913,0.02502178877600912,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
495,1.0103639004075582,0.024158414574252447,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
496,1.0089376118718378,0.022000372398751973,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
497,1.0090606085630494,0.018830700396568558,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
498,1.0106456296565796,0.01629785372965374,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
499,1.012029542143065,0.013845402991626008,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.3849830344048017,0.0,0.0,-0.03703410760485302,-1.4220171420096548
500,1.0121474552002416,0.011247873597859968,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
501,1.0111969247072403,0.00947279463256066,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
502,1.010059780772193,0.008201921590939621,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
503,1.009608836821078,0.006889671427436617,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
504,1.010081148646576,0.006143108661358254,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
505,1.011073599421193,0.005897556912867692,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
506,1.0117481779739903,0.005410727820589313,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
507,1.0115972982692758,0.004933972490878942,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
508,1.0107675815273522,0.004797557580108946,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
509,1.010078176654423,0.004510014633215067,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
510,1.0099136942656057,0.003983408182730631,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
511,1.0104057820414258,0.0036128001743380685,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
512,1.0111866228218103,0.0032816457271433327,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
513,1.0115101752442097,0.002801291656981511,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
514,1.0112291881354682,0.0024046061594958056,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
515,1.0105926695706895,0.0021375090184437362,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
516,1.010146227121538,0.0018227562139023843,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
517,1.0102316066728316,0.0015466837428303863,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
518,1.0107302754005818,0.001402258387468027,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
519,1.011195539486995,0.001252719707705083,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.12275727694937097,0.0,0.0,-0.0352257355662349,-0.15798301251560587
520,1.0112263140814002,0.001086211981138002,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
521,1.0108359086462748,0.0010085571831592451,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
522,1.0105455840571782,0.0009516939192246447,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
523,1.0105398397646392,0.0008471479572161867,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
524,1.01075132043158,0.000775940547735145,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
525,1.011019291790238,0.0007413366963525112,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
526,1.0111481580367274,0.0006690179121668216,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
527,1.0110547554469755,0.0005924911997181031,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
528,1.0108509267662884,0.0005514398871108828,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
529,1.0106993278689063,0.0004976947651538371,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
530,1.0109279670564433,0.000422757515168742,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
531,1.0109379093433621,0.00036364957684366085,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
532,1.0108823800799387,0.00031081921182401595,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
533,1.0108603518050743,0.0002508615275803465,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
534,1.0108613577422945,0.00020225251044237512,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
535,1.0108352005344656,0.00016608081578193927,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
536,1.01072745948821,0.00013095816019529347,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
537,1.010710460760409,0.00010313881973208346,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
538,1.0107709472600195,8.549625615063329e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
539,1.0107544881128272,6.907886582095388e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.013743110062467092,0.0,0.0,-0.035128324179583566,-0.048871434242050656
540,1.0108246950712951,5.198924713737355e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
541,1.0108407756739253,3.779579652002172e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
542,1.0108612626464106,2.6393902420890218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
543,1.0108032917565184,1.7053962036912956e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
544,1.010685126459785,1.055471675279669e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
545,1.010751702667908,6.601455831113321e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
546,1.0108035628475815,4.07154351473987e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
547,1.010874512414287,2.983358962974023e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
548,1.010827520257742,3.554107743054636e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
549,1.0107394493025708,4.658019436142466e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
550,1.0106890471363184,5.1002481865050095e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
551,1.0107939169997748,5.2946087934006035e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
552,1.0108690985504853,5.997063672533394e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
553,1.0108286004804543,6.5678746911568985e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
554,1.010778173425001,6.432105619344339e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
555,1.0108052693917262,6.217639524085151e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
556,1.0106522268168125,6.033090215740784e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
557,1.0105646962195698,5.4640485152560035e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
558,1.0106658818380416,4.775712626395459e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
559,1.0109098070797455,4.113667336664944e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00036738882352499517,0.0,0.0,-0.03468664839672761,-0.035054037220252604
560,1.0109597209289145,3.406623398312007e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
561,1.0107738714936476,2.851749271543648e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
562,1.0106698599864294,2.420093852989373e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
563,1.01072642460439,2.330862491068947e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
564,1.0105924150796861,3.1608412740487767e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
565,1.0107199129542435,4.360258819138224e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
566,1.0107662996456093,5.504378085165274e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
567,1.0107681217144666,8.397354432512578e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
568,1.0105469410946284,1.298481913634692e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
569,1.010611389799575,1.6046658546608774e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
570,1.0108135363854898,1.793935474870971e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
571,1.01098734254789,2.1187900171844202e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
572,1.0110236397643713,2.372208670592396e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
573,1.0108177738867647,2.307927104030167e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
574,1.0106674056642648,2.1079891159003578e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
575,1.010546032851725,1.9064771876558745e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
576,1.010532847838685,1.60943421561127e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
577,1.0106736582873281,1.2175028621994915e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
578,1.0108851877551273,8.606808037624532e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
579,1.0110694584152586,6.727506247549178e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000372468103912886,0.0,0.0,-0.03445694240523056,-0.03482941050914345
580,1.011146971233536,6.254454205911507e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
581,1.0109647442169858,7.22703133617015e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
582,1.0108176815083572,1.3276416910329335e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
583,1.0108048136552186,2.426683993570652e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
584,1.010846241267741,3.25905775186423e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
585,1.0108239712209313,3.757251663161739e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
586,1.010671981564178,4.891292398071931e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
587,1.0106271897285921,6.637149215426637e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
588,1.0106847484350185,7.632593361963891e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
589,1.010809363647696,7.640002763812443e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
590,1.0108732422249584,7.90563824142685e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
591,1.0110178663273934,8.612273847794027e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
592,1.0110366185533575,8.602322154123403e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
593,1.011023751909396,7.486536905496597e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
594,1.010907424892477,5.902834042363303e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
595,1.0108362577921206,4.363237682116207e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
596,1.010864256887388,3.0295774120071526e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
597,1.0108527937613574,2.0066493614892522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
598,1.0109337049778393,1.3579656083509374e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
599,1.0108827542222216,9.932724060504512e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0012884122638560506,0.0,0.0,-0.03507653425083158,-0.03636494651468763
600,1.010753787253684,7.462541979973152e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
601,1.0106259191753355,6.514344662491929e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
602,1.0105998196524386,9.129946259951697e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
603,1.0107522326472023,1.44666539028585e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
604,1.010991780186027,1.8274857263278747e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
605,1.0109968808020389,1.8571456904698963e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
606,1.0109661585009277,1.7154970922995928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
607,1.010741577201667,1.517573122277475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
608,1.0106076063184066,1.2619278383301507e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
609,1.010700237043629,1.0434569154040914e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
610,1.0108421134521102,8.9039355524745e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
611,1.0108399567162432,8.561342600857948e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
612,1.0107406188978623,1.215482937696347e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
613,1.0106456414309848,1.8593182132033582e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
614,1.0106667065134327,2.2949152632924098e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
615,1.0107952387334118,2.698517093573866e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
616,1.010925149560188,3.463328222534899e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
617,1.0108893915375174,4.085202186996803e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
618,1.010759764402529,4.1014240030661475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
619,1.0107810975217026,3.85620303699572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00051998488337301,0.0,0.0,-0.03498330603893108,-0.03550329092230409
620,1.010609395667437,3.5360555876008886e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
621,1.0105648792202961,2.9834396555018057e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
622,1.0105898208113768,2.2715166126474914e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
623,1.0107391680263582,1.580627188351289e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
624,1.0108531752576755,1.0196665335192741e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
625,1.0109409785786523,6.289619539249117e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
626,1.0108974406204154,3.9277070044276365e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
627,1.0107104274540615,3.9577273066706764e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
628,1.0105452166766908,6.8148869624098925e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
629,1.0106051380500933,1.0004807679926835e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
630,1.010745451441984,1.1777380886483988e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
631,1.010729168215887,1.5074675145456792e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
632,1.0107897996987738,2.2100130051736045e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
633,1.0107608059546902,2.8491038073815468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
634,1.010602398123713,3.0510710595300498e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
635,1.0106378728967953,3.284960809840293e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
636,1.0109038173958562,3.9268123292681665e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
637,1.0109138402524043,4.3977617337332725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
638,1.010840118607001,4.292379550671388e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
639,1.0106836885428203,4.0755570723367395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005438120143842727,0.0,0.0,-0.03481460074979917,-0.035358412764183444
640,1.010585453297681,3.967075846792631e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
641,1.0106296468070206,3.624555380733989e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
642,1.0106707005064184,3.0098894301197663e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
643,1.0107337846053148,2.3591649655501776e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
644,1.0107325266518454,1.7454911677761214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
645,1.0106384907670725,1.2158474193996074e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
646,1.01056599991885,8.15912772451027e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
647,1.0107394415449478,6.070958049594023e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
648,1.0109278802976374,6.874219425032379e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
649,1.0110136107506016,8.970643475665652e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
650,1.0109766651926757,1.0125677003953478e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
651,1.0108985918296973,1.122483537927209e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
652,1.0107893203139762,1.277298835386084e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
653,1.0108432008739312,1.3029331189811532e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
654,1.0109226862949294,1.1421549155048837e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
655,1.0109616506043306,9.006576573601685e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
656,1.01089682709075,7.286826540363241e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
657,1.0107994566042007,7.024063611732298e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
658,1.0107840119710811,7.204497790746818e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
659,1.010780436255107,8.172316173641002e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00032404636795459364,0.0,0.0,-0.03518517282644961,-0.0355092191944042
660,1.0109437868757796,1.179011342089283e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
661,1.0109750853349784,1.6188954000424758e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
662,1.0108959275839764,1.7829165626775412e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
663,1.0107991230921225,1.6942437775791574e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
664,1.0107088620597158,1.5040447078401357e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
665,1.0107807542712708,1.2356079096929928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
666,1.0108429544426518,9.432254899863263e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
667,1.0109003133927885,6.850430653611664e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
668,1.0109436405469505,4.92001212908516e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
669,1.0107978662209238,4.003134959981192e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
670,1.0106781690012558,3.6695963626902934e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
671,1.010626923063031,3.794705590228403e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
672,1.010635560423123,4.917277706705264e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
673,1.010794775488028,6.1807225371734595e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
674,1.0108244904384696,6.8668135566345154e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
675,1.0108846628051573,7.962754978507526e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
676,1.0108109474413647,9.219779929061317e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
677,1.0107119328185503,9.705727939578112e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
678,1.0107345567322576,1.0874591114912186e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
679,1.0108015588256973,1.324852670031522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00026585108109011585,0.0,0.0,-0.03499153488196848,-0.0352573859630586
680,1.0109059644953247,1.4582966482141234e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
681,1.010928142819122,1.5340448666073124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
682,1.0108174351410293,1.814826877887423e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
683,1.0106735773489828,2.1317591348724467e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
684,1.0107252970365737,2.1675707165944314e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
685,1.0107327396023589,2.048243088708983e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
686,1.010818560349223,1.9516310401250097e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
687,1.010741662335878,1.7694288606982202e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
688,1.0106544155715085,1.494601121265356e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
689,1.010657098228457,1.2415458195169601e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
690,1.0106911680906385,1.0089001589702673e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
691,1.0107551538194786,8.468946567931255e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
692,1.0107454776782367,8.108169419587482e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
693,1.0107379410180997,7.852022748941726e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
694,1.010584988380512,7.077041518247587e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
695,1.0105090008812627,6.282978574323518e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
696,1.0107905647344644,5.389968305594334e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
697,1.0110171127121195,4.212202021495289e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464
698,1.0111094079401286,2.9903284720983324e-06,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0002705582503119627,0.0,0.0,-0.0346047557793335,-0.034875314029645464


==> data/eval_hist_no_act_new_new_filter.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0110303445929196,0.03912499132537429,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
1,1.0122915656470324,0.03568987006552878,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
2,1.0122301873442554,0.03280869104665434,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
3,1.011002762834228,0.03053587137392902,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
4,1.0098848146556538,0.027997316962235154,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
5,1.0095296195315537,0.02554907077551528,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
6,1.0103396066846215,0.023602710713158365,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
7,1.0114496964299644,0.021651118731560563,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
8,1.011952134238703,0.019706543618747862,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
9,1.0115066006144418,0.01810515663568451,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
10,1.0105536711341652,0.016623530739513403,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
11,1.0100213437130254,0.01512434207201314,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
12,1.010252929952063,0.013847638662373042,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
13,1.0108324819364463,0.01274228492887475,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
14,1.0114280176240822,0.01160368701464859,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
15,1.011424238960037,0.010584433464481407,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
16,1.0109584728803525,0.009724045418214908,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
17,1.0104202721455793,0.00886155812214432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
18,1.010083268490096,0.008044481435032107,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
19,1.010414314501112,0.007356773195198246,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
20,1.0109842161852423,0.006713544910813536,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
21,1.0114367906268178,0.006091982447433704,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
22,1.0113803995144401,0.005561449323644937,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
23,1.010914888990339,0.005095631989806772,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
24,1.0105237815655115,0.004638528521453325,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
25,1.0105800851642481,0.004230890712800711,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
26,1.0108847755406833,0.0038970234729328924,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
27,1.0111225173063068,0.003564855590797232,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
28,1.0112488905648105,0.003241907962538551,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
29,1.011056528014526,0.002971077901917389,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
30,1.0107805099440306,0.0027129461193447723,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
31,1.010629063036225,0.0024617190765243496,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
32,1.0107609842054102,0.0022422014371532707,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
33,1.0109906730099416,0.0020423320803489935,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
34,1.0112282306725116,0.0018536014827036044,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.3437614345333094,0.0,0.0,-0.03588798321767918,-0.37964941775098854
35,1.011372313711693,0.0016865164993367248,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
36,1.011270747938409,0.0015397971569868145,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
37,1.0111511582502026,0.0013988865123654036,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
38,1.0109681695461332,0.001270932618376113,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
39,1.0108106317763077,0.001163611883404993,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
40,1.0107290248259613,0.0010667349780182802,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
41,1.0107580974071058,0.0009704815650935895,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
42,1.0108766212586278,0.0008794180589766329,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
43,1.0109576068881987,0.0008012799866548855,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
44,1.0108881987791687,0.000733823764698698,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
45,1.0108069343144426,0.000670654597586918,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
46,1.0107463004801347,0.000608974325817198,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
47,1.01086071592845,0.0005520597338082948,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
48,1.0109971442413161,0.0005016923513335963,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
49,1.0110002489551022,0.0004551643650041682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
50,1.0109246438839343,0.0004125980284344149,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
51,1.0106853624484713,0.00037471088522546167,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
52,1.010684711525317,0.00034032441862940445,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
53,1.0107966226732477,0.00031080010391740465,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
54,1.0109973252508893,0.000283773463265055,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
55,1.011108422258658,0.0002572997400371322,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
56,1.0110068206200569,0.00023870044151172367,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
57,1.010757015794438,0.0002222400511434405,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
58,1.0107317932108246,0.00020229370273552462,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
59,1.0107687650067543,0.0001880264579742146,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
60,1.0108841132845612,0.00017750187957361682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
61,1.0109897398201755,0.00016369437490480963,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
62,1.0110867265727819,0.00015408424986719553,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
63,1.0108955975693612,0.00014633735255189907,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
64,1.0107267797638666,0.00013347852149783382,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
65,1.0107178117128202,0.00012188849968965666,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
66,1.0107707712926972,0.00011315779189595623,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
67,1.0109292905585165,0.00010591600231273432,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
68,1.0110273235395502,9.933465292265623e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
69,1.0110268193061376,9.556549699379547e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.014001247036186675,0.0,0.0,-0.03643678986547403,-0.0504380369016607
70,1.0110800878479091,9.098592561581889e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
71,1.0109769591952271,8.293439275750557e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
72,1.0108992421493723,7.745828683160579e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
73,1.0108052889858075,7.444809490619108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
74,1.0107750333564713,6.957708263112928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
75,1.0106747670715657,6.35857037111608e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
76,1.010629676428388,5.848512370349754e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
77,1.010595937780642,5.437415554604921e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
78,1.010545499733089,5.151912019674473e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
79,1.0106311971119935,4.846828336417819e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
80,1.0106668187406822,4.5620817721640394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
81,1.0106702716203704,4.322690301837544e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
82,1.0107059894484078,4.007750271394045e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
83,1.0105830431139697,3.702304834336696e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
84,1.0104799144712813,3.42521955736717e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
85,1.0105665306895115,3.1582723996834906e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
86,1.0105847300602497,2.8884585884598127e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
87,1.0106247961216996,2.633282961834163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
88,1.0106999824010952,2.49802795528038e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
89,1.0106514877081234,2.5242307908052e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
90,1.0105824977373716,2.4618095854788046e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
91,1.0106217524769436,2.2494650632924875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
92,1.0105836082654667,2.0653512153600888e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
93,1.0106366093715862,1.9620567733046514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
94,1.01072006606688,1.8496133284720673e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
95,1.010735109035204,1.723671421143914e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
96,1.0108095606895064,1.608764571957006e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
97,1.0106910430580114,1.4667101120838877e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
98,1.0106779385614582,1.3513016842586071e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
99,1.0106644240501326,1.3177842466245255e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
100,1.0105357559491224,1.2917279561439143e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
101,1.010672164298226,1.2568320985590423e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
102,1.010725701730666,1.2723340228024864e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
103,1.0107842410279526,1.2326931544753076e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
104,1.010762850362168,1.1371400869130162e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009028182188739231,0.0,0.0,-0.035566434928139816,-0.03646925314701374
105,1.0105930880761038,1.1963344641408753e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
106,1.0106094921525475,1.3126364674193999e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
107,1.0106534512436107,1.3161527131306813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
108,1.010738362428877,1.3133351578090487e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
109,1.0107858000554093,1.2519670266852332e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
110,1.0106236084088502,1.3701126789777668e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
111,1.0105528396296137,1.4896544164626699e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
112,1.010504076488446,1.3689482071732221e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
113,1.0106283299634198,1.3233332653284542e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
114,1.0110235979946431,1.3270699514374507e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
115,1.011120722839066,1.4098661512179997e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
116,1.0109177920905936,1.5457026119838695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
117,1.010691245494624,1.5772059587525568e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
118,1.0104967805067246,1.5682976099287003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
119,1.0105607258508285,3.038818640223666e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
120,1.0107614231067088,4.7780964719712406e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
121,1.0110043561020565,4.9367342145286404e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
122,1.010987423046352,5.201035602182583e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
123,1.0108598943585347,5.99301817779224e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
124,1.010742228444481,6.111353400505871e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
125,1.010631170203231,5.844452360933269e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
126,1.0106789756065537,6.389960775559155e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
127,1.0108427514184326,6.637781966989021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
128,1.0108921557389094,6.150261149393076e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
129,1.0108234577618844,5.8399808627917895e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
130,1.01055565227172,5.69630928567992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
131,1.0105393907268974,5.3743437882719366e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
132,1.0106181036776674,5.084396262015775e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
133,1.0108503104380986,4.9121573945737975e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
134,1.0110840510908217,4.5446607167368064e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
135,1.0111001923169123,4.7817949024683884e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
136,1.010811498455105,5.087613160422092e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
137,1.0107321199626722,4.7194036945510584e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
138,1.0105406323540203,4.798599175303937e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
139,1.010610047921311,5.699610255927623e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009096857219668919,0.0,0.0,-0.036193255289721726,-0.037102941011688616
140,1.010709627580521,6.126081471699322e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
141,1.0107569054010623,6.189047885642387e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
142,1.0108131450206366,6.343705274481296e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
143,1.010918635993337,6.47237670772786e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
144,1.0109757468577756,6.367604290183385e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
145,1.0109269851273401,5.839580354962028e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
146,1.011040889743143,5.413491799054932e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
147,1.010999877353793,5.008638920328128e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
148,1.0109942474212459,4.739193941353991e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
149,1.0109612040121319,4.524780754086286e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
150,1.010853372815618,4.182873308567049e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
151,1.0108327073966556,3.886833283201979e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
152,1.0108207126283453,3.617284308529807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
153,1.0107446243195906,3.273407047989118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
154,1.0109427659102257,2.972727052793389e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
155,1.010962862310743,2.821430107977951e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
156,1.0109997700450903,2.70494262167533e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
157,1.0109645006423116,2.487128735317514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
158,1.011009464225581,2.3228269325875646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
159,1.010897039047459,2.4077769843993627e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
160,1.010800838959628,2.4703737400406782e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
161,1.010626660255377,2.3176101624953596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
162,1.0106854669643313,2.1316275813745524e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
163,1.010617806902057,1.9440280380521033e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
164,1.010698044205988,1.855569784988994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
165,1.0107998139429486,1.9032415393022944e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
166,1.010948478135268,2.2628840984821937e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
167,1.0110323815754807,2.4484969120702173e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
168,1.0109544124013452,2.2610007489984943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
169,1.0109971630604293,2.1165044541717907e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
170,1.0108195640807724,2.0645535959373487e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
171,1.0108997409327127,2.292691442560591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
172,1.0109004740996081,2.558743217214295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
173,1.0109450611308486,2.5047341029009596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
174,1.0109479869467581,2.2825798192446304e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008296942274662424,0.0,0.0,-0.03631362420196228,-0.03714331842942852
175,1.01089167474377,2.3093457432162072e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
176,1.0108468885540423,2.3294452127617037e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
177,1.0107624676517122,2.1134164128922108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
178,1.0107698477016684,1.9319742073508876e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
179,1.0108090622148795,1.7701205704233702e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
180,1.010942205161263,1.6257317131229382e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
181,1.0110249604937787,1.5240953783618787e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
182,1.01094673579649,1.5041061941971455e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
183,1.0108054424419628,1.4604771710963933e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
184,1.010789009391659,1.3354563854986783e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
185,1.0108157863182978,1.3893719851773878e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
186,1.01082504585896,1.5746334254350433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
187,1.0109377765170418,1.5789905022606916e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
188,1.0110341062070787,1.6366623371321822e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
189,1.0109085850041883,1.7170742132401512e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
190,1.0106452421906005,1.592146880396993e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
191,1.010546972336337,1.4416401136845915e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
192,1.0106090454759835,1.4198060202342006e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
193,1.010745787699501,1.553585942835979e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
194,1.010730759654273,1.6149736284111944e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
195,1.0105806022581485,2.2288171293982752e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
196,1.0104933198068076,3.0512396007677922e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
197,1.010502565744858,3.082602951288456e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
198,1.0106847785310453,2.9451385815382087e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
199,1.0108365440746758,2.8284287820238782e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
200,1.011127179142099,2.7329089116395716e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
201,1.01388772091945,2.7907056837517273e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
202,1.0157548325553998,2.687495299114389e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
203,0.9999419455424483,2.6879931348050834e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
204,0.9758622240791642,3.0460875915589466e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
205,0.9815436942959614,4.2223497631196326e-05,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
206,1.0109634352870474,0.0007516445629570909,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
207,1.0370226090386303,0.002059234360031644,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
208,1.0209221095373093,0.02125985553829757,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
209,0.9950733093255275,0.10933041749254571,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-0.06761633177132785,0.0,0.0,-0.03517019798255149,-0.10278652975387934
210,0.9978376647097988,0.17164600259006796,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
211,1.014887361517336,0.22343628336888696,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
212,1.0379002722123405,0.3751585643444755,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
213,1.0458726550214659,0.44720672217225454,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
214,1.0143653830965127,0.4691764825013192,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
215,0.9604970917071894,0.49088441358610885,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
216,0.9327569934798662,0.46642012802622357,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
217,0.9537942218023567,0.5072316721429633,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
218,0.9963037291181369,0.5506072944576249,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
219,1.0310811055951552,0.5796015069618597,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
220,1.0493730368159324,0.9106268717897096,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
221,1.0310798675350055,1.353633095490628,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
222,1.0073090703651602,1.4263020279295036,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
223,1.0070587914931335,1.457296675765376,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
224,1.018173164569698,1.6906604344170517,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
225,1.0334734140840982,1.8394064606233347,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
226,1.0367166417371707,1.770469615808125,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
227,1.0056188057043318,1.6628925555554843,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
228,0.9555068542851086,1.5684964960506396,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
229,0.9301861860708488,1.4314603002934552,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
230,0.95225150622687,1.3282140704460768,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
231,0.9950216090010647,1.2364293650934743,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
232,1.028812545910114,1.192356746516935,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
233,1.043029352657508,1.444445063086329,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
234,1.0153526707962555,1.7785599899236195,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
235,0.9907515447715047,1.785822033787102,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
236,1.0005740607349787,1.7921822514777166,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
237,1.0221809119677863,1.9955967892195594,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
238,1.0438365238701393,2.086084765314542,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
239,1.0499937472998,1.9920863441037162,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
240,1.0166340291685056,1.9067613259475726,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
241,0.9616211209420802,1.803608514189603,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
242,0.9333466869000879,1.6709736163222753,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
243,0.9540143529881052,1.6212858635820857,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
244,0.9964187620023,1.5582405799040313,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-24.73279329714671,0.0,0.0,-0.08011872581038522,-24.812912022957097
245,1.0297930845830918,1.497743969216799,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
246,1.0489141628179737,1.7728644599256358,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
247,1.024977261754912,2.1643158903204536,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
248,0.9975237454315794,2.169007650501368,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
249,1.000309185221325,2.126018182185428,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
250,1.0169274055212958,2.2804583506914278,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
251,1.0396290502793686,2.362373068429794,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
252,1.0473676685274793,2.2544056668040544,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
253,1.0147469506922184,2.1365388081805965,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
254,0.9604945297967971,2.022278949322963,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
255,0.9323609114471618,1.851428087604155,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
256,0.9529816983189557,1.7552729806299079,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
257,0.9955544356705167,1.6756623246082094,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
258,1.0291796638740547,1.6018655480154909,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
259,1.0481272804166057,1.8497081429591027,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
260,1.025191245007633,2.21730716281806,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
261,0.9988975537193476,2.212707630362298,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
262,1.0015457219171593,2.1672056956001025,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
263,1.0177351724421206,2.321899628712992,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
264,1.040169504914539,2.40208798235535,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
265,1.0478714618479337,2.287997275759366,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
266,1.0150978953335703,2.1572384269167766,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
267,0.9610637202761108,2.0328030490058677,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
268,0.932700423662901,1.8597648219840435,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
269,0.9529872673666401,1.7603823012196487,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
270,0.9954008756429641,1.678124032153294,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
271,1.0291253347218088,1.604583981984492,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
272,1.0480119471631781,1.8515148190219701,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
273,1.0246742704004794,2.2188439996988207,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
274,0.9982060241842303,2.2153315452355646,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
275,1.0011879506408627,2.1671563916468726,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
276,1.0175059641421422,2.319719461051134,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
277,1.0399202461963772,2.3997784046925954,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
278,1.0477227881509932,2.2863694899858023,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
279,1.0150857194112657,2.1581958074692835,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.14360448091643,0.0,0.0,-0.09230870184653266,-38.235913182762964
280,0.9608870636111794,2.034999855971055,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
281,0.9324097919072803,1.8619513312053713,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
282,0.9528818095549714,1.7630610649356544,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
283,0.9953279214528301,1.681099514158926,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
284,1.0289400925016368,1.6068019729754681,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
285,1.047898461224519,1.853850005638212,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
286,1.024803046833762,2.2233411501906866,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
287,0.9982719148824304,2.220740242118101,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
288,1.001174985084495,2.172713904696446,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
289,1.0175487468119135,2.3246166592789375,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
290,1.0400919551596948,2.4037579605537727,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
291,1.0478776267882821,2.289722908298246,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
292,1.0150467963093386,2.1606118143824755,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
293,0.9609531314527664,2.0371560408372,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
294,0.9326747957133068,1.8640643344816437,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
295,0.9531601172048952,1.7656895699836144,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
296,0.9956114459695643,1.6842034204106116,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
297,1.0293129217813797,1.610539173960056,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
298,1.0479967872228124,1.8576081335917831,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
299,1.024133674149235,2.224486672512631,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
300,0.997587472119729,2.2200466715672498,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
301,1.0007374695534983,2.172390970573134,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
302,1.0174514662312448,2.325392324957948,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
303,1.0402308180631201,2.4038557871674686,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
304,1.048019224866936,2.290087658818265,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
305,1.0151505830465002,2.164179408073295,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
306,0.9609333390465806,2.0417423686775495,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
307,0.9325334765084865,1.8689695168780167,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
308,0.9529876952851943,1.7727583696235918,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
309,0.995456026110004,1.6926529028491204,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
310,1.029181493890557,1.6185237971270297,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
311,1.048093951467004,1.8661244569867796,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
312,1.0245227153693899,2.2348592864328656,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
313,0.9979170155730251,2.2307316295343105,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
314,1.0008825390962686,2.1819161147094217,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.38624915450735,0.0,0.0,-0.08558178967885512,-38.4718309441862
315,1.0172364870449968,2.334090958662625,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
316,1.0398427469191147,2.41328173989341,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
317,1.0477765184148384,2.299248885845041,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
318,1.0149158413331256,2.1713792086120307,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
319,0.9605988273281085,2.0481224940909284,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
320,0.9323730937278216,1.8739462612539404,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
321,0.9529384280055174,1.7748236247603588,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
322,0.9954400072601952,1.693196819141769,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
323,1.0291988537086854,1.6190351249467612,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
324,1.048076061732626,1.867478311081,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
325,1.0250319145278928,2.235876856968767,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
326,0.9988663453864116,2.2305617026987705,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
327,1.0016704592849828,2.1825106719731533,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
328,1.0179460653203236,2.3357771555900984,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
329,1.0403856900332666,2.415229637838059,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
330,1.04809180656419,2.2998960905013637,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
331,1.0151546776371025,2.1677884956293942,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
332,0.9610106363640685,2.0416735909087205,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
333,0.9327363428202174,1.8679081652247853,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
334,0.9532517576784686,1.7683458055826609,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
335,0.9958834913287125,1.6856423290740425,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
336,1.0295884981690195,1.6121706559968596,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
337,1.0483015251013015,1.860832067631499,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
338,1.0250908033245714,2.2287129644984494,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
339,0.9987054380645225,2.224128005255332,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
340,1.0013724931432728,2.177488722753504,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
341,1.017800141569394,2.331935256937957,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
342,1.040366295631232,2.410616515317313,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
343,1.0481866367732269,2.2951532928936,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
344,1.0154215120158883,2.165430759908598,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
345,0.9612585676679304,2.0413303764748814,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
346,0.9328626820879603,1.8680618173845687,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
347,0.9533836554289232,1.7693527571048364,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
348,0.9959520570350271,1.687716158684066,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
349,1.029699862516104,1.613468821068442,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.570214490589784,0.0,0.0,-0.08085838591266122,-38.65107287650245
350,1.0487890476940205,1.8603527154918549,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
351,1.0260809718424562,2.228531099650837,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
352,0.9997501280459088,2.2248029207122566,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
353,1.0022162141613686,2.177537342907338,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
354,1.018237637044601,2.3315884204289885,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
355,1.0405125477407835,2.4127216049354256,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
356,1.048246458331168,2.2981214602538027,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
357,1.0153503595191133,2.165563361636587,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
358,0.9612635393817512,2.0402439595870527,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
359,0.9329230754799875,1.8661895868475173,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
360,0.9533797361976108,1.7646192700895307,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
361,0.9958906973784123,1.680764571453747,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
362,1.0296514397212757,1.607479894644113,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
363,1.0485918425940066,1.85582550908209,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
364,1.0254700667050407,2.223882168379494,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
365,0.998939626208152,2.2200838262967806,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
366,1.0016182515044683,2.1726986539558606,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
367,1.017773241992483,2.3265802314516284,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
368,1.0401275623212902,2.407190976321612,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
369,1.0477172024779078,2.2930910648883294,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
370,1.0150827591536844,2.163703260339762,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
371,0.9610255583487948,2.040251641762913,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
372,0.932837238660285,1.8664567991155883,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
373,0.9534186153498939,1.7658518626990354,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
374,0.9959484172261638,1.6822110338873373,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
375,1.0296203074082235,1.6074554578244271,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
376,1.048292000327544,1.85361894435326,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
377,1.0249692395144405,2.219189977107272,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
378,0.9985973035793967,2.21440311643455,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
379,1.0013825450819094,2.16829184828087,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
380,1.0176584395042763,2.322691041981539,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
381,1.0401617787662998,2.4014560815897785,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
382,1.04792209440755,2.2867751053911243,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
383,1.015193658323994,2.1582673852215026,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
384,0.9610315420370172,2.0348710226129656,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.660058779468365,0.0,0.0,-0.11092550316823145,-38.7709842826366
385,0.9328004883764541,1.8618106296954045,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
386,0.9533539158202874,1.7629581515674624,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
387,0.9959488441488982,1.6811965450522957,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
388,1.0297190816535595,1.607277642461428,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
389,1.048562216811543,1.85469813084591,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
390,1.0255315740268485,2.2220013741573874,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
391,0.9991833892200354,2.2175700978416577,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
392,1.0017355735948759,2.1714686961447325,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
393,1.017770197813873,2.3268487208849487,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
394,1.0402036245712827,2.407388430922629,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
395,1.0479445706740833,2.292671624855303,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
396,1.0151845043132293,2.1621559863481754,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
397,0.9609941041512173,2.037882443324758,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
398,0.9328001637806074,1.864064963179222,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
399,0.9533155347969999,1.7635136861843266,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
400,0.9958755215735448,1.6807004774767067,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
401,1.0296300762556345,1.6068746337352895,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
402,1.0482512300063862,1.8551023877324813,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
403,1.024805748461115,2.2226954679738578,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
404,0.9983751503288066,2.217998465170054,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
405,1.0012439969446523,2.1714980364605663,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
406,1.017495652784718,2.3262863493641963,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
407,1.0399203221552888,2.405256350743111,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
408,1.0478398039458756,2.290339567354085,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
409,1.015317053809163,2.1622770170511676,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
410,0.9611634703463446,2.0389620210871517,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
411,0.9327920587868855,1.8654328016742698,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
412,0.9532520474751863,1.7658448482999578,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
413,0.995888207218692,1.6838130527980486,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
414,1.0296859329256742,1.6088804124772025,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
415,1.0484620818415464,1.8540251778186296,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
416,1.0251038978936233,2.2213283972186337,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
417,0.9986193121626817,2.2177891841618407,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
418,1.0015580488434923,2.1715619223501714,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
419,1.0178194471829851,2.3271370230606947,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.401174264138966,0.0,0.0,-0.0745918573931492,-38.47576612153212
420,1.0403142333329998,2.4075253292134273,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
421,1.048069490258667,2.2931297877932186,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
422,1.0153492552785899,2.16453985678871,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
423,0.961176019491221,2.0409545892010708,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
424,0.9328674561957718,1.8672283840308581,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
425,0.9532999016831019,1.7679164265189762,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
426,0.995702827351461,1.6856664630297453,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
427,1.0294428431658513,1.611277408424087,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
428,1.0483736446005265,1.8583830946095423,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
429,1.025403334323821,2.2261037249955145,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
430,0.9992316622277727,2.2218529298463934,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
431,1.001882062834811,2.173451164715421,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
432,1.017987554729705,2.325945004007738,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
433,1.0403961451702837,2.405965644962793,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
434,1.0481105786142468,2.2915371641407556,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
435,1.0152181250568981,2.159952716379841,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
436,0.9610215019150263,2.0346525317727804,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
437,0.9327272893723196,1.861225138842278,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
438,0.9533080985686552,1.7613130864650035,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
439,0.9959190013427747,1.6787291041279688,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
440,1.0296896690824828,1.605675096222097,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
441,1.048546233684817,1.8552241886065215,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
442,1.0257481146964742,2.2243541137916747,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
443,0.9994896905531574,2.2205015581064638,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
444,1.002018027154807,2.174224716329885,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
445,1.018023730755314,2.329492176749397,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
446,1.0402740649694604,2.4099128469476643,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
447,1.0478020965407444,2.29459296414723,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
448,1.0148691127841278,2.1625820961076183,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
449,0.9607437901684233,2.0373671566035867,0.0,0.029999999999999916,0.00629281037568874,0.0009999999999998899,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
450,0.9445302599312406,1.8635161931064608,0.0,0.029999999999999916,0.0,0.029999999999999916,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
451,0.9740604970974197,1.7621159270099929,0.0,0.029999999999999916,0.0,0.029999999999999916,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
452,1.0089806593375914,1.6778011451695503,0.0,0.029999999999999916,0.0,0.029999999999999916,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
453,1.033312701496212,1.6047017960820393,0.0,0.029999999999999916,0.0,0.029999999999999916,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
454,1.0360180366611533,1.8546104985409633,0.0,0.029999999999999916,0.0,0.029999999999999916,-38.39567525174879,0.0,0.0,-0.08415210002618795,-38.47982735177498
455,1.0205176102861524,2.1347417386891907,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
456,1.0051989461609074,2.073988282882724,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
457,1.003355774685368,2.0408768444890577,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
458,1.0128630387317645,2.107597118235631,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
459,1.0236769279744735,2.048184776202406,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
460,1.026428666672444,1.8821524098360585,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
461,1.0178511107530532,1.741904139030721,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
462,1.004144876034655,1.611432472842001,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
463,0.9952911043009964,1.467443730640156,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
464,0.9985507736951562,1.3460976815310677,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
465,1.0107911062643309,1.2366696944100497,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
466,1.0217297191888781,1.1264354953885698,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
467,1.0236498854365799,1.0434842088346872,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
468,1.0172083694329315,0.9820313270336865,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
469,1.0089202692834829,0.9055406391526958,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
470,1.004969554408938,0.831180774331814,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
471,1.0075863205757996,0.7824154764689547,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
472,1.0132854160716331,0.7305878969059525,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
473,1.0166269663815208,0.666465362409651,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
474,1.0145488232656892,0.6123695855594008,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
475,1.0090843786289263,0.5663250608162137,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
476,1.004908272471255,0.5167512814926594,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
477,1.0053688443431164,0.4703636948160049,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
478,1.010047573258783,0.4307375013569804,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
479,1.0149663566187155,0.3920715214312271,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
480,1.0163418389511427,0.3573685425850212,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
481,1.0136273826843678,0.3290434825558116,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
482,1.0095301590586505,0.3009912354896014,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
483,1.0071446629469707,0.2739952829101358,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
484,1.0080433521455374,0.2527333172523145,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
485,1.0109832385332724,0.23305370947105336,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
486,1.0134227209824935,0.2120866448393053,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
487,1.0132700652803956,0.19389622735333942,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
488,1.0109485623852246,0.17853700106511025,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
489,1.0086888073296936,0.16285120779646975,0.0,0.029999999999999916,0.0,0.029999999999999916,-17.869964327479963,0.0,0.0,-0.05360437716514059,-17.923568704645103
490,1.0082694835044805,0.14802109045790793,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
491,1.0099747353403983,0.13555287499980215,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
492,1.0121843170094187,0.12368675264145379,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
493,1.0131689227626255,0.11232482285789855,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
494,1.0123258519158913,0.10268957776279529,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
495,1.0103639004075582,0.09379882522961613,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
496,1.0089376118718378,0.08516048701086396,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
497,1.0090606085630494,0.07776268607608411,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
498,1.0106456296565796,0.07123173162311495,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
499,1.012029542143065,0.06474453053155567,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
500,1.0121474552002416,0.05893368129568752,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
501,1.0111969247072403,0.054047168269103364,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
502,1.010059780772193,0.04930331759567405,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
503,1.009608836821078,0.04480017795868898,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
504,1.010081148646576,0.040986652264012255,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
505,1.011073599421193,0.03741785228322705,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
506,1.0117481779739903,0.03394202696754319,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
507,1.0115972982692758,0.030911094679133017,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
508,1.0107675815273522,0.02819650040586254,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
509,1.010078176654423,0.025583412959587572,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
510,1.0099136942656057,0.023242476833204965,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
511,1.0104057820414258,0.021210862794632804,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
512,1.0111866228218103,0.019282661863070684,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
513,1.0115101752442097,0.017498990316211153,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
514,1.0112291881354682,0.015957688232835377,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
515,1.0105926695706895,0.014532935042237865,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
516,1.010146227121538,0.013177650466106843,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
517,1.0102316066728316,0.011999280719789786,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
518,1.0107302754005818,0.010956410566318478,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
519,1.011195539486995,0.00994602822005233,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
520,1.0112263140814002,0.0090362632320453,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
521,1.0108359086462748,0.008250323167310522,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
522,1.0105455840571782,0.007503809832409622,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
523,1.0105398397646392,0.006808122768292367,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
524,1.01075132043158,0.006209256986743999,0.0,0.029999999999999916,0.0,0.029999999999999916,-1.03059457503182,0.0,0.0,-0.034633201451042546,-1.0652277764828626
525,1.011019291790238,0.005654774184971909,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
526,1.0111481580367274,0.005129170708154912,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
527,1.0110547554469755,0.0046620577518580964,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
528,1.0108509267662884,0.004232800668048859,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
529,1.0106993278689063,0.003833595332670126,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
530,1.0109279670564433,0.003479661629231481,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
531,1.0109379093433621,0.003161849079042048,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
532,1.0108823800799387,0.0028654778177367307,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
533,1.0108603518050743,0.002596279351492796,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
534,1.0108613577422945,0.00235684150303655,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
535,1.0108352005344656,0.0021385527286195273,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
536,1.01072745948821,0.0019372338612234968,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
537,1.010710460760409,0.0017531601616190926,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
538,1.0107709472600195,0.0015863923591678747,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
539,1.0107544881128272,0.0014354123426301366,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
540,1.0108246950712951,0.0012987892588568373,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
541,1.0108407756739253,0.0011763397451414904,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
542,1.0108612626464106,0.001065745446088313,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
543,1.0108032917565184,0.0009646608263172352,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
544,1.010685126459785,0.0008729365024404187,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
545,1.010751702667908,0.0007902075025838074,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
546,1.0108035628475815,0.0007154869981584009,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
547,1.010874512414287,0.0006475707798684396,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
548,1.010827520257742,0.0005861779915628107,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
549,1.0107394493025708,0.000532051485454571,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
550,1.0106890471363184,0.00048293550994636946,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
551,1.0107939169997748,0.00043727917389560587,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
552,1.0108690985504853,0.0003966262350349955,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
553,1.0108286004804543,0.00035957221199665976,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
554,1.010778173425001,0.00032609364695943764,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
555,1.0108052693917262,0.00029634371260112727,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
556,1.0106522268168125,0.0002691950940037252,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
557,1.0105646962195698,0.00024493282461581173,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
558,1.0106658818380416,0.00022247457119139273,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
559,1.0109098070797455,0.00020152552436312042,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0386779951473337,0.0,0.0,-0.034819905298564026,-0.07349790044589773
560,1.0109597209289145,0.00018257538998287104,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
561,1.0107738714936476,0.00016709630091059209,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
562,1.0106698599864294,0.0001546839211818093,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
563,1.01072642460439,0.00014181173874545805,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
564,1.0105924150796861,0.00013439317230126387,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
565,1.0107199129542435,0.00012901929089192645,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
566,1.0107662996456093,0.00011998995854217592,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
567,1.0107681217144666,0.00011214550894446077,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
568,1.0105469410946284,0.00010339089972256443,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
569,1.010611389799575,9.50203291926759e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
570,1.0108135363854898,8.803425172625978e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
571,1.01098734254789,8.070719732838087e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
572,1.0110236397643713,7.354701184827681e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
573,1.0108177738867647,7.041875176482876e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
574,1.0106674056642648,6.753206509403055e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
575,1.010546032851725,6.449135072461628e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
576,1.010532847838685,6.663277538257695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
577,1.0106736582873281,6.633089764164409e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
578,1.0108851877551273,6.352411484805207e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
579,1.0110694584152586,6.343069913575858e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
580,1.011146971233536,6.40417942411998e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
581,1.0109647442169858,6.149637909457474e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
582,1.0108176815083572,5.726087843328429e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
583,1.0108048136552186,5.82222534685001e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
584,1.010846241267741,6.402849217108732e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
585,1.0108239712209313,6.634513126675754e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
586,1.010671981564178,6.373737995564537e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
587,1.0106271897285921,6.205822834722014e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
588,1.0106847484350185,5.966942425713133e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
589,1.010809363647696,5.449706641231848e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
590,1.0108732422249584,4.935301406614543e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
591,1.0110178663273934,4.678019885893571e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
592,1.0110366185533575,4.5230238653787195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
593,1.011023751909396,4.177799880805843e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
594,1.010907424892477,3.934971859629597e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002077953604312122,0.0,0.0,-0.03468655728561187,-0.03676451088992399
595,1.0108362577921206,3.809053375331778e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
596,1.010864256887388,3.821811553104123e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
597,1.0108527937613574,3.7870436161414225e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
598,1.0109337049778393,3.480718324017734e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
599,1.0108827542222216,3.256644679321214e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
600,1.010753787253684,3.151939485940729e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
601,1.0106259191753355,2.95187915978647e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
602,1.0105998196524386,2.673012254464831e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
603,1.0107522326472023,2.469277018916365e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
604,1.010991780186027,2.2887719082813588e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
605,1.0109968808020389,2.2363419227494044e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
606,1.0109661585009277,2.4387880996380288e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
607,1.010741577201667,2.5216653589710084e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
608,1.0106076063184066,2.4722746397047997e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
609,1.010700237043629,3.0363987066183316e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
610,1.0108421134521102,3.4983520745517e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
611,1.0108399567162432,3.2478089834851055e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
612,1.0107406188978623,3.362726073829058e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
613,1.0106456414309848,3.834982541108816e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
614,1.0106667065134327,3.842589082878901e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
615,1.0107952387334118,3.6705497574879975e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
616,1.010925149560188,3.529640622605159e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
617,1.0108893915375174,3.27168331403166e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
618,1.010759764402529,3.146668675871011e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
619,1.0107810975217026,2.9779654376823382e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
620,1.010609395667437,2.8235078374353912e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
621,1.0105648792202961,2.9266549038821196e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
622,1.0105898208113768,2.897926753469459e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
623,1.0107391680263582,2.7529373086629485e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
624,1.0108531752576755,2.6212203218383577e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
625,1.0109409785786523,2.6436757322807532e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
626,1.0108974406204154,2.75218714877488e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
627,1.0107104274540615,2.5822947810346526e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
628,1.0105452166766908,2.5178939072021396e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
629,1.0106051380500933,2.682958808559263e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007960715401260506,0.0,0.0,-0.03498527621198412,-0.03578134775211017
630,1.010745451441984,2.8223658791335578e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
631,1.010729168215887,2.7244902410857278e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
632,1.0107897996987738,2.7572068493201057e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
633,1.0107608059546902,3.2233907629513466e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
634,1.010602398123713,3.3552170507495614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
635,1.0106378728967953,3.192184862376391e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
636,1.0109038173958562,3.049559120950784e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
637,1.0109138402524043,2.8078444284997807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
638,1.010840118607001,2.5824253097284852e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
639,1.0106836885428203,2.554199964450058e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
640,1.010585453297681,2.531125496781616e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
641,1.0106296468070206,2.8648989028262555e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
642,1.0106707005064184,3.2432798346434836e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
643,1.0107337846053148,3.028095993076432e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
644,1.0107325266518454,2.99969408715286e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
645,1.0106384907670725,3.162778082996084e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
646,1.01056599991885,3.065391558739702e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
647,1.0107394415449478,2.786511637224013e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
648,1.0109278802976374,2.5825378947093723e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
649,1.0110136107506016,2.3902989720991725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
650,1.0109766651926757,2.2301872193135564e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
651,1.0108985918296973,2.1670629305255663e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
652,1.0107893203139762,2.2125773300988733e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
653,1.0108432008739312,2.6346817377115067e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
654,1.0109226862949294,3.07920115343165e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
655,1.0109616506043306,3.01648871568229e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
656,1.01089682709075,2.7759488834310375e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
657,1.0107994566042007,2.7061319337624182e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
658,1.0107840119710811,2.5996389761209045e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
659,1.010780436255107,2.410611834306458e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
660,1.0109437868757796,2.2762793348560413e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
661,1.0109750853349784,2.112339231959476e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
662,1.0108959275839764,2.0319798998669727e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
663,1.0107991230921225,1.9673304059003652e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
664,1.0107088620597158,1.807201338027364e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005535702802187489,0.0,0.0,-0.035096551217006715,-0.03565012149722546
665,1.0107807542712708,1.845701953344094e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
666,1.0108429544426518,1.9356442282313203e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
667,1.0109003133927885,1.8325111659330326e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
668,1.0109436405469505,1.790186386892284e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
669,1.0107978662209238,1.8687754688342553e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
670,1.0106781690012558,1.837200285870025e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
671,1.010626923063031,1.7132039697088435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
672,1.010635560423123,1.649822463974235e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
673,1.010794775488028,1.590695669263424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
674,1.0108244904384696,1.60781497843259e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
675,1.0108846628051573,1.7992760060159833e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
676,1.0108109474413647,1.9387499966104886e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
677,1.0107119328185503,1.852810954466177e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
678,1.0107345567322576,1.8738356284758463e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
679,1.0108015588256973,1.941014398520049e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
680,1.0109059644953247,1.873930528762248e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
681,1.010928142819122,1.7762137532346982e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
682,1.0108174351410293,1.733937211759065e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
683,1.0106735773489828,1.6807049990040085e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
684,1.0107252970365737,1.555053563324931e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
685,1.0107327396023589,1.5717182168844644e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
686,1.010818560349223,1.5888959383015096e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
687,1.010741662335878,1.539785868715819e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
688,1.0106544155715085,1.716153014326473e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
689,1.010657098228457,1.808351473160102e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
690,1.0106911680906385,1.6366952746633515e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
691,1.0107551538194786,1.5460522030685163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
692,1.0107454776782367,1.4830519487026104e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
693,1.0107379410180997,1.4511281276130382e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
694,1.010584988380512,1.4114952674053815e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
695,1.0105090008812627,1.290250061839044e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
696,1.0107905647344644,1.2157125495533193e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
697,1.0110171127121195,1.1453196961305395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276
698,1.0111094079401286,1.0380295642764726e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00040429591058661543,0.0,0.0,-0.034727335908610664,-0.035131631819197276


==> data/eval_hist_no_act_new_new_filter_solar.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0104169568150831,0.002726782177970055,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
1,1.0103388673929625,0.0024711142070347925,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
2,1.010301817725332,0.0022437614972635406,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
3,1.0102748942388742,0.0020388364801970115,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
4,1.0104223599092976,0.001846108769329354,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
5,1.0103670901499224,0.0016718543160568222,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
6,1.0103761302928733,0.001514602810648353,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
7,1.010314384265482,0.0013739439352625064,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
8,1.0102358424741302,0.0012468699023678693,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
9,1.0101835447720318,0.0011300184965397832,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
10,1.0101772774765947,0.001027378762104502,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
11,1.0103524616987472,0.0009339052443806216,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
12,1.010537831001244,0.0008450034086002199,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
13,1.0104679415163418,0.0007654489068589332,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
14,1.0103925501850235,0.0006959310379153953,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
15,1.0102381246632,0.0006339599538620241,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
16,1.0101722221194298,0.0005757290852867864,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
17,1.010197982036891,0.0005280029561094925,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
18,1.0101040671116785,0.0004991353412174123,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
19,1.0102177709477962,0.0004662425484602022,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
20,1.010321940375382,0.00042318200540625447,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
21,1.0104755227886961,0.0003922828287203895,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
22,1.0105126319772373,0.00036700122549293644,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
23,1.0104198119904126,0.00033610650822748524,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
24,1.0103555040544163,0.00030666386563130393,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
25,1.0104442895285501,0.000281610572146907,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
26,1.0105065178380837,0.00026080223206072684,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
27,1.0104632611846587,0.0002502076518618859,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
28,1.0104952222612245,0.00023894815799296718,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
29,1.0104399510208362,0.0002197485031531534,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
30,1.0103970207326338,0.0002014744432347382,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
31,1.010371891471797,0.00018501091977131436,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
32,1.0104200464762076,0.00017006008258366474,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
33,1.0104298298128063,0.0001556559124618672,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
34,1.0104723505766913,0.0001410757527445505,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.050440391105437916,0.0,0.0,-0.03314168899747796,-0.08358208010291587
35,1.0105730745034482,0.00012836718122914923,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
36,1.010606661165921,0.00011755352911798435,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
37,1.0107038307528666,0.00010772870874438026,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
38,1.0106687296685641,9.82552936037086e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
39,1.0105075140975928,8.928984901365082e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
40,1.0102940995560683,8.151858748011055e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
41,1.0101557121488562,7.786623083020231e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
42,1.0101735537272345,7.528070110512111e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
43,1.0102723168874537,7.319421464643361e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
44,1.0103080729667586,6.997295405988668e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
45,1.0103308088281604,6.977136784191618e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
46,1.0102861176279772,8.762683046713861e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
47,1.0103108712330167,0.00011044096829689097,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
48,1.010327820270878,0.00011388873278421802,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
49,1.010288819025943,0.00010549732841405929,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
50,1.0102861887458636,9.803748078661317e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
51,1.0101769980952557,9.016471629569877e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
52,1.0102627668390491,8.228938781022667e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
53,1.0103595164475143,7.473867210716466e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
54,1.0104847573073612,6.77966894263138e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
55,1.0105501295116124,6.17165823450073e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
56,1.0104764794766048,5.613861247717591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
57,1.0102904707017546,5.4113330011289795e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
58,1.0102803461033378,5.281948121078248e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
59,1.0102454120265878,5.159862666306077e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
60,1.0102565547137408,5.664346886558368e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
61,1.0103151883113148,6.161653944724004e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
62,1.0104683401538814,5.967334510121088e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
63,1.0104083338492624,6.416257596502794e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
64,1.0103527937765306,6.939692845557043e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
65,1.0103395488921312,6.517120023979664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
66,1.0102722617001891,5.99059115010377e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
67,1.0102986818043047,5.500754017092426e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
68,1.0103497149327565,5.804295632732886e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
69,1.0104055567217103,6.000454934388687e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0023709080052423796,0.0,0.0,-0.03326413943183026,-0.03563504743707264
70,1.0105642964594754,5.510147799684792e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
71,1.0105452601211846,5.092455551898571e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
72,1.0104867406428972,4.787992791268682e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
73,1.010344389732948,4.486417063097237e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
74,1.0102357190280544,4.125657334381591e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
75,1.010080224791756,3.9342216497520077e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
76,1.0100270194407253,4.5453894456053515e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
77,1.0100128635981849,5.008130999903237e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
78,1.009983033620376,4.6262704621423524e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
79,1.010077489748133,4.8635755139392685e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
80,1.010108592268487,5.6867977771410614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
81,1.0101053718769646,6.915379160155127e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
82,1.0101326933108914,7.751893343013325e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
83,1.0099907983312384,7.474628574279243e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
84,1.0098590576025284,6.898980380500007e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
85,1.0099173445917622,6.457007490292646e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
86,1.0099380118583081,6.081290937292044e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
87,1.0100426439579184,5.591691878302326e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
88,1.010220527602706,5.092537855391807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
89,1.0102472223484347,5.070544365697616e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
90,1.0101841595904493,5.8051235557444526e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
91,1.0101614672733208,6.033735936147696e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
92,1.0100332990887677,5.469878535047933e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
93,1.010027594032914,5.2754642184866756e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
94,1.0101175385078622,6.263302348212645e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
95,1.010191413561935,7.087115010326054e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
96,1.0103334316786536,6.681219713093124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
97,1.0102512193740627,6.0954769796791916e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
98,1.0102321673733703,6.033616269005643e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
99,1.010184183460594,6.019212309719427e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
100,1.0100203764602802,5.648628014255843e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
101,1.0101361684061623,5.488743200094942e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
102,1.0101904204105594,5.985458484332301e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
103,1.0102792290506317,6.20520260721625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
104,1.0103056092798672,5.647405204257914e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011452309869812963,0.0,0.0,-0.03245881760225467,-0.03360404858923597
105,1.0101702776672117,5.2106420657342095e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
106,1.0101737794375856,5.645617577360157e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
107,1.0101502683954198,6.0330814747740994e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
108,1.0101668641097832,5.668557267167639e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
109,1.0102096166901537,5.586546849824529e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
110,1.0101150861909154,5.4828814911283775e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
111,1.010123740566504,5.3948314929371676e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
112,1.0100807191062993,5.2412186613249266e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
113,1.0101145322898175,4.803397639727405e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
114,1.0103976074469723,4.377674037470345e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
115,1.0104773512336331,4.011423186994642e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
116,1.0103953099225584,3.8408907236374475e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
117,1.010332789976323,3.64470363703832e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
118,1.0102058594443792,3.366714729517736e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
119,1.0101820687270824,3.1148037017821995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
120,1.0101990753291352,4.9456502782550527e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
121,1.0102961177018646,7.381459622811325e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
122,1.0102826812386492,7.479412239997899e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
123,1.0102999947649565,6.906482584225046e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
124,1.0103443257479097,6.948480017971821e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
125,1.0102803317949853,6.999686119391879e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
126,1.0102299784613291,6.473273445193495e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
127,1.010245503418556,6.085043943017935e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
128,1.0102314541290498,5.740596148042036e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
129,1.0102411534891478,5.2159876940170884e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
130,1.0101225533367324,4.802017245483316e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
131,1.0101920477243165,4.468852032591372e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
132,1.010211147882656,4.208731165736632e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
133,1.0102836492397427,3.9192289027683094e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
134,1.0103889390182346,3.5536840951267945e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
135,1.0104141426886681,3.222369537887238e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
136,1.0102674609279827,3.26459476151857e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
137,1.0103346380407465,3.325859566221397e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
138,1.0101745333517274,3.054365100296437e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
139,1.0101590095940345,2.957008306492186e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009222559754658024,0.0,0.0,-0.03322550895569366,-0.03414776493115946
140,1.0101464463419179,3.29446419176489e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
141,1.0101449020525621,3.5504279658463695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
142,1.0102285344690682,3.722330984032026e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
143,1.0103856005256606,3.772570390489976e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
144,1.010474300964485,4.012885347992069e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
145,1.0104267164882543,4.323786147179411e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
146,1.0105246165399193,4.052977865377506e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
147,1.0104752087011521,3.701656967631761e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
148,1.0104836015329786,3.51306953256361e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
149,1.0104786593431334,4.193198871700399e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
150,1.0103978068167874,5.219333877178614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
151,1.0103882152975003,5.292792783490826e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
152,1.0103611172028406,5.036218619398087e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
153,1.0102580192343236,4.8108610095736634e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
154,1.0104312713062498,4.359819367603468e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
155,1.0104291352335757,3.945212587547456e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
156,1.0104499733727916,3.741394416401009e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
157,1.0104089290715446,3.591324485165947e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
158,1.0104602285796669,3.3235102730431844e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
159,1.01036467650006,3.389618628993444e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
160,1.0102844467248624,3.869425093863611e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
161,1.0101041739283172,4.00668387427313e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
162,1.010130183078955,3.7026364078607995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
163,1.0100306335367388,3.40312534588189e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
164,1.0100991848959389,3.1446724366750315e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
165,1.0102008372053923,3.0585291019992765e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
166,1.0103482920381759,3.2301346114503805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
167,1.0104310336455193,4.401779299262273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
168,1.0103734268675644,5.2223156177832566e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
169,1.0104675387353432,5.1139780571306145e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
170,1.010347756149714,4.9854124480893855e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
171,1.0104538596506223,4.850942205432422e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
172,1.0104364456735264,5.572426748947821e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
173,1.0104564674785097,6.437001353140168e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
174,1.010467371355481,6.355134719145485e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007795197374000164,0.0,0.0,-0.0332509689950319,-0.03403048873243192
175,1.0104499948686796,5.962229566941818e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
176,1.0104407685456174,5.807739263712708e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
177,1.0103470623553195,5.605688752805755e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
178,1.010287980218088,5.2212225353650306e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
179,1.010233371872122,4.738672343504442e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
180,1.0102918990740621,4.309110793468769e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
181,1.0103634369428416,3.910578858527923e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
182,1.0103534026640024,3.545610144185089e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
183,1.0103071152411534,3.45625517450967e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
184,1.0103315686250836,3.584970776704658e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
185,1.0103227223123554,3.6417079829287644e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
186,1.010269600572454,3.502265346135153e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
187,1.0103538695567469,3.360797573525195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
188,1.0104854601711128,3.217226621037828e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
189,1.0104482851221945,2.9600984138937445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
190,1.0102573829615273,2.7230151762063936e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
191,1.0101332916620946,2.4674023352455547e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
192,1.0100720940635204,2.3095226435759295e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
193,1.010087260023436,2.2765654692903727e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
194,1.010054459670036,2.76939408085926e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
195,1.0099973049954931,3.109704849481945e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
196,1.01002246183752,3.699326250754972e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
197,1.010052785548677,5.108013681782047e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
198,1.0101378088629205,5.88756235627992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
199,1.0101591830894303,5.72971666052374e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
200,1.010372262052399,5.2447031914176184e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
201,1.0118567332147155,4.9167305387562066e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
202,1.0135821903685023,4.5764375776194596e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
203,1.0124883630790615,4.1647735873368056e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
204,1.0008354514354114,4.022904957422664e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
205,0.9855061905083182,3.9421352882515093e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
206,0.9876663101653929,4.9911763919244096e-05,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
207,1.0022257571848823,0.0006778544337821358,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
208,1.0159206726969972,0.0025135261477552745,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
209,1.0206000807925037,0.0035854646012605414,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-0.010720448967654094,0.0,0.0,-0.02711950514539796,-0.037839954113052056
210,1.0170381769096362,0.038445097899423,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
211,1.014668103933124,0.16408437849139418,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
212,1.0154438507276164,0.24718999697949076,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
213,1.0177300481387708,0.27210354671484793,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
214,1.0195193669343663,0.3730148079118162,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
215,1.0169726546873707,0.4495637145754714,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
216,1.0044273307161184,0.4358489999264954,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
217,0.9875386334601006,0.3957636816734672,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
218,0.9763614977041059,0.3594960497655776,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
219,0.9809796601067069,0.3265805400192343,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
220,0.9979747307523802,0.298451060796696,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
221,1.0135718386175012,0.2724095850843119,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
222,1.0218120903913548,0.29085309064780646,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
223,1.0167976733852166,0.4215886083571063,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
224,1.0103682461606613,0.5809292210555177,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
225,1.0112988808351646,0.6108633795611917,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
226,1.014310412975225,0.6224207703415354,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
227,1.0189077355202574,0.745385639883956,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
228,1.0219741571602488,0.8466965743132713,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
229,1.011354224576432,0.8253036111024811,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
230,0.9897957728878943,0.7571199082529091,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
231,0.9746332621932782,0.6957965503923368,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
232,0.9776252732776294,0.6316286879278421,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
233,0.9938075763131716,0.5807956076085032,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
234,1.0098678445778397,0.5391435933512561,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
235,1.0181782699805584,0.51439385854162,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
236,1.010820981643368,0.6390634947886032,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
237,1.0020899309777451,0.8697732559556808,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
238,1.0067405448098605,0.9312065912584635,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
239,1.0180073061764552,0.9023767100017279,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
240,1.026287847814223,0.9816346985603015,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
241,1.028403968499966,1.0586468624302676,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
242,1.0273148711949478,1.0184540420581205,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
243,1.0139228301003793,0.9456077339713088,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
244,0.9900314745173806,0.878962150537687,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-13.458435889276865,0.0,0.0,-0.04415184727174439,-13.502587736548609
245,0.9740209488764133,0.8309559009210432,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
246,0.9786085173394371,0.8247689894008434,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
247,0.9963454662647654,0.7937399037908178,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
248,1.012795910653689,0.7280956164013539,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
249,1.0184799258637334,0.7023642110250266,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
250,1.0072823960572017,0.8814882525905741,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
251,0.9977775734185191,1.1643716176178853,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
252,1.0048491701037041,1.2215077906570229,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
253,1.0186954684256766,1.177661781330716,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
254,1.0296206187008243,1.256301008684262,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
255,1.033645889466848,1.3016844160637586,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
256,1.03157629876409,1.2325702298636076,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
257,1.0192169106683189,1.1624792541592854,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
258,0.9967551063162702,1.089595380386761,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
259,0.9804210450712365,1.044660415791742,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
260,0.9843483099346378,1.0656213674504738,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
261,1.001091248985404,1.0503234176068417,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
262,1.0163354010059558,0.9726347829539574,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
263,1.017554386356191,0.9169301129724435,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
264,1.0004640373331837,1.044153122513451,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
265,0.9929873540772495,1.283325271220307,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
266,1.0047121292550367,1.3268707683510175,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
267,1.0197153304034594,1.264666644190889,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
268,1.0311953435399366,1.3083042563269518,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
269,1.0350794638276142,1.3049049814905043,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
270,1.0329789587535425,1.2497113433533131,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
271,1.028576847496453,1.2218678556960614,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
272,1.019529777830672,1.158613400369738,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
273,1.0020488153178213,1.1412447835872723,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
274,0.9847125838622444,1.187009747739853,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
275,0.9858663879860793,1.173926060500814,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
276,1.0013249042078745,1.0861430928285358,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
277,1.0155164876954128,0.9871416853553578,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
278,1.016204680009029,0.9246672194620364,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
279,1.0008171881062964,0.9754270184446423,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.080220310801447,0.0,0.0,-0.03681583527176888,-23.117036146073215
280,0.9843679561664781,1.144119810216684,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
281,0.9862310409619802,1.197614543266088,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
282,1.003958227782422,1.1396884417856779,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
283,1.0206321267196254,1.1626026728264485,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
284,1.031913263646039,1.1514942439071398,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
285,1.0356188768867696,1.0973927215147297,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
286,1.0352763945226555,1.146451939990905,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
287,1.03387408155863,1.153832627596588,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
288,1.031824547981622,1.1157897902053873,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
289,1.026384779540027,1.1979630448268652,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
290,1.01036132632934,1.2950650116027431,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
291,0.9894277046527908,1.2847398566195944,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
292,0.97618237635864,1.189566019463831,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
293,0.9807495764101583,1.0785455035146507,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
294,0.9980218469876571,0.9770863549808175,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
295,1.013780501182314,0.8949115918560926,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
296,1.015829038827573,0.9023642925150499,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
297,1.001741393008038,1.084039613477977,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
298,0.997149375173857,1.2909231131983607,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
299,1.0088897122867668,1.2955590992820802,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
300,1.0228163084671205,1.241905292023279,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
301,1.0302880955769385,1.3054528667525118,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
302,1.031370737182356,1.3163706165731073,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
303,1.0312041532146812,1.2431094753850058,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
304,1.0296966143827262,1.1731149621412071,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
305,1.0241198816275394,1.0992698579585296,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
306,1.0076838289990855,1.0877792912233952,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
307,0.9874248180644899,1.1005572266813965,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
308,0.9751994701983214,1.0469581512340584,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
309,0.9802420007136241,0.955492909029531,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
310,0.997782367108726,0.8654186719365718,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
311,1.0136496943663846,0.7920585081864155,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
312,1.0169596881488796,0.81144812302066,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
313,1.0039092279270916,0.9970720487715192,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
314,0.9966354880348267,1.1912665889286775,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.04390401328794,0.0,0.0,-0.05332930176127082,-23.09723331504921
315,1.0059813802730373,1.191038219770871,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
316,1.0200405227351301,1.1509967303449982,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
317,1.0288625456646332,1.2311386039020837,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
318,1.0308761122574548,1.2591060987235951,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
319,1.0305408118297976,1.1902641995422807,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
320,1.0283504339176446,1.1278974628456484,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
321,1.0147754465661745,1.056984492045846,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
322,0.9915397317263926,1.030153413610516,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
323,0.976231713001984,1.0480767447148165,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
324,0.9804192030140271,1.0106923710057987,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
325,0.9976314375081169,0.9268761438516935,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
326,1.0135218245014401,0.8401412161827919,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
327,1.0153999418181918,0.8111822700554037,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
328,1.0014532661766935,0.9825327157137524,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
329,0.9974144689819371,1.2410536065665752,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
330,1.0094603884471882,1.2808907229603987,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
331,1.0233107295337722,1.2269877453428715,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
332,1.030701165249923,1.2880581498778014,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
333,1.0315980285357624,1.299619083706947,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
334,1.0313899321510003,1.226684212365001,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
335,1.030365438137304,1.1554404575424118,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
336,1.026869313411343,1.0832642848943022,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
337,1.0124682609585038,1.076414944466983,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
338,0.990147919560187,1.0907106733605463,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
339,0.9753114937149138,1.0371567661942693,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
340,0.9794126951351207,0.9459849613813331,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
341,0.9967444364608324,0.8565612476199629,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
342,1.01272885427563,0.7784639178270851,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
343,1.0149037811649684,0.7697275127583614,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
344,1.0016688577513815,0.950864997421099,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
345,0.9981654874365913,1.1991994907496313,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
346,1.010141196284718,1.2352961753056633,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
347,1.0239420340655327,1.1867837089595896,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
348,1.0312804711361556,1.2545488151680146,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
349,1.0320757547620654,1.2724854423015834,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-22.88796750971748,0.0,0.0,-0.05121943590877292,-22.939186945626254
350,1.0318617959563214,1.1993015721150218,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
351,1.0308790188337709,1.1232295756077555,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
352,1.0287665462997653,1.0520922425481791,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
353,1.015330336926426,1.0493345519452646,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
354,0.9923225524202055,1.066051831834887,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
355,0.976595050956186,1.0142314896367493,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
356,0.9779019965554177,0.9248998688176961,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
357,0.99270717769083,0.8374428739044714,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
358,1.0094241744308503,0.7590587895608055,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
359,1.021875810049536,0.7392481398718251,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
360,1.0176467043870496,0.9154298664568832,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
361,0.997361798971601,1.1820634071169434,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
362,0.9918993255151929,1.2403920714001186,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
363,1.0059849177587397,1.1742335559542258,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
364,1.021526531066406,1.212510615997793,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
365,1.032601931548913,1.3033485026011986,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
366,1.0355804417014265,1.2761679771351067,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
367,1.032134953709421,1.2528517556990963,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
368,1.0214529782380284,1.266901296250084,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
369,1.0088902054802735,1.2085400608162322,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
370,1.0056524874813326,1.2100967858613823,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
371,1.01173259850658,1.262321889251732,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
372,1.0116995461357563,1.2383311837641944,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
373,1.000023330089128,1.1400019401921326,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
374,0.9886746915675666,1.0614298692815514,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
375,0.9911866028431856,1.0567702557509713,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
376,1.0060952722079135,1.041545466557487,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
377,1.0201973530693216,0.9638775107381896,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
378,1.0307630493847126,0.8749569070417196,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
379,1.0334788107156114,0.8245089254207212,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
380,1.030586839027418,0.8366986824468412,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
381,1.028074002000384,0.8167437407807571,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
382,1.0266706688517537,0.7908277137017203,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
383,1.0251203750740678,0.8554263324172593,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
384,1.0136390895327783,0.9355586761550946,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-23.030589898235846,0.0,0.0,-0.07083132163800432,-23.10142121987385
385,0.9931807400329371,0.9359908076876325,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
386,0.979140398897526,0.8644558181656374,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
387,0.9814089974653329,0.7837838828079471,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
388,0.996643571993095,0.7120817265730617,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
389,1.0122863370772084,0.6468999859930746,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
390,1.0190368599634307,0.6247375195598388,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
391,1.0091375083762344,0.7562977152598802,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
392,0.9986840844496457,0.9626262990099779,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
393,1.0044421616146397,1.0030525616945694,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
394,1.0180897278759533,0.9606644271280005,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
395,1.029614775748685,1.0187250851995375,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
396,1.0341538526480833,1.0708818881426079,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
397,1.031809661309417,1.0223881645298714,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
398,1.0180101155683674,0.9706055726528862,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
399,0.9943173672247088,0.9170310855811408,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
400,0.9811059010619836,0.8816517817453777,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
401,0.9880178710938343,0.9160781533358824,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
402,1.0044855403599713,0.921168710732751,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
403,1.01914793921084,0.8588695354440931,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
404,1.0191486950150166,0.82342429302402,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
405,1.0004608689906704,0.9928526710630052,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
406,0.9910973704393188,1.229822865927823,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
407,1.0018450331876037,1.2425836161337769,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
408,1.0174783016534439,1.1914859213013567,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
409,1.031158894705932,1.2475815792680736,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
410,1.036699677649713,1.2425730942713762,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
411,1.0338495715924054,1.2043922659439088,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
412,1.019884146590581,1.2144619238314036,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
413,1.0023489005029276,1.1633339826846618,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
414,0.9997439293643592,1.1394430188991538,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
415,1.0097959574804918,1.2062171133430624,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
416,1.0217762989829313,1.2251603830288653,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
417,1.0190292206179559,1.1457182749190713,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
418,0.9989123994687451,1.0837585646977193,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
419,0.9795281339649899,1.1509531294591482,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.281795878552995,0.0,0.0,-0.04134337665914547,-21.32313925521214
420,0.9803935748632016,1.190124662266872,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
421,0.9974736011771442,1.1134776342808423,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
422,1.0139969193732927,1.0703308441184172,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
423,1.0271070692883177,1.020791919407633,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
424,1.031068694769845,1.0206805671859365,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
425,1.0275505360177155,1.1895168702802574,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
426,1.0240659910996823,1.2614595984744468,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
427,1.0221818989478344,1.2099578862460183,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
428,1.021363324157636,1.2638941322023962,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
429,1.0111545076680362,1.3632598321478024,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
430,0.993128951993087,1.366447193076616,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
431,0.9805729256392975,1.2654108737481076,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
432,0.9837112349701855,1.1479504649830536,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
433,0.9994745951730801,1.0440232829747496,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
434,1.014547297770071,0.9477919552105003,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
435,1.0159537246203525,0.8881080571099602,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
436,1.0003040372790446,0.9520992683323223,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
437,0.9950023772412874,1.0794975445243689,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
438,1.0075332434417117,1.078943313929122,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
439,1.0220161015088645,1.0334442329550646,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
440,1.0299249502366263,1.090271246647108,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
441,1.0311602120162813,1.1039281870293465,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
442,1.0311097105945246,1.0579569332357066,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
443,1.029270982307468,1.0234077859431665,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
444,1.019168397597326,0.9715347967928897,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
445,0.998797292391118,0.9796674730090329,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
446,0.9808858539493935,1.0131228559281502,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
447,0.9812307406942886,0.9734275994293036,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
448,0.9965049680891249,0.8902492766396396,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
449,1.0117808937246535,0.8067430304606478,0.0,0.029999999999999916,0.005774357980256273,0.0009999999999998899,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
450,1.019968229086336,0.7583095156334486,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
451,1.0186498733261142,0.858858143307373,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
452,1.0130441607763163,1.0917600238551155,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
453,1.0081482816825915,1.1751444169035086,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
454,1.0067447287990965,1.1204065908305054,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.02859577853656,0.0,0.0,-0.04465770525815256,-21.073253483794712
455,1.0088426454620683,1.1495306199853275,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
456,1.0125307160087398,1.1907591627359415,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
457,1.0154218072396768,1.1352483254128478,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
458,1.0163416286043734,1.035319941147013,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
459,1.0151861826298743,0.9519663552208467,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
460,1.0129320620857767,0.8747580564362383,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
461,1.0107575800490212,0.794821582288125,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
462,1.009630309461135,0.7233949765573187,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
463,1.0093319718446625,0.6630838533691846,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
464,1.0097358273341202,0.6058378915472961,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
465,1.0102477283498341,0.5495514236358026,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
466,1.0105729625889466,0.4986891699662239,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
467,1.010624209761602,0.45487160674579763,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
468,1.0104209324708098,0.4149255613478794,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
469,1.0100521202193142,0.3768025758427377,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
470,1.0097749647367886,0.3411737744065453,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
471,1.0098240701058954,0.30875493721306896,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
472,1.009899227735093,0.27948679054919723,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
473,1.0102116020678558,0.2529455921779649,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
474,1.0104886751920519,0.22887203571476591,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
475,1.0106683772278056,0.2071221642270311,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
476,1.010725457084627,0.18748304881145772,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
477,1.010618806905263,0.16967318369476195,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
478,1.0104859029488884,0.15351637322447453,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
479,1.0103045919905407,0.1389235356542104,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
480,1.010207758646254,0.12575785637221334,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
481,1.010107656320649,0.11384297001847057,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
482,1.0101383447449306,0.10303143881058256,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
483,1.0101275715073792,0.09322613693961623,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
484,1.0101405911512784,0.08435394691154914,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
485,1.010049540924236,0.07633961993678157,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
486,1.0101433566001048,0.06909048572576146,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
487,1.0102075525181402,0.06252447843079649,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
488,1.0102253268786165,0.056576237911651395,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
489,1.0103169114878354,0.05118823115794831,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.334692224813724,0.0,0.0,-0.03376103885191562,-8.36845326366564
490,1.0103700729839962,0.046313257211846676,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
491,1.0104394529921272,0.04190448235963889,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
492,1.0103538685822486,0.037916626561673175,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
493,1.0103012394801785,0.03430842872766395,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
494,1.0103078120522275,0.031043365351499666,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
495,1.0102064881024178,0.028090307908087725,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
496,1.0101176409586696,0.025419953590852085,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
497,1.0101021872535596,0.023003498606676956,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
498,1.0103455298155075,0.02081588027161478,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
499,1.010393725054347,0.018835367883561552,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
500,1.010267762894696,0.01704284519220426,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
501,1.010214785936387,0.015422692668467353,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
502,1.0102397192148331,0.013960704526439143,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
503,1.0102408211698866,0.012635873261792864,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
504,1.0101624535676632,0.01144606446941964,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
505,1.010145157073418,0.010372588230685247,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
506,1.010213892315196,0.009390397373511323,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
507,1.0102995986893024,0.008499586005892835,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
508,1.0103039606130106,0.007691781456512635,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
509,1.0103145385316201,0.006959232070428737,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
510,1.0101905912383726,0.0062980028069543476,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
511,1.0100891635131413,0.005700225576332552,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
512,1.0101479660456294,0.00515857297317077,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
513,1.0102135357812692,0.004670764763518331,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
514,1.0102939911585123,0.0042290518310834115,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
515,1.0103233675638408,0.0038268115433594957,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
516,1.0102870010856972,0.003465917168577499,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
517,1.0102331259400075,0.0031442393363479114,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
518,1.0101965865931561,0.002849811799833591,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
519,1.010201408331978,0.0025796686021775537,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
520,1.010197469311972,0.0023379449461632604,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
521,1.010158450356815,0.002119050213486445,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
522,1.0102827995400872,0.0019183314108651988,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
523,1.0104343008316425,0.0017365716539560262,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
524,1.0104808569038881,0.0015728660800816419,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2804138437597404,0.0,0.0,-0.031975958405746435,-0.31238980216548684
525,1.0104485297418926,0.001423919700990219,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
526,1.010384885884148,0.0012883760486732425,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
527,1.0103202350115987,0.0011661376049938092,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
528,1.0102981971212401,0.001058617114800195,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
529,1.0103134438034536,0.000969896038874666,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
530,1.010572554953394,0.0008895649825787838,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
531,1.0104958483160056,0.000807884061372446,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
532,1.0103445740154204,0.0007319318797173526,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
533,1.0102860676104775,0.0006650615386332411,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
534,1.010306248747944,0.0006042228129231549,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
535,1.0103214590074623,0.0005473262960000912,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
536,1.0102438024526867,0.00051218204947298,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
537,1.0102227495499567,0.0004804070915152354,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
538,1.0102386206583698,0.00044024823042508284,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
539,1.0101599566146156,0.0004068467083314355,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
540,1.0101924148330519,0.0003711181703497247,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
541,1.0102217987868451,0.00033586195428580745,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
542,1.0102966966502924,0.0003053037726763872,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
543,1.0102950905394397,0.00027816424200032247,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
544,1.010195641339038,0.000252205995198758,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
545,1.0102328087891694,0.0002297501346460246,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
546,1.0102421530579564,0.0002094429270320268,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
547,1.010304664045032,0.0001897578289633608,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
548,1.0102907692153995,0.00017378933312989854,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
549,1.0102494315668695,0.00015927309087982854,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
550,1.010217936718115,0.00014636732951099206,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
551,1.0102920767340364,0.00013451993687549043,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
552,1.0103158856451921,0.00012175560232452077,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
553,1.01025586893726,0.00011131432924649376,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
554,1.0102347178849005,0.00010185006931227774,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
555,1.0103117019523526,9.254553288102238e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
556,1.010193911259474,8.460962819650674e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
557,1.0100920043382018,7.794599573847349e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
558,1.0101148047410886,7.189990680771786e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
559,1.0102687479450023,6.606038020116531e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009235041040373117,0.0,0.0,-0.03187598155652751,-0.04111102259690062
560,1.0103071942027646,6.0629248177034274e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
561,1.0102221230533053,5.625897332546382e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
562,1.01025370709431,5.431860612355326e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
563,1.0103641903688425,5.605162803021663e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
564,1.010170339711633,5.539230865742842e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
565,1.0101826326117487,5.570068623304047e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
566,1.0101446008895694,5.779541275862604e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
567,1.0101509656029022,5.502341076437499e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
568,1.009995896349846,5.062086563972655e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
569,1.0100931774381579,4.918897174301061e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
570,1.010245216216091,5.3998808549157485e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
571,1.0103502396371498,5.540153101767842e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
572,1.0104029242480828,5.118915765124751e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
573,1.0103254065379066,4.7009446331194805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
574,1.0103242922547822,4.895292821001422e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
575,1.010243133605579,5.118288554300122e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
576,1.0101201998043001,5.3878312397035745e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
577,1.0100763214363115,6.236975565572372e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
578,1.0101581195787224,6.584918825771309e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
579,1.0103596322935773,6.289412728710823e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
580,1.010589374289378,5.7412803126338354e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
581,1.0105841967885698,5.389068701010334e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
582,1.010517479549721,5.648795270942928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
583,1.010443953222543,5.921526596905021e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
584,1.0103421711822327,5.648366850136339e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
585,1.0102081778328402,6.384861445478701e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
586,1.0100463218009677,9.310936408168828e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
587,1.0100636525978945,0.00010980598489394587,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
588,1.0101776151372104,0.00010198027898733575,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
589,1.010314202107603,9.44168276618004e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
590,1.0103618175220572,9.156828212281127e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
591,1.0104910620021468,9.514099645674744e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
592,1.0105092506685027,0.0001064728863991999,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
593,1.0105073325260605,0.00010954060859446596,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
594,1.0104025451060599,0.00010221507156814796,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016678154294190522,0.0,0.0,-0.03171857461452607,-0.03338639004394512
595,1.0103352509248837,0.00010197629663409004,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
596,1.010356424078009,0.00010219140451745484,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
597,1.0103426454978683,0.00010200665024400859,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
598,1.0104449694034605,0.00010045310426676381,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
599,1.01043818815308,9.235876198681747e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
600,1.0103525740308907,8.60958097988752e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
601,1.0102256368650802,8.282901435271284e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
602,1.0101274181049251,7.750406944065797e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
603,1.0101603552931575,7.024024663532951e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
604,1.01030635129961,6.59907991238873e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
605,1.0103131587958847,6.222875295736446e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
606,1.0103810443066932,5.7977614656723486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
607,1.0102764474774082,5.98868073264955e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
608,1.010191250015636,6.574824820822594e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
609,1.0102203982352618,6.5204185547811e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
610,1.0102397414574764,6.407246283154054e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
611,1.0101604748016584,6.370706202024631e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
612,1.0100812908317425,6.023732485822433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
613,1.010067114118249,5.783549314739886e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
614,1.010154698435709,5.689768371591003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
615,1.0102915288838812,5.45968639728906e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
616,1.0103852152763895,4.9483696941091807e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
617,1.0103197583315051,4.6220960897232254e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
618,1.0102065017897213,4.593078086358663e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
619,1.0102790753558009,4.4893483775529116e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
620,1.0101558548795275,4.251391797101558e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
621,1.0101289877991195,4.630829479779169e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
622,1.0101220306244922,5.395366377652584e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
623,1.010198641914143,5.438799530208395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
624,1.0102416315557292,5.2855739220165875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
625,1.0103091854454314,5.167783718409604e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
626,1.0103148137088451,5.023104021287338e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
627,1.010215572873334,4.969461732904118e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
628,1.0101022081672653,4.6215547635422196e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
629,1.0101171834120015,4.3163842485494786e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014472456235854307,0.0,0.0,-0.03197797207918417,-0.033425217702769607
630,1.0101483979124886,4.128357121088701e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
631,1.0100633559554328,4.046448266357254e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
632,1.0101548127812283,3.895647070026687e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
633,1.0102264439655417,3.7506440815213396e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
634,1.0101669317394006,4.1033974287298406e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
635,1.0102278819444264,4.2552604077324954e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
636,1.0104301246220286,3.8874094834346194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
637,1.010360805917116,3.6832317107825705e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
638,1.0102700919237841,3.596496281582836e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
639,1.0101550893459188,3.5841655925674376e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
640,1.0101009432671721,3.484915493337688e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
641,1.0101499651073378,3.2408022687912854e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
642,1.0101679144730136,4.222083971018709e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
643,1.010219235913987,5.0429397603540716e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
644,1.010236304712194,4.7661996333034586e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
645,1.0101717932377423,5.0480630767001854e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
646,1.0100924796188107,5.3663124133774634e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
647,1.01019386966734,5.1272599671839766e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
648,1.01029212635039,4.6579047400618386e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
649,1.0103556212578477,4.315905976784642e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
650,1.0103981284441212,4.027395195262108e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
651,1.010451988770316,3.747471185880732e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
652,1.0104367043134466,3.6976257880650434e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
653,1.0104870291402535,3.704557508995627e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
654,1.0104858139001167,3.846873491673306e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
655,1.0104495829621125,4.128536587949861e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
656,1.010377857388899,4.1608309966631015e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
657,1.0103271327466432,4.076554179580194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
658,1.010345564491972,3.852346183513121e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
659,1.0103187064056012,3.562919885270883e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
660,1.0104216738725753,3.3050241558972197e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
661,1.010412905344527,3.0212595573205514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
662,1.0103484971473726,2.927841986903014e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
663,1.0102895476782128,2.9741552339337362e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
664,1.0102037203604652,2.8470197591832697e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0008020838238500216,0.0,0.0,-0.03220013166168431,-0.033002215485534336
665,1.0102292424841688,2.599263774858512e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
666,1.0102257750847463,2.5941170601687777e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
667,1.0102559685064894,2.580148201332094e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
668,1.0103380847232477,2.4294890658635028e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
669,1.0102772064834369,2.4348471458019134e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
670,1.0102358705081027,2.6747297265451478e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
671,1.0101990158935072,2.7409852198160223e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
672,1.0101526942845576,2.484828112631544e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
673,1.0102351255529576,2.2690945237871927e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
674,1.01022058367745,2.284502574189601e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
675,1.0103016124309012,2.3024199149534122e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
676,1.0102939107747606,2.1739509333167025e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
677,1.010245780336596,2.1083030782395284e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
678,1.0102521888439202,2.086695866695747e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
679,1.0102417697360195,2.087519592036344e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
680,1.0102740733123572,1.9840270995806016e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
681,1.0102994469413173,1.9707047867697015e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
682,1.0102749496181058,1.9679095272729338e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
683,1.01022964146858,1.8342963478304797e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
684,1.0103066435056363,1.7046967721541117e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
685,1.0102585696784936,1.5479632145865424e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
686,1.0102766346622911,1.4246791538234956e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
687,1.0101755994388926,1.3395115289093528e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
688,1.0101061742338393,1.2467794520829839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
689,1.0101265721237351,1.1948069669955177e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
690,1.01014973814495,1.236384636037831e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
691,1.010188036854784,1.2312753427982353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
692,1.0101734671138094,1.1357560555542977e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
693,1.0101984831533781,1.2740245612882216e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
694,1.0100884479774945,1.6620812768233213e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
695,1.010012517475297,1.7734216194440923e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
696,1.010222393260475,1.6180560849121273e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
697,1.0103608385635081,1.5230606485932693e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599
698,1.0104519097177522,1.4283113640387075e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006043794503304837,0.0,0.0,-0.03163742818025551,-0.03224180763058599


==> data/eval_hist_no_act_new_new_filter_solar_randomization.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0105880993568757,0.004245381093885986,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
1,1.0105046759602356,0.0038473728351015044,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
2,1.0104510945434635,0.003486734375069224,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
3,1.0104025065460962,0.0031603807745288434,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
4,1.010532727007959,0.00286071078472528,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
5,1.0104683410281552,0.002590676106639713,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
6,1.0104756445954381,0.0023457681795065258,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
7,1.010415484865572,0.002125575234281682,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
8,1.0103370183611087,0.0019276212657881584,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
9,1.010281246144516,0.0017474914131716548,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
10,1.0102682452801321,0.0015853586260756725,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
11,1.0104356537918628,0.0014373602778373102,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
12,1.0106139869804407,0.0013006930285592339,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
13,1.010538074445545,0.001177764628290521,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
14,1.010457346442326,0.0010690213517044137,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
15,1.0102983906466452,0.0009716875828213135,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
16,1.0102295328510849,0.0008816046108322707,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
17,1.0102533562035858,0.0008040646463970493,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
18,1.0101570524183976,0.0007468148207163496,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
19,1.0102679668754924,0.0006890552986316086,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
20,1.01036891676457,0.0006250785840225347,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
21,1.0105193629796971,0.0005759625267969913,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
22,1.0105538153844593,0.0005342212042618253,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
23,1.010458748618105,0.00048778683529606683,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
24,1.010391859538106,0.0004441191171677113,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
25,1.0104775643839736,0.00040600172389740525,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
26,1.0105367450368874,0.0003728890224700225,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
27,1.0104910310181274,0.00035086089138733833,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
28,1.010521961701559,0.0003293391937660329,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
29,1.0104670131543905,0.00030142738435508194,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
30,1.0104245706711619,0.000275651612666248,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
31,1.0103991489542834,0.00025215940776391113,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
32,1.010446078635333,0.00023050062881271389,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
33,1.0104541699551428,0.0002101925341336229,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
34,1.0104952500008861,0.00019042357242899795,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.04973120489525124,0.0,0.0,-0.03331330173416348,-0.08304450662941472
35,1.0105948730636585,0.00017299563543989664,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
36,1.010627339355333,0.00015793266285878978,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
37,1.0107227183223029,0.00014425643126435118,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
38,1.0106850810292036,0.00013128697292846025,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
39,1.0105211870127182,0.00011913298510087889,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
40,1.010305862101051,0.00010844536757503918,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
41,1.010166711360081,0.00010206842392272234,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
42,1.010184725527446,9.700765406606196e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
43,1.0102842207575775,9.264453503563983e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
44,1.0103205654832792,8.742015771202915e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
45,1.0103434410992331,8.586097405964221e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
46,1.010298630021976,0.00010292649187741451,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
47,1.010322897399993,0.00012492664205848705,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
48,1.0103386839700197,0.00012721865541538303,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
49,1.0102977526095285,0.00011759434924425107,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
50,1.010292775482071,0.00010903115120480982,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
51,1.0101814551893307,0.00010014522891386196,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
52,1.0102663406240353,9.132806548911511e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
53,1.0103635034217273,8.291277658305774e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
54,1.0104894960085875,7.517453822167514e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
55,1.0105547974081683,6.841717365051735e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
56,1.0104799122695967,6.226422181411372e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
57,1.0102921733610426,5.986485955031247e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
58,1.0102810507897768,5.816272744278364e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
59,1.010246496209962,5.637331430532619e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
60,1.0102588026297863,6.1005866990111474e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
61,1.010318642135756,6.562865139266294e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
62,1.0104724940417529,6.333336341446258e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
63,1.0104125139159867,6.770872551937254e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
64,1.0103567681531453,7.288589267779737e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
65,1.0103433464861948,6.84001811822006e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
66,1.0102760133519606,6.282848236082124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
67,1.0103023233444253,5.7692175026206327e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
68,1.010352612794126,6.062416218474846e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
69,1.0104073661142454,6.244652252732393e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002341783587895343,0.0,0.0,-0.03327965193579499,-0.035621435523690334
70,1.010565615413707,5.7312067142675395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
71,1.0105470141271797,5.292958072957572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
72,1.0104887363965567,4.9701643209025244e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
73,1.0103455774928292,4.651678755910067e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
74,1.010235333110754,4.273132351372359e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
75,1.0100784093391348,4.060644087866049e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
76,1.0100249994927413,4.646079665188381e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
77,1.0100118550223474,5.090761151574226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
78,1.0099835325323958,4.700653851634722e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
79,1.0100791870234282,4.935951926778407e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
80,1.0101103707598773,5.77289949329347e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
81,1.0101061202868462,7.02989621277223e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
82,1.010132167614545,7.882743600392506e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
83,1.0099892574462117,7.596550363223694e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
84,1.0098567097570736,7.003095674364402e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
85,1.00991434967948,6.55417765055974e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
86,1.0099347629640683,6.178349707578775e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
87,1.0100397039118674,5.680847931696481e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
88,1.010218559123945,5.1700765169639465e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
89,1.010246423973089,5.148441783646063e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
90,1.0101839824615149,5.8976161253965204e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
91,1.010161132844375,6.129236109012672e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
92,1.0100321866297026,5.5556885470194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
93,1.010025971022078,5.3530533602922486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
94,1.010116523903243,6.345103889430448e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
95,1.0101917165356644,7.179721531386134e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
96,1.0103346904213621,6.770892193193041e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
97,1.010252302942313,6.174554283292017e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
98,1.0102323502653279,6.109800557778643e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
99,1.0101836698208784,6.0951259265457146e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
100,1.0100197867594343,5.720628269412408e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
101,1.0101360417450869,5.56242950611431e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
102,1.0101907431329353,6.0721264200761004e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
103,1.0102792304390762,6.296035687799281e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
104,1.010304134863446,5.730335338496149e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011366274249306229,0.0,0.0,-0.032437266087091514,-0.033573893512022134
105,1.01016701001314,5.289600574056425e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
106,1.0101699797407526,5.7235591587651266e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
107,1.0101476219302579,6.1082153246538e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
108,1.0101658018705568,5.739529478570824e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
109,1.0102092759588992,5.652056455713459e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
110,1.0101144732868463,5.5364907592996574e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
111,1.0101225161539356,5.451898400771539e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
112,1.010079433607386,5.308620379247226e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
113,1.0101143868210558,4.865430743302677e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
114,1.010399525796134,4.433072536139446e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
115,1.0104811699472214,4.0651297836979e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
116,1.0103997090708192,3.8918336242492334e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
117,1.0103364134263046,3.6906155201671544e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
118,1.0102082137623978,3.409380211170036e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
119,1.0101832457911617,3.15498727123977e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
120,1.010199387605359,5.0185838043886695e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
121,1.0102959672287688,7.507437792033257e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
122,1.0102825375568396,7.616071046679843e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
123,1.0103002805661674,7.029430705558945e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
124,1.0103455171130462,7.071183517359404e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
125,1.0102824436006088,7.127353821852466e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
126,1.0102326947731557,6.59557177024826e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
127,1.0102484039119108,6.1918383030706e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
128,1.010233713667839,5.832490169201163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
129,1.0102424436288366,5.299245039320818e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
130,1.0101232769796318,4.880449549788794e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
131,1.0101927875425163,4.5395863733864096e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
132,1.0102119090658301,4.2663871000678715e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
133,1.0102839765955363,3.967827863884617e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
134,1.0103887494276136,3.597878365786434e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
135,1.0104138641166862,3.262529951720194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
136,1.0102677796485926,3.306341790059637e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
137,1.0103358369511273,3.368797760954721e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
138,1.0101762277010546,3.0926405620342715e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
139,1.010160682500546,2.989607533249405e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009266752940129401,0.0,0.0,-0.03323553360686914,-0.034162208900882084
140,1.0101476272916028,3.317537053978206e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
141,1.0101454178931597,3.565697889555486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
142,1.0102289804462545,3.731958970744431e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
143,1.0103868213285587,3.77960023181091e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
144,1.010476244890839,4.014181592726353e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
145,1.010428405191371,4.317618536078913e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
146,1.0105252139672023,4.04724433268693e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
147,1.0104745094750351,3.697732684210405e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
148,1.0104821255717895,3.508713767705493e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
149,1.0104773422099187,4.194092320759248e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
150,1.0103972454299173,5.2335376731137625e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
151,1.0103885100014975,5.3128595766193334e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
152,1.01036202590113,5.049039633780605e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
153,1.0102594911400344,4.8185755173538666e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
154,1.010433754817072,4.368105510939393e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
155,1.0104328464837016,3.9526188950959914e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
156,1.0104544171672492,3.745406197403818e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
157,1.0104132259245164,3.590212813490255e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
158,1.0104634252531235,3.3185875428671105e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
159,1.0103665086656501,3.378020692550847e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
160,1.0102858290523675,3.8626876291990596e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
161,1.0101062325952843,4.01324214306928e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
162,1.0101332573424926,3.714583168647052e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
163,1.0100341581432282,3.4158505940694756e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
164,1.0101020815266513,3.153671243076113e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
165,1.0102023358547916,3.071703783787789e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
166,1.0103484541797998,3.254758238368035e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
167,1.010430458067007,4.425930854180883e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
168,1.0103724391229036,5.237860448288819e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
169,1.0104658669257724,5.1206324834315476e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
170,1.0103448963976747,4.986089401254412e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
171,1.010449857411052,4.842473241462149e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
172,1.0104324174318788,5.539029777216027e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
173,1.0104537535296103,6.379732501336323e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
174,1.0104666105477325,6.293894563916989e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007764626988533075,0.0,0.0,-0.03325672692608519,-0.034033189624938495
175,1.0104507212403235,5.9027928155127235e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
176,1.0104419664219404,5.756427167861181e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
177,1.010348227934885,5.559881515395725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
178,1.010289673320535,5.17324195453601e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
179,1.0102367499315046,4.696361858615043e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
180,1.010297427467368,4.2744767463828114e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
181,1.010370411788993,3.880404411841003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
182,1.0103606204069484,3.516380599406191e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
183,1.010313312678355,3.4271700651583414e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
184,1.0103359916681105,3.553753083871388e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
185,1.0103256297381702,3.60228965526144e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
186,1.010271273695705,3.462918121081269e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
187,1.010354141904144,3.33963916805922e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
188,1.0104842196257096,3.208995270843973e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
189,1.010446091742357,2.95498327521901e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
190,1.0102554448708847,2.7187820399309806e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
191,1.010132672856157,2.4632613012621354e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
192,1.010073085753149,2.3120372206725224e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
193,1.010089381618963,2.277625083537283e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
194,1.0100567844487691,2.7465511038295745e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
195,1.0099992106334101,3.070886735782805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
196,1.0100243412974907,3.6659788408157264e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
197,1.0100549795674143,5.06927251071395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
198,1.0101399686621693,5.828520117056608e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
199,1.0101606370938276,5.661488505315569e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
200,1.010406656455579,5.1790075523318946e-05,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
201,1.0118270335701616,4.856161640624902e-05,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
202,1.0133549808166624,4.522177049855201e-05,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
203,1.012203069895041,4.116129690862554e-05,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
204,1.0009316194549784,3.979649279806715e-05,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
205,0.9864713123287335,3.9014627591146596e-05,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
206,0.9888625452728811,5.3631929866949514e-05,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
207,1.0029125370973664,0.0006438607003635776,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
208,1.0162344672115187,0.002207526775982212,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
209,1.0208114812630364,0.003101875341460663,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-0.011400750245029822,0.0,0.0,-0.02707004970616533,-0.03847079995119515
210,1.017305323851748,0.03604219701243501,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
211,1.0145968385672288,0.1505630375818962,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
212,1.0149902999833023,0.2244733554752926,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
213,1.0171567735193916,0.2482906376940519,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
214,1.0188589512923338,0.34498301068137044,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
215,1.0166986204749435,0.4184358649617864,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
216,1.0052655389198,0.4062753150024514,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
217,0.989643914132297,0.3694574203078879,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
218,0.9790508864773648,0.33621245605527894,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
219,0.9832448318607,0.30527040003383327,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
220,0.999385643658094,0.27863199074443,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
221,1.0143615360929867,0.25399652639690057,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
222,1.024024841937433,0.2661887818446007,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
223,1.0237160237236018,0.3741576005689579,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
224,1.019259776719047,0.5103873019610548,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
225,1.0179649720484891,0.5368090256827229,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
226,1.0187561674345442,0.5483605034261696,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
227,1.0197320832634886,0.6617367805862222,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
228,1.018684892315799,0.7704667699333676,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
229,1.0082570074283226,0.77208507285907,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
230,0.9917827994089249,0.7072067680540775,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
231,0.9801345763425288,0.6429948348989105,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
232,0.9826755354025779,0.5829954984752808,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
233,0.9976086807445149,0.5277240192754558,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
234,1.0125784502310118,0.4778458114990717,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
235,1.023141820384705,0.4613616202696691,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
236,1.0228105230834752,0.5482064433778334,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
237,1.0171020509848125,0.683167494084438,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
238,1.0158392318632103,0.7066178321285183,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
239,1.0169974601050435,0.6905270936354239,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
240,1.018553491610395,0.769815293075207,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
241,1.0198102573874495,0.8676707456532355,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
242,1.0109677812251352,0.8664305543888758,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
243,0.9935102973968291,0.7951204119412792,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
244,0.9809347528731163,0.7249766236069107,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-12.388130310302076,0.0,0.0,-0.04665936544499163,-12.434789675747068
245,0.9813495010563121,0.6576315686249697,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
246,0.994829110110534,0.5957200393073108,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
247,1.0103882571240363,0.5405128079273931,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
248,1.0231715159330965,0.5071081676549913,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
249,1.0280248097343248,0.5797239112532786,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
250,1.0254475894025903,0.7228828659262037,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
251,1.0216766192790927,0.7579475666532537,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
252,1.019974843788789,0.7283976488062174,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
253,1.0201127833705463,0.7878704364561058,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
254,1.0200252654500193,0.9023093382173406,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
255,1.01056995124672,0.9426770991395031,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
256,0.993646017675392,0.885497453749188,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
257,0.9818115409689239,0.8044153349626506,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
258,0.9820248350189961,0.7327332406307957,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
259,0.9949289641397976,0.6651443866134882,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
260,1.0104502331777638,0.6019938787162306,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
261,1.0228777415821533,0.5679718527773381,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
262,1.018714044045999,0.6399191576511827,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
263,1.0073673758027988,0.7690284655171697,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
264,1.006580895698426,0.7921215919583606,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
265,1.0139061974872143,0.7559812678436206,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
266,1.0255106602375612,0.8074718552430562,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
267,1.0306789566884575,0.9136969485766628,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
268,1.0266479907536379,0.9177033559589559,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
269,1.0101000652890089,0.8602051092963572,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
270,0.986204341858598,0.8118262684749734,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
271,0.9715663555196329,0.7480632300300171,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
272,0.9771970849094033,0.7323311554840604,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
273,0.9952323228115051,0.7331610113316868,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
274,1.0117308744661682,0.6873449263110858,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
275,1.020010567331659,0.693853939264725,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
276,1.0108917309691856,0.9206064669357497,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
277,0.9988905198395359,1.2060466826590441,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
278,1.003596841274136,1.244896813510932,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
279,1.0173371987563762,1.2030298633676577,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-18.594574738552748,0.0,0.0,-0.03376938791179606,-18.628344126464544
280,1.029705586962754,1.2890286594435947,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
281,1.0347707884756003,1.3542808678210538,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
282,1.0321733909730382,1.2916601579728604,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
283,1.0208991113296788,1.2173937978227065,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
284,0.9998772484765325,1.1463783961110205,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
285,0.9840310745976583,1.0858061992825594,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
286,0.9880392151505003,1.104198747583833,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
287,1.0037029705292797,1.1014639796677665,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
288,1.0180861977709246,1.026017354612605,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
289,1.0189322362452564,0.9589868030476674,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
290,1.0015286376870625,1.0526815427730205,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
291,0.9914432654692747,1.2541500058443205,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
292,1.000733980681697,1.2859412605559994,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
293,1.0159769120706745,1.219683406464633,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
294,1.0295768501344227,1.2488585308666607,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
295,1.0352164543201523,1.2364202875272396,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
296,1.0324307847586416,1.1890381703302928,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
297,1.0252524415792617,1.1906620451771175,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
298,1.0144933846892106,1.139658153850665,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
299,1.0066840860722583,1.1062585171108383,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
300,1.0085821687420338,1.1646047831868682,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
301,1.0081077965677745,1.1835912512456828,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
302,0.999311261346832,1.1079685338223948,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
303,0.9913361345933939,1.0144702868226219,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
304,0.9952499673539753,0.9725234778921754,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
305,1.0093172928668708,0.9604074710517332,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
306,1.0219954358411871,0.9075943006323901,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
307,1.0277442046166427,0.8226925934450777,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
308,1.0261247693186049,0.766167817922134,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
309,1.0230038094674336,0.7456181433275606,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
310,1.0215253252363568,0.705573101991151,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
311,1.0213336695768114,0.6892059777415241,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
312,1.0197838131932382,0.7512154622359599,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
313,1.0089778135830956,0.7903624352417347,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
314,0.9919354010439454,0.7502116747199739,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.954798802454096,0.0,0.0,-0.06029942670904663,-23.015098229163144
315,0.9802403942537987,0.6814611771574322,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
316,0.9825553915760726,0.619305995841898,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
317,0.9974359540543399,0.5618629785983176,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
318,1.0125856385983594,0.5094651787976919,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
319,1.0225044730092356,0.49499728203439636,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
320,1.0154694310280563,0.5914471967368077,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
321,1.0044083441315688,0.7338373154743164,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
322,1.0054487471637235,0.7561054201885623,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
323,1.0140486769589292,0.734797964697099,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
324,1.026600380017874,0.8099842328968234,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
325,1.032140505815754,0.9001264370957238,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
326,1.028007874683783,0.8839602298787705,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
327,1.011383854843672,0.8344060825272861,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
328,0.9872062479544061,0.790983933984192,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
329,0.9722700518458203,0.7325729863832379,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
330,0.9779276471335653,0.7356556247245385,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
331,0.996017832687619,0.7519431577709692,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
332,1.0126207188792546,0.7088257946188271,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
333,1.0212726449397151,0.7133189855445239,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
334,1.0121971133864247,0.9426194790599981,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
335,0.9989569272110235,1.235195848148925,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
336,1.002497434208719,1.2763364928698662,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
337,1.0162218804471363,1.231788259646498,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
338,1.0292385692037822,1.3164817084447842,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
339,1.034825616670487,1.3836805132947383,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
340,1.0322453165961405,1.321217028277806,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
341,1.021393583757046,1.252105763054045,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
342,1.000760416663511,1.1865016457286721,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
343,0.9864276417746726,1.118818990687188,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
344,0.9915145321598164,1.1344855771616809,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
345,1.0066629795882636,1.1367867427491982,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
346,1.0202389265773046,1.061924597737654,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
347,1.0197114369601352,0.9888737997235955,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
348,1.0009468516329532,1.0700898489564672,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
349,0.9904636752101582,1.2429663759552905,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.026015770698265,0.0,0.0,-0.0355790950889284,-21.061594865787193
350,1.0001046974194292,1.2531170021350904,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
351,1.0157149286662102,1.1875582612251572,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
352,1.0294907696383793,1.212446033365667,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
353,1.0351957324333785,1.1905495917533697,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
354,1.032190782701025,1.15764649411563,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
355,1.018708720739376,1.185898592559743,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
356,1.003614885163893,1.1435506089669671,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
357,1.0025937101292455,1.1129526419076872,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
358,1.012059087968375,1.1767527812053604,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
359,1.023102673394099,1.1985286487908886,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
360,1.019697262001543,1.1224029621774407,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
361,0.9990781579335191,1.0595706746538731,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
362,0.9796741843695329,1.0987152727381362,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
363,0.9805318136433504,1.1046816479719062,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
364,0.9972875431610027,1.0261109054975353,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
365,1.013374727449532,0.9860531171351792,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
366,1.026200731286242,0.9377816180729022,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
367,1.0296017166360936,0.9530905687067643,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
368,1.0253726849320233,1.1404695322011742,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
369,1.0213722183948193,1.2213611018642165,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
370,1.0197193358159122,1.171482714582733,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
371,1.019475672035299,1.2205188757653767,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
372,1.0145213192038978,1.313296509293521,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
373,1.001745360075453,1.3127062252950954,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
374,0.9880993482176009,1.2132246234526687,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
375,0.9793278654289626,1.102581946832014,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
376,0.9846901620899082,1.0046901954626237,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
377,1.0013922600551393,0.9118358340595463,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
378,1.0162981962174875,0.8327524041071652,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
379,1.0235940651331155,0.814694218529245,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
380,1.018568142074177,0.8779510176631784,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
381,1.0119237857257142,0.9379570061776501,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
382,1.0118986506374619,0.9053432999089435,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
383,1.014625459814185,0.891090566183259,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
384,1.0198092056844446,0.9850529984258911,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.674053022359015,0.0,0.0,-0.04523761924164837,-22.71929064160066
385,1.02278337710915,1.0488720194995673,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
386,1.0115883251305968,0.9997431965366843,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
387,0.9898734618578462,0.9161232397294875,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
388,0.9748700122486745,0.8417562588538106,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
389,0.9772142434011132,0.7638874241117001,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
390,0.9925737174988621,0.700781892646719,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
391,1.0089054770090775,0.6488519487659665,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
392,1.0217267826019962,0.6163919498483135,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
393,1.0175632455560557,0.7383339005894866,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
394,1.0068574340277316,0.9633934202105217,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
395,1.0068451027504435,1.0170289760493314,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
396,1.014473276602441,0.9742799134972189,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
397,1.0259214897245599,1.0385264735920992,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
398,1.030955314684632,1.149287835500897,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
399,1.027050861426555,1.1406014195931782,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
400,1.01087478526245,1.0583441632264132,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
401,0.9867170182250854,0.9852099169584279,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
402,0.97170538924365,0.9049759768893135,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
403,0.9773257095784736,0.8767317875950585,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
404,0.9954331242578955,0.8636497638241418,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
405,1.0120365971803769,0.8048096016004144,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
406,1.0201183575342012,0.7967115144369243,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
407,1.0107463594743105,1.0122086306861322,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
408,0.9989604469468001,1.296071452669888,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
409,1.003945385992323,1.3317649180776867,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
410,1.0176526746756267,1.2820180419622313,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
411,1.0300662069556838,1.3619626003424323,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
412,1.0351396857868231,1.4202688153826526,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
413,1.0325600291649677,1.3507209071142763,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
414,1.0210899804733866,1.270698797316773,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
415,0.9999566781790807,1.1939155890742954,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
416,0.984331801549903,1.1293952031442225,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
417,0.9883873233098491,1.1447447694901358,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
418,1.0042676888217112,1.1389181857438524,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
419,1.018555658169612,1.0600898146873776,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-22.03390645622994,0.0,0.0,-0.03904043214947891,-22.07294688837942
420,1.0192261582777067,0.9908737156212043,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
421,1.0016124023983621,1.0847595020057659,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
422,0.9917868763131376,1.2833640998819216,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
423,1.0014044410211411,1.3101764811295413,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
424,1.016597383159685,1.2432445463288635,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
425,1.0299769892725084,1.271900720929834,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
426,1.0353684024889485,1.2565027791317025,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
427,1.0324176570130026,1.2086314954479742,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
428,1.0237089471345808,1.2091698547649044,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
429,1.0116320828877783,1.1559770402985874,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
430,1.0059895990764771,1.122551251861327,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
431,1.0104037786545155,1.1781245059115983,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
432,1.009725443700062,1.1920549809518,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
433,0.9993227481879668,1.113590601304891,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
434,0.9895570599292708,1.0256467385742916,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
435,0.9924273123378419,1.002033690536416,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
436,1.0068298462564367,0.9913260587324189,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
437,1.0202365200866008,0.9256492829282121,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
438,1.0277409966186024,0.8377267933315682,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
439,1.0275166677462693,0.7861462072518371,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
440,1.0245431207588653,0.784202953120839,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
441,1.0231067517372254,0.7548936188953665,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
442,1.0232198572827016,0.7325706818056894,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
443,1.022651238665581,0.7943631375342328,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
444,1.0118144109862584,0.8477089333853167,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
445,0.9933219599828199,0.8180251263986765,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
446,0.980733632017549,0.7453799237522405,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
447,0.9795115101228893,0.6759663763857253,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
448,0.9912787372982854,0.6126295846957105,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
449,1.0073809817774402,0.5544993063995083,0.0,0.029999999999999916,0.005775240650590874,0.0009999999999998899,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
450,1.0177263620786323,0.5330449284313676,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
451,1.0192236842835671,0.638520158259875,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
452,1.01540704512044,0.8041645956684709,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
453,1.0108603297914194,0.8447892157114112,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
454,1.0087301097976331,0.8013308186880113,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.04097271679249,0.0,0.0,-0.04564104667770442,-21.086613763470194
455,1.0097087743534015,0.8393503913898066,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
456,1.0124702920712132,0.9236048383004929,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
457,1.0149178877941238,0.9194186312604948,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
458,1.0158012576907305,0.8451022946827029,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
459,1.0147679732223764,0.771590131303476,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
460,1.0125783005756894,0.7082211676543699,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
461,1.0103483431620401,0.6444755198527801,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
462,1.009100411491816,0.5849216042936934,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
463,1.0087184961999263,0.5338441018408742,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
464,1.0091439758657708,0.4868389801844567,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
465,1.0097915596601255,0.4415189009790554,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
466,1.010317012512591,0.40086192690463024,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
467,1.0105619656740343,0.3663294867436222,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
468,1.0104898407651413,0.3350114726996681,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
469,1.0101700625585515,0.3047143024283748,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
470,1.0098764214274998,0.2760195314304581,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
471,1.0098789457041686,0.24984442690595296,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
472,1.0099083089343583,0.2263031938191249,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
473,1.010197204954795,0.2049540470475607,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
474,1.0104703859607937,0.1854987262773867,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
475,1.010654625661462,0.16785555754082462,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
476,1.010712729800729,0.15192913802436314,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
477,1.010597697318762,0.13750244243731347,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
478,1.0104528672156807,0.12441114154346097,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
479,1.0102599015093934,0.11258306448373769,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
480,1.010159117521608,0.10191582462061216,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
481,1.010064997991779,0.0922678757899117,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
482,1.0101101543887767,0.08351091665941508,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
483,1.010117474530755,0.075564993403919,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
484,1.0101471278697378,0.06837623364471698,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
485,1.0100670649941839,0.06188678562075266,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
486,1.0101651392671445,0.05601698617857209,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
487,1.0102281694272202,0.050696708335804225,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
488,1.0102420591163743,0.045874585040912186,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
489,1.0103299408762312,0.0415055946707099,0.0,0.029999999999999916,0.0,0.029999999999999916,-7.462461534535863,0.0,0.0,-0.034999673583394966,-7.497461208119258
490,1.0103809532735704,0.03755293730779447,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
491,1.0104493999281892,0.03397794745192623,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
492,1.0103628167437537,0.03074460672393088,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
493,1.0103085218739642,0.027819938761413844,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
494,1.0103131518964734,0.025172861318485725,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
495,1.0102107065587063,0.022778577560445948,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
496,1.0101225090221224,0.020613686053540345,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
497,1.0101091979324128,0.018654697997955102,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
498,1.0103552346235307,0.01688118975985926,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
499,1.0104051047861353,0.015275537720605633,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
500,1.010279183324698,0.013822152392486181,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
501,1.0102253246593131,0.012508867949657675,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
502,1.0102496927585585,0.011324499007448799,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
503,1.0102511523610538,0.010250675789639003,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
504,1.0101732888752337,0.009288359129858351,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
505,1.0101557147021414,0.008420947255594783,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
506,1.010223375703622,0.0076247625747785696,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
507,1.0103079096131684,0.006902087995037841,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
508,1.0103115641456277,0.006246450116668672,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
509,1.0103218512472063,0.0056515523269954045,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
510,1.0101974593615721,0.005114842630940428,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
511,1.0100947655948274,0.0046297280925993445,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
512,1.0101516726975932,0.00418999958337437,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
513,1.010216023280962,0.003794325592272542,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
514,1.0102969441148022,0.003435978604690299,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
515,1.0103278157925233,0.0031092370822664037,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
516,1.0102927497083671,0.002816714953130912,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
517,1.010239270105226,0.0025570126959721805,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
518,1.010202144467707,0.0023186050039194295,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
519,1.0102064771767423,0.0020989694212834925,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
520,1.0102030557090866,0.0019029454993968568,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
521,1.010165390135876,0.0017255152414308431,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
522,1.0102911620451998,0.001562310011493339,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
523,1.010443257046313,0.001414414981157713,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
524,1.010488873312162,0.0012813690554935885,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.25370871264490275,0.0,0.0,-0.03213548675977715,-0.28584419940467987
525,1.0104542002101726,0.0011601957929930468,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
526,1.0103881599890436,0.0010497714531410279,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
527,1.010321946203158,0.0009502253085135178,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
528,1.010299153926629,0.0008633453652692384,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
529,1.0103143391855376,0.0007934476898208709,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
530,1.0105740606552165,0.0007300099616404954,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
531,1.0104983747352385,0.0006634917613802976,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
532,1.010347901057155,0.0006013926285855973,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
533,1.0102894186135876,0.0005471760401106886,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
534,1.0103089989424379,0.0004977235172173998,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
535,1.0103233559406484,0.00045101299855068174,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
536,1.0102447589999166,0.00042509568295103455,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
537,1.0102232484836067,0.00040167423190519007,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
538,1.0102395687201042,0.00036893076935240563,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
539,1.0101618155938772,0.000342209568784554,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
540,1.0101950742238575,0.00031261776314916263,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
541,1.0102246996020998,0.0002829319310953473,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
542,1.0102989805516012,0.00025745846823538554,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
543,1.0102965627904958,0.00023494498274391053,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
544,1.01019690163756,0.00021312366198471646,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
545,1.0102342948747567,0.00019435185437648,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
546,1.0102437556351935,0.00017738169366507468,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
547,1.0103056596225066,0.00016076388948534396,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
548,1.0102904559630852,0.00014754883461178854,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
549,1.0102480610652034,0.00013550114974285614,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
550,1.0102168255124127,0.00012487101917157343,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
551,1.0102925329851544,0.00011509542488977951,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
552,1.0103180892684944,0.00010418201501651088,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
553,1.0102589118818186,9.539631363205489e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
554,1.0102372654172485,8.742346404943167e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
555,1.0103129665324884,7.951831211990033e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
556,1.0101941501456104,7.286007266800709e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
557,1.010091993282166,6.736651292325239e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
558,1.010115293344575,6.242409804161248e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
559,1.0102698673666464,5.750191643654619e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.008431081441979649,0.0,0.0,-0.031888995999800544,-0.04032007744178019
560,1.0103084726456932,5.284924988632704e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
561,1.0102233588601484,4.917781000676387e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
562,1.0102551703680225,4.794167881789195e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
563,1.0103657413031157,5.040339203792372e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
564,1.0101710206460446,5.032920614509298e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
565,1.0101818012955712,5.1170427568912065e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
566,1.010142380823015,5.3767747962460416e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
567,1.0101480701182977,5.139445934097089e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
568,1.009993461396233,4.733668254949209e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
569,1.0100921364935986,4.6229398171439126e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
570,1.0102457525510888,5.139557366281943e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
571,1.010351490360128,5.314721800816473e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
572,1.0104037601813678,4.9238776738911205e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
573,1.010325129932071,4.530513213628097e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
574,1.0103226697026224,4.741744025932144e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
575,1.0102402787782672,4.982447136520384e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
576,1.010116641409911,5.285556527977769e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
577,1.0100732857895989,6.17330234887665e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
578,1.0101566270252547,6.539018350240503e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
579,1.0103601810465126,6.250529843192697e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
580,1.0105922494233013,5.709865799044666e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
581,1.0105886470001098,5.370013401369438e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
582,1.010522007940569,5.649623528736642e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
583,1.0104468830595126,5.931946998989871e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
584,1.010341804008819,5.661455000546814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
585,1.010204519833902,6.429396421919992e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
586,1.0100415866139434,9.428983679961971e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
587,1.0100606186912262,0.00011149527448509335,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
588,1.0101780883509064,0.00010362181145774281,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
589,1.0103180676357235,9.594108313052111e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
590,1.0103671275012391,9.325282258664343e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
591,1.0104955721295243,9.7328344766189e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
592,1.0105114886320075,0.00010915763282168167,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
593,1.0105066003162315,0.00011223802330504463,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
594,1.0103989557467548,0.00010481849347939446,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001654712030321323,0.0,0.0,-0.03172017558554363,-0.033374887615864955
595,1.0103297389312806,0.0001049219302697022,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
596,1.010350389604805,0.00010542005459189004,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
597,1.0103376343319392,0.00010510447948421052,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
598,1.0104421618805128,0.00010319212704107842,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
599,1.0104380008202138,9.47180253892898e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
600,1.0103545083396044,8.839839288913547e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
601,1.0102283289096399,8.528814335071959e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
602,1.010129522592396,7.990883896232653e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
603,1.0101617791112583,7.242226152353863e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
604,1.0103081989118485,6.807789461085202e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
605,1.0103163488899496,6.428112261764958e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
606,1.0103855069397094,5.9756363778289076e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
607,1.010281001015104,6.122906137923921e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
608,1.0101942440684564,6.681852696663131e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
609,1.0102211016701867,6.617632229891836e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
610,1.0102391233100474,6.49721161490189e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
611,1.0101599835094937,6.457417633488977e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
612,1.0100815975801753,6.113739237227743e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
613,1.0100679352112145,5.8700682846090765e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
614,1.010155052443551,5.7730096854220036e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
615,1.010290780031528,5.543803580514776e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
616,1.0103833105971378,5.023958641643232e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
617,1.0103168900535118,4.691030431830449e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
618,1.0102027348873144,4.654656879082036e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
619,1.01027429894859,4.540201316874349e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
620,1.0101501939806947,4.294820395993016e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
621,1.0101233167258836,4.659703953718947e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
622,1.010117965164146,5.400381947307839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
623,1.0101969455561326,5.433102254583761e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
624,1.01024176625577,5.290149077094283e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
625,1.0103100466325448,5.177951063437312e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
626,1.0103154200824052,5.037777646890664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
627,1.0102156830125826,4.992163073910234e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
628,1.0101019634456376,4.641593816426609e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
629,1.010116772220797,4.342413801324676e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0014517270534464856,0.0,0.0,-0.031979921583137776,-0.03343164863658426
630,1.0101480971582875,4.171276353123109e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
631,1.010063095264884,4.102288024280439e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
632,1.0101540108705869,3.954278611502676e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
633,1.010224905927431,3.8059961400432445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
634,1.0101652530318768,4.158780600112227e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
635,1.0102265910138988,4.3094488496126746e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
636,1.0104289335063197,3.9369841377990115e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
637,1.0103591103689145,3.727925539127813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
638,1.010267252055122,3.635027870806577e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
639,1.0101509766819574,3.6129752818883606e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
640,1.010096765774458,3.5073204621052545e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
641,1.0101471087438942,3.262347287789236e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
642,1.0101668351358757,4.2442081670432554e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
643,1.01021936286546,5.064878805567813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
644,1.0102363568176345,4.791882429641879e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
645,1.0101710333810618,5.089819438552641e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
646,1.010091352858191,5.419998795714746e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
647,1.0101934039631446,5.1800055456286785e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
648,1.0102929836662928,4.7091131368191024e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
649,1.0103574197164333,4.3707026277091e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
650,1.0103998256307274,4.0838862210288305e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
651,1.0104526445774749,3.801310518683403e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
652,1.0104359399787746,3.7508346702391406e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
653,1.0104850714327127,3.7571855840487845e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
654,1.0104832333736669,3.905315531225508e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
655,1.010447012948316,4.198208343425398e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
656,1.0103754687250088,4.232971633000262e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
657,1.0103252373070166,4.139624351761613e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
658,1.0103451635356955,3.904819853293863e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
659,1.0103205694709703,3.604708706879002e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
660,1.01042546834639,3.337057578181433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
661,1.0104170749617902,3.0498607050635805e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
662,1.0103513543059264,2.9541268118418764e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
663,1.010290415249761,2.9957134102405075e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
664,1.0102033157548478,2.863939586428054e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.000801781326134808,0.0,0.0,-0.032198939787251975,-0.03300072111338678
665,1.0102289341948816,2.609996170237777e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
666,1.0102264904700133,2.6136184790278628e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
667,1.0102576479568277,2.613142253517813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
668,1.0103396681361272,2.4634265315456008e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
669,1.0102776441214332,2.4772395673984624e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
670,1.0102352181369154,2.733883499780825e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
671,1.010197923287701,2.8065046139441e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
672,1.0101514048104268,2.544169019505469e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
673,1.0102334668263686,2.3242769766103803e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
674,1.010218245707737,2.3376925114562763e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
675,1.0102988007365268,2.3536548204696566e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
676,1.010291851756176,2.2257497595011833e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
677,1.0102454906233007,2.161520673093061e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
678,1.0102533638263533,2.1390389326287324e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
679,1.0102432628918632,2.1348720796391615e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
680,1.010274545979924,2.0249799936854426e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
681,1.0102982787167643,2.0043368372864087e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
682,1.0102728062065995,1.9956639884680897e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
683,1.010227395491623,1.8559365881923147e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
684,1.0103044183778016,1.719610712200065e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
685,1.0102561283657139,1.5601324228816672e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
686,1.01027379300907,1.4340914206552086e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
687,1.010172386059834,1.3438678938700114e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
688,1.0101030790702354,1.2486309523253713e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
689,1.0101239668877942,1.199207023140991e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
690,1.0101476346603016,1.2413913407214253e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
691,1.010186440141947,1.2356187709787279e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
692,1.0101720093321993,1.1398712079517655e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
693,1.0101966366679997,1.2802142378708679e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
694,1.01008615173233,1.6706754520516777e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
695,1.010010042203864,1.7811914608762772e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
696,1.0102201490633063,1.6253995195297114e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
697,1.0103591878492306,1.5319933105988043e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074
698,1.0104507203022683,1.4380571547872484e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0006046267109662201,0.0,0.0,-0.031623128686087854,-0.032227755397054074


==> data/eval_hist_no_act_new_new_filter_solar_randomization_8f.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0104367224325141,0.00470369549256693,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
1,1.0103569807273958,0.004260446058791906,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
2,1.0103120663229077,0.0038607709435150737,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
3,1.010274664485649,0.0034992714376497706,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
4,1.0104151557184757,0.0031666164903713795,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
5,1.0103577601652136,0.0028664991886748624,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
6,1.0103684602166725,0.0025950984522882165,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
7,1.0103088778055247,0.002350842225726443,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
8,1.0102310031889234,0.0021307708631140435,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
9,1.010177863398051,0.0019303453993576975,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
10,1.0101695616773243,0.0017511371265849,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
11,1.0103430186858233,0.0015880668027840848,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
12,1.0105285215665067,0.0014369066609780782,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
13,1.0104599871017912,0.0013009177573781658,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
14,1.01038508123766,0.0011802735225566524,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
15,1.010229446225736,0.001072124084536565,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
16,1.010161696372536,0.0009722194943228768,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
17,1.010185688283938,0.0008865696555478942,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
18,1.010090426886422,0.0008232677575673035,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
19,1.010204315721988,0.0007594282366229137,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
20,1.0103103720787812,0.0006884200199764236,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
21,1.0104676597374023,0.0006323125726757977,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
22,1.0105088947741943,0.0005843932175252828,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
23,1.0104174504547505,0.0005329547268014889,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
24,1.0103498352530624,0.00048489732449065036,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
25,1.0104325795528852,0.0004429582459150936,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
26,1.0104898325611866,0.0004068757725644478,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
27,1.0104451901016045,0.00038291668316749975,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
28,1.01047936431232,0.00035974896974722925,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
29,1.010428165240163,0.000329249043989913,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
30,1.0103889735743883,0.0003005493877741431,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
31,1.0103655281987414,0.00027454843682789954,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
32,1.0104136307332106,0.0002505822058234841,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
33,1.010422816545304,0.00022825331509641975,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
34,1.0104640539500067,0.00020680624905091338,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.055520421802869986,0.0,0.0,-0.03285642667695165,-0.08837684847982163
35,1.0105623074308077,0.00018775225414973656,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
36,1.010594017511662,0.000171037047647679,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
37,1.010691503796458,0.00015589673716683795,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
38,1.010658315096994,0.00014178012576530923,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
39,1.010499482737019,0.0001286856543300135,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
40,1.010287738188572,0.00011712617508001258,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
41,1.0101491919533507,0.00010987692200731875,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
42,1.0101650631769903,0.00010396764375945146,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
43,1.0102619446242036,9.900692448072134e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
44,1.0102985639889075,9.329370426843756e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
45,1.0103259401029525,9.0639762928299e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
46,1.0102874471869547,0.0001059135916128461,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
47,1.0103160812490115,0.00012654504238796755,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
48,1.0103327807342268,0.00012842705991307867,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
49,1.0102904991710617,0.00011860498090575088,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
50,1.0102835146081703,0.00010980050801591486,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
51,1.0101706902732768,0.00010091716244714072,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
52,1.0102550285580927,9.202249271139666e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
53,1.01035305695572,8.350003447316793e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
54,1.010481982008996,7.580453050971604e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
55,1.0105518410344447,6.902822876743978e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
56,1.0104810257699601,6.284038726726188e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
57,1.0102942757295537,6.0536623870129796e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
58,1.010279807536414,5.887294107874098e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
59,1.0102389158336122,5.701147747985466e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
60,1.010245867515189,6.186640387574576e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
61,1.0103045178104084,6.701297919312224e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
62,1.010461930140012,6.483717473295857e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
63,1.0104089809511678,6.867480435548935e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
64,1.0103599161651389,7.355611421840924e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
65,1.0103484965371186,6.933233570085244e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
66,1.0102775280420304,6.394924764504711e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
67,1.0102976608676206,5.86462632334113e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
68,1.0103428192515405,6.158536113480033e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
69,1.0103953123207037,6.352620181381832e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.002508610991151938,0.0,0.0,-0.03323386293314801,-0.03574247392429995
70,1.010554940991185,5.8050523299565635e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
71,1.0105408007228491,5.327621093685137e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
72,1.0104881615657364,5.0016123547487016e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
73,1.010348895128392,4.6889940309120536e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
74,1.0102387576454734,4.290420184462464e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
75,1.0100784667635665,4.0421099674200166e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
76,1.0100204527361427,4.6108738674427824e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
77,1.01000426914175,5.066977860568408e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
78,1.0099762000788512,4.674342042002774e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
79,1.0100759521174791,4.84824589176323e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
80,1.0101140353040097,5.626302553079235e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
81,1.0101165380802217,6.907689583996151e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
82,1.0101456670092552,7.835876253463815e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
83,1.0099999813073826,7.603444829865766e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
84,1.0098598820638627,7.026664603302839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
85,1.0099090050594202,6.593943813482076e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
86,1.0099245478213161,6.255027449712299e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
87,1.0100316154290154,5.785260163819486e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
88,1.0102185162550004,5.284870804243488e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
89,1.0102552995919731,5.2678355540807745e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
90,1.0101976861277961,6.081763033409724e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
91,1.0101735278303998,6.371113752746149e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
92,1.0100381016768618,5.771544482794971e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
93,1.0100233488890011,5.537379835707987e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
94,1.0101076472670136,6.59490756602101e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
95,1.0101814138400615,7.554710931386883e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
96,1.0103270203726675,7.161055444622976e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
97,1.0102491784203833,6.514083788801734e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
98,1.0102330458570994,6.457615933230572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
99,1.0101857040869566,6.484026870444006e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
100,1.0100206742093294,6.0697792602758855e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
101,1.0101341578631502,5.82148029534982e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
102,1.0101864945266055,6.293033886284894e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
103,1.0102753352088552,6.500245530178725e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
104,1.0103036793542026,5.9028529351553834e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0011519076109619037,0.0,0.0,-0.03244207004783172,-0.03359397765879363
105,1.0101711579006063,5.429688457321578e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
106,1.010176506416636,5.842144415708607e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
107,1.0101521603789736,6.208729420369499e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
108,1.0101660974634745,5.810841141652574e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
109,1.0102066149715363,5.7003403970881685e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
110,1.0101115765207802,5.586304662732256e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
111,1.0101210641231126,5.474703545406203e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
112,1.0100780180846722,5.289300589933511e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
113,1.0101096314234628,4.8416479303918446e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
114,1.0103897477748682,4.4115272683787504e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
115,1.0104688467631555,4.034817665937664e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
116,1.0103895193204406,3.86161024572394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
117,1.0103307160579134,3.6694700431061544e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
118,1.010205742243378,3.388631294608495e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
119,1.0101805600409646,3.132620428055394e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
120,1.010193097350756,4.9062595647370395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
121,1.0102852717611899,7.2754646003183e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
122,1.0102705240804049,7.364488937695467e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
123,1.0102915905261813,6.784870117537813e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
124,1.01034252365828,6.79730213753238e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
125,1.0102838983768105,6.837960177966041e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
126,1.0102344189041543,6.330176709009629e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
127,1.0102470731012834,5.928252341880699e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
128,1.010229924181133,5.566267784786925e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
129,1.0102391736486098,5.0586683433767634e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
130,1.0101229824052234,4.6841341020162895e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
131,1.0101952235575613,4.366344400048291e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
132,1.010214271746551,4.08756002478171e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
133,1.0102834613692828,3.798846959845581e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
134,1.0103846841507074,3.4487587308903296e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
135,1.0104081714347437,3.130502289714922e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
136,1.010263277000049,3.170251528317201e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
137,1.0103333328367674,3.2350587762783445e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
138,1.010174462313794,2.9793178426948307e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
139,1.0101590054419112,2.8786011903775754e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0009013648291704728,0.0,0.0,-0.0332118309810541,-0.03411319581022457
140,1.0101471593564195,3.177993475543991e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
141,1.0101472398814908,3.399943678406578e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
142,1.0102320144593064,3.570386734818212e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
143,1.0103886912517213,3.6353379789308464e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
144,1.0104757757756195,3.875752711795432e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
145,1.010426360882412,4.179671088236106e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
146,1.0105230458986474,3.918132871525132e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
147,1.0104733371941108,3.5767384476644164e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
148,1.0104816268721841,3.406152896941e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
149,1.0104758479842937,4.1057164585451086e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
150,1.0103934087334612,5.1304191027820714e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
151,1.010382023003852,5.200493103558852e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
152,1.0103539673906592,4.942657411670154e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
153,1.010252263564551,4.717135408146587e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
154,1.0104298887858685,4.2757965062342395e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
155,1.0104328028495033,3.869356161141923e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
156,1.010456424943907,3.6810621133967815e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
157,1.0104151715861316,3.549534325424518e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
158,1.0104643295174573,3.294038980011838e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
159,1.0103663707779493,3.3618392962700874e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
160,1.0102843726293989,3.8718136002400874e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
161,1.010102914377546,4.0565159882441666e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
162,1.010128314748599,3.772643789497995e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
163,1.0100292308105352,3.473861419836814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
164,1.01009897478456,3.203134856193792e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
165,1.0102014054007464,3.1205027418273845e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
166,1.010348572182855,3.313940767327872e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
167,1.0104303002906192,4.51603735937548e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
168,1.010371900269507,5.352001226125144e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
169,1.010465714914803,5.234249794576631e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
170,1.0103455025282053,5.095945185277317e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
171,1.010450371696399,4.959559387071065e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
172,1.0104315392699001,5.678411602133215e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
173,1.010451831839503,6.526729356792382e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
174,1.010465196263967,6.429741294771167e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007604330775202729,0.0,0.0,-0.03324571318858502,-0.03400614626610529
175,1.0104509425586365,6.0272177351221594e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
176,1.010443943233799,5.8664323423016294e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
177,1.010350744910883,5.656198834305269e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
178,1.0102907714949,5.2606670610855927e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
179,1.0102343730192511,4.77326233285727e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
180,1.0102900025841948,4.342324501447894e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
181,1.0103586779411526,3.941125480862048e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
182,1.0103481159101149,3.569402757152818e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
183,1.010303255748155,3.4674623045191706e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
184,1.0103288112410038,3.588339289619064e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
185,1.0103202479038351,3.6546107203315634e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
186,1.0102671230078697,3.5171663630244364e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
187,1.0103513376305693,3.3528678598752814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
188,1.0104834970580456,3.192183261116581e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
189,1.0104485083880699,2.934258498668351e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
190,1.0102599033919863,2.6988070021217347e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
191,1.0101351429244287,2.4461262360078576e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
192,1.0100702797065788,2.2894147561040218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
193,1.0100822819988486,2.2577857601965392e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
194,1.010050332251196,2.7570080485091335e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
195,1.0099983552351084,3.104851736348403e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
196,1.0100303741965062,3.6677852293708206e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
197,1.0100653154315289,5.047079368067688e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
198,1.0101500757519861,5.851536777783002e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
199,1.0101671887420616,5.725837120525626e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
200,1.0102913678536112,5.2486609916243e-05,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
201,1.0115012759394724,4.904262751347576e-05,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
202,1.0132101243959655,4.550334889621925e-05,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
203,1.0123505883722825,4.1567401778488656e-05,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
204,1.0013134578335487,4.0396121815618035e-05,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
205,0.987209102597347,3.958950433080841e-05,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
206,0.9890937700667739,4.147342734039017e-05,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
207,1.0022534681196922,0.0004437164514472036,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
208,1.0152789401184346,0.0019524567070040326,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
209,1.0225603043304963,0.002922078753097456,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-0.009314890161967798,0.0,0.0,-0.02684089573175041,-0.036155785893718206
210,1.0210503019986656,0.03386894610691303,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
211,1.0170822230901286,0.14233092570095315,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
212,1.0163004897485035,0.21340680347852362,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
213,1.0173494386131068,0.23266867605140562,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
214,1.0183854006132311,0.31900368790293343,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
215,1.0165974471177806,0.40418831824911594,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
216,1.0064933297204728,0.4101831679261879,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
217,0.9915539285202428,0.37544982348556055,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
218,0.9811433182915211,0.3428473099776065,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
219,0.9844772495837729,0.31106347242573706,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
220,0.9993050277386047,0.2818475508054141,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
221,1.0138661423220614,0.2558548395122247,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
222,1.024650623335872,0.26034552305393366,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
223,1.0247782333590558,0.35048150856764926,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
224,1.0192563250925863,0.4733536251059914,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
225,1.0167109336473636,0.4991736092183911,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
226,1.016315352068741,0.5033298704257351,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
227,1.0172058207372974,0.6000900384341965,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
228,1.0186108100609372,0.7123287426608678,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
229,1.0117917483195913,0.7283915250348042,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
230,0.9960917526879568,0.6709822395768701,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
231,0.9838974302467483,0.6138540975275693,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
232,0.9815771789363114,0.5596174865843088,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
233,0.9917685934090069,0.507034032233607,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
234,1.0073056125797073,0.45936148118715453,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
235,1.0204688034542986,0.4263193771079257,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
236,1.0273848172467883,0.47634281345357304,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
237,1.0264586931503161,0.5949517337673051,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
238,1.0227989547781853,0.6395230982681382,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
239,1.0206329489020516,0.6103008107554257,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
240,1.0199744239303483,0.648428550415098,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
241,1.0193737538028744,0.7622841610994412,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
242,1.009754179710795,0.8279192352390534,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
243,0.9931478870526441,0.797149697002997,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
244,0.9819844129419717,0.7259320379186048,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-11.168533790338982,0.0,0.0,-0.049517795442889125,-11.21805158578187
245,0.9802212890296086,0.6606502543191537,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
246,0.9908733704930912,0.6007084005523496,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
247,1.0068840217934953,0.5445332369562567,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
248,1.0204326306442835,0.5184274040734934,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
249,1.019440934244968,0.5954583498729661,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
250,1.0066358706601508,0.7202980495558688,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
251,1.0009088401813433,0.7473176228271374,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
252,1.0078528557816244,0.7078050486715444,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
253,1.0208729661639793,0.7458632480550087,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
254,1.0284408222000168,0.8630974744707828,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
255,1.0289543428430024,0.8882740919854144,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
256,1.0207050137749005,0.842030840005802,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
257,1.0016007032836098,0.8145300628862936,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
258,0.9830310502960108,0.7629723979347498,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
259,0.9802316261869665,0.7458995749339055,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
260,0.9925852302699236,0.7653722103228192,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
261,1.0081336466323896,0.7365354609427832,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
262,1.0210765267853446,0.6832476310846323,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
263,1.018414685500799,0.7452629871258853,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
264,0.9993091009831137,0.9574672594989742,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
265,0.9911959714768042,1.0665796748746825,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
266,1.0018664206288173,1.0164164489805314,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
267,1.0171357779126122,1.024274566847493,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
268,1.0302055065841644,1.1051780962469226,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
269,1.034999842015962,1.095827366401808,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
270,1.0305983321973198,1.0760645998627065,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
271,1.0155400378071189,1.1049949857931765,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
272,1.0015284666395607,1.0591227030596144,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
273,1.0029403150034157,1.0430195484907419,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
274,1.0127339184726112,1.1093591622015762,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
275,1.023133004627937,1.124814422937901,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
276,1.018289338737455,1.0489347929184958,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
277,0.997383868193086,1.008581985854625,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
278,0.9799702725016189,1.0646917484863483,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
279,0.9817722518247369,1.0622841217515147,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.01735724669693,0.0,0.0,-0.03337463301678701,-20.050731879713716
280,0.9975147504394096,0.9841891110748626,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
281,1.012660978055878,0.9509563837870678,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
282,1.0251183070677596,0.904113985971555,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
283,1.0286558626580586,0.9307382826112676,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
284,1.0247905873684384,1.1064020191938786,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
285,1.0212949653570778,1.1628799712192601,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
286,1.019596635087861,1.109516202613267,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
287,1.0188443201349628,1.149469088880529,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
288,1.0134014036030643,1.2303266674867777,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
289,1.0009018010993773,1.2298106322678746,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
290,0.9889100732442324,1.1375483361699807,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
291,0.9815967882013431,1.0327452585110664,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
292,0.9868522868020857,0.9400162095084998,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
293,1.002948885686648,0.8534253232577684,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
294,1.0173815172577567,0.7821057393255222,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
295,1.0250534354175262,0.7702604965065913,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
296,1.0206904632339735,0.8222535920223097,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
297,1.0139354269789902,0.8582636579851443,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
298,1.013357997393958,0.8191616097324603,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
299,1.0149255997294762,0.809786970688997,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
300,1.0182354186379547,0.9016862824991094,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
301,1.021831396967453,0.9684014106935043,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
302,1.0133334481379503,0.9281951436427324,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
303,0.9933319923274462,0.8509666281078855,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
304,0.979128827800435,0.7830198229701641,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
305,0.9764716471901544,0.7105188436285813,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
306,0.9868324562625372,0.6461064432764257,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
307,1.0035883796165528,0.593503946694336,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
308,1.017982099151472,0.5548779770750367,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
309,1.026755796930474,0.6404933667838583,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
310,1.0262020902913693,0.8247430891983016,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
311,1.0212960526774093,0.889843030850676,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
312,1.018501868409654,0.8425335911445073,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
313,1.0180112682292004,0.8677651984087713,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
314,1.0185075839641409,0.9874000571534489,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.741007558513544,0.0,0.0,-0.04105034140347887,-18.782057899917024
315,1.0168259480107686,1.0654287663501403,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
316,1.0073802262817098,1.0320800541953894,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
317,0.9927310663123668,0.942189113449629,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
318,0.9819667845355617,0.8591835345270775,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
319,0.9841777857246696,0.782055964575422,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
320,0.9984087601750339,0.7083943107195381,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
321,1.0131918726004172,0.6416782348087315,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
322,1.0247733217588968,0.606799543444158,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
323,1.0231868429200128,0.6566744095152475,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
324,1.0151001033078706,0.7476556476250359,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
325,1.0132816167702117,0.7506870281943887,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
326,1.0141269378320052,0.7257087350472229,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
327,1.0172525391915985,0.7933673355498875,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
328,1.0214215962657864,0.8929299319515652,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
329,1.0137594035706263,0.8947793692335282,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
330,0.993986692590131,0.8256115580172165,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
331,0.97970401673137,0.7622242908635536,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
332,0.977956528161534,0.6938084252700479,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
333,0.9890363197893388,0.6300194011968783,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
334,1.0054139518157286,0.5789939497059191,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
335,1.019295594598384,0.5395744412815404,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
336,1.021945273520194,0.6173442507862967,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
337,1.0163414817829253,0.7965038278992651,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
338,1.0135340940735567,0.8586467018562332,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
339,1.013659891960372,0.8137849255614391,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
340,1.015462609682454,0.8454117554838975,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
341,1.0181152137735734,0.9613986803243046,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
342,1.0200641716623027,0.9963163576133423,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
343,1.0107955479883501,0.9254058000637588,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
344,0.9928713554913298,0.8421720436673503,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
345,0.980621550851963,0.7656127273915899,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
346,0.9794327605769114,0.6935234857802026,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
347,0.9909903997878574,0.6304939918528063,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
348,1.007042113853181,0.5752153161250381,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
349,1.0205512668468713,0.5400816456351462,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-17.87092275321335,0.0,0.0,-0.027007472600645472,-17.897930225813994
350,1.0278308692998301,0.6146432474247988,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
351,1.027200708512832,0.7578033575248202,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
352,1.0234484363688165,0.7932579468063299,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
353,1.0211903536925016,0.7529916663405796,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
354,1.0205723487034137,0.7942998174030602,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
355,1.0199884970264386,0.911150993695613,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
356,1.010676804234344,0.973655178364002,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
357,0.9942383236367323,0.9340713088618986,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
358,0.983015045843054,0.8506672366386567,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
359,0.9807044246589421,0.7735202395678562,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
360,0.9906619691889484,0.7029184715787806,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
361,1.0066756930382519,0.6369808450153363,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
362,1.0202367041000577,0.6004795122643818,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
363,1.0205302414086375,0.665372300033662,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
364,1.0099562609129382,0.7805257328619302,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
365,1.0049333372173062,0.8037013678699191,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
366,1.009891787700835,0.7575989793641542,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
367,1.0207662629415235,0.7848046251939556,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
368,1.0271739775717397,0.894775033882363,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
369,1.0268175539364657,0.9200759075083413,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
370,1.016376004650261,0.8618442947444027,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
371,0.9952335225097474,0.8125992820343684,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
372,0.9795066190715791,0.7520207457443215,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
373,0.9824445356307275,0.7163599962459141,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
374,0.9980585086432607,0.7095950355656125,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
375,1.01301440952842,0.671334469108151,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
376,1.0171973420256115,0.6323189930282905,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
377,1.0045003506138124,0.7443523903943206,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
378,0.9959692529721091,0.9673044426077835,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
379,1.0044819885471608,1.025643040998965,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
380,1.018167935960872,0.9837161429037231,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
381,1.028760378976617,1.037038922556926,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
382,1.032306851992272,1.0650589260637775,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
383,1.0304423659971755,1.0139425822047754,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
384,1.0265323515592202,0.9725330108475687,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-18.463565579670714,0.0,0.0,-0.04660975497350094,-18.510175334644217
385,1.0144631734331289,0.9194270349456852,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
386,0.9946815816853817,0.8963344614817963,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
387,0.9815176738071829,0.9323123561105169,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
388,0.9860829854475883,0.9254306904972462,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
389,1.0017266992329683,0.8571142926377464,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
390,1.016101758471763,0.778982478274035,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
391,1.017879349715927,0.7526269551420328,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
392,1.002695162694922,0.8743006126655406,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
393,0.9952109906844028,1.0542388517205923,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
394,1.0053068126425124,1.069909650338568,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
395,1.0191951558630625,1.025293826098062,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
396,1.0295207436530138,1.0780294434478468,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
397,1.0325154876383098,1.0872013251954211,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
398,1.0302733520826783,1.040136059399032,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
399,1.0259824764251064,1.0147839466516593,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
400,1.0166490345426817,0.9623256150060405,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
401,0.9998173485597289,0.9451954520197436,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
402,0.984496490368399,0.9820471055057469,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
403,0.9864585363452882,0.9678078875352201,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
404,1.0013437873750222,0.8928165741081522,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
405,1.0151575132209043,0.8121721170541636,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
406,1.016387588735434,0.7682705522077615,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
407,1.0014864168894335,0.8299312094165157,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
408,0.9899829127281093,0.9808745225802513,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
409,0.9959506583062455,1.0191754679835028,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
410,1.0112460477388336,0.973008477297213,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
411,1.025373734799952,1.0076863301430652,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
412,1.0319027661003786,1.0090920787703126,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
413,1.0316530624672275,0.9659817314149015,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
414,1.030405310140125,0.9757752996970543,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
415,1.0285187349302414,0.9452743937229999,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
416,1.024423582894832,0.9167573032153196,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
417,1.01098966378321,0.9855051142716459,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
418,0.9918075328648905,1.029031060102957,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
419,0.9793827295830803,0.977932103588317,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-20.186967927918726,0.0,0.0,-0.05087463945369498,-20.23784256737242
420,0.9820023341677632,0.8890100807116358,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
421,0.9965807815004751,0.8052147460640608,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
422,1.0119134415385873,0.7350353057947723,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
423,1.0207310198809827,0.7278477531902384,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
424,1.0124190253257552,0.8642392382476494,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
425,1.0008838544077536,1.0370482922530684,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
426,1.005345772612277,1.0493657596220896,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
427,1.017608325529092,0.9980123396375464,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
428,1.0287579038014611,1.0458578862712244,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
429,1.0329010133032783,1.1052315888608975,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
430,1.02998851896656,1.0627132809151842,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
431,1.0159038163855574,1.0043642965442994,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
432,0.9928142944968097,0.9490198200402482,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
433,0.9779361941846139,0.8973926764879476,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
434,0.9824923477377215,0.9098550851669519,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
435,0.9990919389983494,0.9040377067886781,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
436,1.0144180559522622,0.8395909613847655,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
437,1.0197384459033854,0.809626499679098,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
438,1.0076433417040416,0.9783074829525481,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
439,0.9968415343278776,1.2288512361804094,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
440,1.0031707551979767,1.2628255057964388,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
441,1.016845404982617,1.2061662306715342,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
442,1.0294707774784422,1.2582485680552182,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
443,1.0344834341687135,1.2823075140574773,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
444,1.0313984771153613,1.214084764620109,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
445,1.0173646805462255,1.1610802194907186,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
446,0.9944569742226338,1.097532900147315,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
447,0.9852284954807448,1.0456940981267533,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
448,0.994691289680622,1.0747179298508254,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
449,1.0093054969691109,1.0788134635184536,0.0,0.029999999999999916,0.005777101433138254,0.0009999999999998899,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
450,1.01898360106133,1.0058067429400555,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
451,1.0205804662754314,0.9588792077040691,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
452,1.0168883245418099,1.1088090243131892,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
453,1.011649964232339,1.2816899988090094,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
454,1.0081472954679138,1.2484627198529628,0.0,0.029999999999999916,0.0,0.029999999999999916,-21.794225486081007,0.0,0.0,-0.03480675720122275,-21.82903224328223
455,1.0076673651064574,1.1951626710510994,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
456,1.009629702439086,1.200655542058629,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
457,1.0123074499423723,1.1537992694561954,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
458,1.0142776001987224,1.055449072290752,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
459,1.0146719059406983,0.9638681441194799,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
460,1.0136708185418184,0.8878849631064536,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
461,1.0120544752366296,0.8120995300215373,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
462,1.010779682120718,0.736449021361288,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
463,1.0099155339080965,0.66908315274788,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
464,1.0097519890584439,0.6100468188577974,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
465,1.0099656343652867,0.5547197744518647,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
466,1.0103375477128012,0.5024553123467747,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
467,1.0106475560895984,0.45549412198579764,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
468,1.0107079532383985,0.41382341398126876,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
469,1.0104535297278214,0.37586555620234274,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
470,1.0101031191037497,0.3407421142743081,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
471,1.0099557927788498,0.30840103205783714,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
472,1.0098057867174701,0.27906425057661927,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
473,1.0099931003279037,0.25256911693356743,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
474,1.010285683618363,0.22857324873452223,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
475,1.0105514212196713,0.2068238230236603,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
476,1.0107161199577341,0.1871783223248146,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
477,1.010698970620454,0.1694156228843753,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
478,1.010560058202313,0.15331664061622302,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
479,1.0103547194563383,0.1387331288560083,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
480,1.0102139537483856,0.12555057600796332,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
481,1.0100827314071557,0.11365638419531046,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
482,1.0101067535978796,0.10288899675210164,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
483,1.010112923874584,0.09311296116769997,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
484,1.0101533698313232,0.08424987277224973,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
485,1.0100826848823248,0.07624426042077118,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
486,1.0101789913311656,0.06901035984899272,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
487,1.0102278414491048,0.06246111392736488,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
488,1.0102222034691075,0.05652362194488242,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
489,1.0102949484575188,0.0511409382915288,0.0,0.029999999999999916,0.0,0.029999999999999916,-8.353966946053397,0.0,0.0,-0.03366760637245711,-8.387634552425855
490,1.0103414585733652,0.04627075015053395,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
491,1.010415661259931,0.041865229678518495,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
492,1.0103394553044567,0.037880426659628416,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
493,1.010293940959648,0.03427567882931283,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
494,1.010300988219046,0.031012831220156415,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
495,1.0101943229288692,0.02806091252438126,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
496,1.0101001173664121,0.025391384751560865,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
497,1.0100836136886868,0.02297697103264274,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
498,1.0103308512443834,0.020791629886853433,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
499,1.0103857815651232,0.018812865853475795,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
500,1.01026595671574,0.017022120321485663,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
501,1.0102152355982206,0.015404136554039605,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
502,1.0102379104952681,0.013944575519322103,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
503,1.0102342572679914,0.012621813807205949,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
504,1.0101511153864542,0.01143376284588662,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
505,1.0101309209346192,0.010362273167703967,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
506,1.0101999452169643,0.00938120264387836,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
507,1.0102892104273153,0.008490704889657428,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
508,1.0102983673582104,0.007683540755179519,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
509,1.0103120164455182,0.006951782100928283,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
510,1.0101876918758919,0.006291533174386706,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
511,1.0100826298414036,0.005694755121878164,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
512,1.01013596269447,0.0051537031193164065,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
513,1.0101979317741185,0.004666486503527596,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
514,1.0102807087638321,0.004225470593433608,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
515,1.0103173350735803,0.003823761702973734,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
516,1.010288276697277,0.0034631483100603854,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
517,1.0102371770709897,0.003141888886877239,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
518,1.0101978492080625,0.0028478864765766826,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
519,1.0101975384587754,0.002577701489498602,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
520,1.0101894657136843,0.002335990167234451,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
521,1.0101484286082045,0.0021175559709674923,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
522,1.010273020380094,0.0019171825309761644,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
523,1.0104271668041351,0.0017353105194484052,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
524,1.0104782892636648,0.0015715762065556741,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.2740413510484672,0.0,0.0,-0.031893711311645506,-0.3059350623601127
525,1.0104503937940372,0.0014228204779009788,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
526,1.0103881052157493,0.0012874617300029274,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
527,1.0103197653954012,0.0011654341577543843,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
528,1.0102900381199358,0.0010580089281078653,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
529,1.010297699146015,0.0009695045968704538,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
530,1.0105544148340788,0.0008897334234244872,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
531,1.0104830155466709,0.0008083622288761279,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
532,1.0103419999579788,0.000732281925278196,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
533,1.0102919938898367,0.0006653850717399597,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
534,1.0103135883577576,0.0006048652647728239,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
535,1.0103235914242816,0.0005481811882227616,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
536,1.0102389672959486,0.0005122289972050813,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
537,1.0102138152347047,0.00047970597590334737,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
538,1.010230153610772,0.0004388099621107261,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
539,1.0101550878683678,0.0004040873319575565,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
540,1.0101915416537348,0.00036794997210939603,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
541,1.0102233183935134,0.00033294488783417885,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
542,1.0102984022114347,0.0003029725122810166,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
543,1.010295703774189,0.0002765470925564708,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
544,1.0101950963541448,0.0002509130847740877,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
545,1.0102315773500203,0.0002284633968500978,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
546,1.0102409226122189,0.00020818382380517395,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
547,1.010304091176528,0.00018871004564276537,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
548,1.0102907357918378,0.00017297775061675885,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
549,1.0102494693662833,0.00015859831743795166,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
550,1.0102183353752785,0.0001458115820058151,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
551,1.0102931194052402,0.0001340759842623151,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
552,1.010317316642213,0.00012134800988940547,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
553,1.0102576166547201,0.00011096135085625184,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
554,1.0102368851018217,0.00010155183919956453,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
555,1.0103146039202824,9.22727812421088e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
556,1.0101979261473688,8.434639386824204e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
557,1.0100956356381687,7.77216693766838e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
558,1.0101147884134443,7.173579073622679e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
559,1.0102639665417166,6.591421136120602e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.00902115796261379,0.0,0.0,-0.03188079086832151,-0.0409019488309353
560,1.0103011884805544,6.047377882453519e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
561,1.010220431327159,5.61383770289299e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
562,1.0102594189344751,5.417144400768174e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
563,1.0103758612802478,5.584322706382466e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
564,1.0101833446418715,5.524102928119423e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
565,1.010192465901986,5.517155725920077e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
566,1.0101492320266572,5.6740971958731905e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
567,1.0101511324080061,5.3839925364779436e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
568,1.0099931375836013,4.953460517432576e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
569,1.0100873051586776,4.881214377936727e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
570,1.0102353861074895,5.3857554312392336e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
571,1.0103387902047656,5.4977405669205976e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
572,1.0103952922339383,5.100041746387218e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
573,1.010326535353475,4.7042864363977896e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
574,1.0103346833122784,4.9442259267575215e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
575,1.010257363615174,5.1937171551301675e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
576,1.0101303884592823,5.399525802020768e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
577,1.0100767941875826,6.173222796063785e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
578,1.010148479108374,6.513749515152801e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
579,1.0103453157954523,6.221284427622626e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
580,1.0105784489319727,5.6557221002951746e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
581,1.0105821065112142,5.272612196461944e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
582,1.0105240593164961,5.520673894412345e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
583,1.010454431774615,5.867682207151519e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
584,1.0103499512233685,5.6211975176725796e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
585,1.0102084612765905,6.230776824396435e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
586,1.0100385427071708,9.077012071444624e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
587,1.0100503768835143,0.00010819553621780677,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
588,1.0101634860033184,0.00010080651550894011,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
589,1.0103052070448235,9.286200757238522e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
590,1.0103623772525883,8.98472598316147e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
591,1.0105013509348564,9.428374092684839e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
592,1.0105243579396206,0.0001076053968330619,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
593,1.0105194674298201,0.00011205919491315072,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
594,1.010405462345575,0.00010458970915219526,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0016374675848843923,0.0,0.0,-0.031703698647826205,-0.0333411662327106
595,1.010327378180826,0.0001042745951414446,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
596,1.010341272271189,0.00010520426333931741,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
597,1.0103269043462622,0.00010648868964410331,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
598,1.0104355426850102,0.00010602802986912668,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
599,1.0104392419816703,9.776846134201556e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
600,1.0103634803149155,9.146684264172023e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
601,1.0102408711096977,8.891410253827564e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
602,1.0101393028742767,8.386887586209359e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
603,1.010163923156608,7.61542247671604e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
604,1.0103021373390306,7.162866123736685e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
605,1.0103063065118312,6.776292447181023e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
606,1.0103774591641255,6.268224651642481e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
607,1.0102787714910513,6.297436175582816e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
608,1.0101981166180551,6.789544774932256e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
609,1.010227748771663,6.726448695711638e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
610,1.0102440617700779,6.529940061226297e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
611,1.0101608846805072,6.393172242251018e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
612,1.0100783252054062,6.033534827701467e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
613,1.010061594860315,5.7743675730291145e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
614,1.0101485499393343,5.6219043137360036e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
615,1.010287739139742,5.361219089217875e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
616,1.0103859520544651,4.856709699576744e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
617,1.0103253284036542,4.555298538382031e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
618,1.010215093780687,4.576991976801142e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
619,1.010288133004766,4.512139469769864e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
620,1.0101638874193226,4.275602281380203e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
621,1.0101360242629696,4.6592988989725906e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
622,1.0101287646209345,5.473629884318163e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
623,1.0102047539582388,5.543960986103519e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
624,1.0102461343311702,5.345709475544194e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
625,1.0103117394556598,5.1953399343130215e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
626,1.0103164986819484,5.053511983710774e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
627,1.0102182340596948,5.0022423506380264e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
628,1.0101060118138216,4.655786578450274e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
629,1.0101195445341764,4.345467124428547e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.001447586715460183,0.0,0.0,-0.03199583839997325,-0.03344342511543343
630,1.0101468299502785,4.145621275802973e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
631,1.0100582293817861,4.0443458999585063e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
632,1.0101482634882413,3.879176612199942e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
633,1.0102212001309434,3.730936539796718e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
634,1.0101660680877305,4.074600831857423e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
635,1.010232700919689,4.221719764429025e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
636,1.0104388375398494,3.854816367452092e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
637,1.0103705282768627,3.6702182181881724e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
638,1.010278025644945,3.595155202097178e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
639,1.0101587060006587,3.574275790339129e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
640,1.0100993317478038,3.471349886672491e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
641,1.0101449485653409,3.242660511744932e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
642,1.0101632717029803,4.314882427329219e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
643,1.0102186446176902,5.198794649132763e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
644,1.0102411554465143,4.9114969051977e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
645,1.0101802322472284,5.2170951574029585e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
646,1.0101000559167546,5.589657050220911e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
647,1.0101955635621724,5.362148142626891e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
648,1.0102861529886684,4.865259093970794e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
649,1.0103450491809056,4.512755498508186e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
650,1.0103879944808387,4.2299119438113706e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
651,1.0104460097357526,3.9296349794833464e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
652,1.0104353397461496,3.842678302808352e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
653,1.0104876623994148,3.811937647231204e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
654,1.010485005191733,3.8691002029682614e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
655,1.0104456741153407,4.052874914538204e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
656,1.0103715689029833,4.0445852118613744e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
657,1.010319850460462,3.977262075356644e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
658,1.0103389125829327,3.7808381002592067e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
659,1.0103144280497047,3.513504488812729e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
660,1.0104210044431605,3.271349929082113e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
661,1.0104164001620808,2.995821476867233e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
662,1.0103548827956752,2.9245368409700003e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
663,1.010295366192816,2.9943149317053904e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
664,1.0102054737842168,2.873875660994719e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0007979110653775453,0.0,0.0,-0.032202249054470354,-0.033000160119847896
665,1.0102255194034186,2.620231457706938e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
666,1.0102176661304638,2.6309961535805572e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
667,1.0102465048707183,2.641961501963388e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
668,1.0103309108916583,2.4793726175083124e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
669,1.0102747293363412,2.4627423541768223e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
670,1.0102386277362119,2.7174536869783433e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
671,1.0102050459568626,2.8062991685467028e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
672,1.0101583170769741,2.5526757322515814e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
673,1.0102375214492416,2.3293831482146626e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
674,1.0102191363859887,2.3394980057885704e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
675,1.0102985883780629,2.3501482741113672e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
676,1.0102928389237713,2.1930758945652734e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
677,1.010248073343248,2.0942043750048364e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
678,1.0102559075656414,2.054727555480667e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
679,1.010243337848532,2.0455973382842773e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
680,1.0102713036949753,1.9369684042099765e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
681,1.0102932948149113,1.9142318687724567e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
682,1.0102689165080345,1.9046733035922436e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
683,1.0102261494093367,1.770633935855113e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
684,1.0103049293819886,1.638898781163041e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
685,1.0102576584413059,1.4884835562453146e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
686,1.010277347225754,1.3655391148669172e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
687,1.0101784723017204,1.2716736639383323e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
688,1.0101102663016164,1.1783381264368718e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
689,1.0101300508026234,1.1289454345304716e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
690,1.0101510099781186,1.1794775397879193e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
691,1.0101876062076298,1.1852459104534198e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
692,1.0101737922196263,1.092960112914097e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
693,1.0102019175450714,1.2222357699911052e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
694,1.0100950104547133,1.5898873835102238e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
695,1.0100188301095465,1.6968381878976582e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
696,1.0102235742160284,1.5467564511991595e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
697,1.0103549456839591,1.451286140284007e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131
698,1.010442439523197,1.3580382965657496e-05,0.0,0.029999999999999916,0.0,0.029999999999999916,-0.0005982733797148241,0.0,0.0,-0.031635744265246485,-0.03223401764496131


==> data/eval_hist_no_act_new_new_filter_solar_randomization_8f_new.csv <==
,v,y,translation,slope,translation_adv,slope_adv,component_y,component_oa,component_init,component_pset_pmax,total_reward
0,1.0249342575682923,0.007349926097766451,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
1,1.024851541052139,0.006652936900164398,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
2,1.0248283673635894,0.006026487812505873,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
3,1.0248323131578367,0.005459653356079526,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
4,1.025017271086539,0.004941729639666632,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
5,1.024977683037354,0.00447693568151445,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
6,1.0249741802496666,0.004056491638591412,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
7,1.024886421599001,0.0036755152758223874,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
8,1.0247874437811175,0.0033296550876700205,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
9,1.024735149606083,0.00301355389270932,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
10,1.0247478873744167,0.002734800427883232,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
11,1.024947384342189,0.0024826311989995927,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
12,1.0251416969198166,0.002246296938004116,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
13,1.0250449540079538,0.00203427458584449,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
14,1.0249187992972102,0.0018465947264754406,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
15,1.0247270340986756,0.001677169210941568,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
16,1.0246600782183477,0.0015198176272015814,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
17,1.0247153973542695,0.0013846431614601242,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
18,1.0246549172974397,0.0012792502211747708,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
19,1.0247903914780558,0.0011744433977977306,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
20,1.0248992806223491,0.001066889096917298,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
21,1.0250462522413208,0.0009835735282291726,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
22,1.0250611607273303,0.0009092839680358826,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
23,1.024933125276578,0.0008280581682950624,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
24,1.0248346635031849,0.0007500672950734985,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
25,1.0249072067490517,0.0006829141666477793,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
26,1.0249712722244508,0.000626828399285263,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
27,1.0249416219639071,0.0005824349843685948,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
28,1.0249847230164844,0.0005383754305047381,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
29,1.0249264078582627,0.0004913436585020933,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
30,1.0248715125570655,0.0004515934075841521,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
31,1.0248325690354698,0.0004132301654042685,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
32,1.0248824883709395,0.0003754548474361518,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
33,1.0249116625225188,0.00034107800863430034,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
34,1.0249787957304484,0.0003090361681578142,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.037758757620026444,0.0,0.0,-0.00023633513833448106,-0.037995092758360924
35,1.0250925279142487,0.0002805425784740257,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
36,1.0251157501374695,0.00025556260376508294,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
37,1.0251818876537795,0.00023344053643893457,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
38,1.0251126500091625,0.0002124066947149735,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
39,1.0249302147954173,0.00019277826715967215,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
40,1.0247244374240638,0.0001764323339938627,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
41,1.0246136464999192,0.0001662673558046121,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
42,1.0246719721998176,0.0001566865785936286,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
43,1.024804434630125,0.00014504319404747674,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
44,1.0248557737307649,0.00013365753938697706,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
45,1.024878508030156,0.00013103658821745314,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
46,1.0248232854449653,0.00014691807719382916,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
47,1.0248394659380506,0.00016184533551536303,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
48,1.024850202538292,0.00015672294375624116,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
49,1.0248039337060288,0.00014607917749005246,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
50,1.0247955113186074,0.00013869903756629528,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
51,1.0246874120899827,0.00012850605991837562,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
52,1.0247842936209415,0.00011736498143490293,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
53,1.0248874856094683,0.00010654138169671184,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
54,1.0250015368600416,9.643484181679587e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
55,1.0250358190195188,8.774089259839865e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
56,1.0249300723590546,7.996705180273388e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
57,1.0247271217809744,7.58738982666984e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
58,1.0247283064763058,7.29064717197605e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
59,1.0247236413651135,7.064749766661903e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
60,1.0247618019882403,7.383525988463191e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
61,1.024831299248864,7.477465276673085e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
62,1.0249857704068521,7.103825008084196e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
63,1.0249229666795228,7.906049250624105e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
64,1.0248619939940744,8.623865491658071e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
65,1.0248439089618875,7.967892739253991e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
66,1.024771300531605,7.251706896788844e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
67,1.0247974307472583,6.739544400867244e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
68,1.0248551363851683,7.085848761819813e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
69,1.0249250124867086,7.241154905249853e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.00187926043306732,0.0,0.0,-0.00023918906279752906,-0.0021184494958648493
70,1.0250945807297651,6.648747500756014e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
71,1.0250645506033487,6.15061622597381e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
72,1.0249765785797493,5.7885461915817627e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
73,1.024792961174406,5.423081074034488e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
74,1.0246623335047518,4.9890085958707076e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
75,1.0245240963127342,4.796614261121507e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
76,1.0245218081608067,5.5478767782632366e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
77,1.024565210077363,6.06069407581313e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
78,1.0245707710841685,5.663184950244374e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
79,1.0246761767272035,6.378256452223109e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
80,1.0246998158150509,7.897639692136421e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
81,1.0246818879255013,9.231220253217372e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
82,1.024702046205817,9.545917047642919e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
83,1.0245590019300892,8.773454713907893e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
84,1.0244301755452423,7.951675854577371e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
85,1.0244957953345806,7.502468785733487e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
86,1.024526076718319,7.184093124940454e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
87,1.0246436826410235,6.591825941338139e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
88,1.0248271079531763,5.975201112987021e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
89,1.0248372557141114,5.8875496541227156e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
90,1.0247347008769492,6.567783003263361e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
91,1.0246671169601362,6.714321653221842e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
92,1.0245141811080412,6.10363596620421e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
93,1.0245208230492893,5.969276131373162e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
94,1.0246504093010844,7.120678884633971e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
95,1.024761862662295,7.928777291140178e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
96,1.0249142127211963,7.498813563509877e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
97,1.02479926268639,7.140009832587166e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
98,1.0247365091130394,7.53312382029126e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
99,1.0246639296930844,7.74829715121725e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
100,1.0245017614468408,7.401161143013643e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
101,1.0246462516021217,7.572094125867857e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
102,1.0247323483720443,8.446668566720425e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
103,1.0248384080768298,8.734945370893986e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
104,1.0248535229831277,8.117785624084386e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0009647279827164213,0.0,0.0,-0.00017773006044930707,-0.0011424580431657284
105,1.0246891736356403,7.749593177923614e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
106,1.024664573221964,8.226104907680848e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
107,1.0246320720203723,8.569703583464308e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
108,1.0246527964073386,8.235782577354993e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
109,1.024702839765246,8.296935920953204e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
110,1.0246154430649401,8.131092480983095e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
111,1.0246339140873753,7.97936545907461e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
112,1.0246005698113096,7.874434011271546e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
113,1.0246392082794717,7.339006881473112e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
114,1.0249218774695026,6.721586749793998e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
115,1.0249846461729735,6.146699798388861e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
116,1.0248689615810076,5.7527426416809584e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
117,1.0247845079263025,5.331770933176166e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
118,1.0246598403593123,4.855776180020163e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
119,1.02465967917289,4.442936789507101e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
120,1.0247059812537445,6.198621826730322e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
121,1.02482288960334,8.418692874644649e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
122,1.0248106142383564,8.365719981938339e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
123,1.0248213728780173,7.949007146063961e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
124,1.024857267252688,8.121339156399448e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
125,1.0247795378213338,8.068432102398385e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
126,1.0247124477236087,7.393084983569554e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
127,1.0247165633673114,7.115423117662784e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
128,1.0246988316583483,6.86622381805801e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
129,1.0247155142829594,6.245838052678999e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
130,1.024606342256817,5.708410936654003e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
131,1.0246842052914813,5.3135602355181886e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
132,1.0247041393136906,5.1075623797970684e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
133,1.0247672459108594,4.835150621739609e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
134,1.0248626105896608,4.408301861721662e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
135,1.0248837596602496,4.007459741640182e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
136,1.0247309104556759,3.915562918351909e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
137,1.024796743684822,3.876373233778164e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
138,1.0246351054268392,3.5822098150833276e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
139,1.0246218139760797,3.4112956105032536e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0007986859455180879,0.0,0.0,-0.0002146901669574756,-0.0010133761124755634
140,1.0246186692921662,3.5940445465040735e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
141,1.0246451560073169,3.71374501270396e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
142,1.0247570718244914,3.900717495205961e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
143,1.0249305435682312,3.9866707652562695e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
144,1.0250050550527603,4.224452855140689e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
145,1.024913322937839,4.534162326661115e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
146,1.0249722918826758,4.224387151570465e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
147,1.0249033921035575,3.846050914183741e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
148,1.0249158636582651,3.841818237780726e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
149,1.0249174848496225,4.979645555580666e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
150,1.024836639712286,6.192761733062953e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
151,1.024816386217006,6.187740619296413e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
152,1.0247807483416347,5.696348730860983e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
153,1.0246836994164965,5.278441254614045e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
154,1.024885353589525,4.8507050587125256e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
155,1.0249111838907845,4.389515274865483e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
156,1.024939391164261,4.1377705038538714e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
157,1.0248872419414656,3.966645179995839e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
158,1.024927381785068,3.712560339451488e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
159,1.0248340369201832,3.757104147855435e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
160,1.024764895792453,4.4100684428294965e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
161,1.0245912868915281,4.8337852063465027e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
162,1.0246254371151415,4.6142499036388174e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
163,1.024532288463992,4.2806527138119366e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
164,1.024615020576708,3.9231798829283955e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
165,1.0247390642531113,3.748725075802483e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
166,1.0249085264025555,3.808919594782302e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
167,1.024990887283375,4.7626684457840836e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
168,1.0249005682966756,5.416618907945047e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
169,1.0249494752911803,5.2091174091749656e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
170,1.024794618310587,5.049291420215197e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
171,1.0248923544665267,5.1242833948143176e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
172,1.0248803181787844,6.320290279307436e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
173,1.0249063690219287,7.510129645086971e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
174,1.0249090520829645,7.438681957165749e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006373988302990282,0.0,0.0,-0.00021253628849327027,-0.0008499351187922985
175,1.0248696675381461,6.801405516491375e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
176,1.0248435315041984,6.704893965997927e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
177,1.0247478200363527,6.64851676752541e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
178,1.024708401435068,6.079655737269966e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
179,1.0246820636703027,5.5205500642108815e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
180,1.0247645889814825,5.017726767856652e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
181,1.0248488161247455,4.575302848926276e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
182,1.0248392481880007,4.207991245370927e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
183,1.024790871787886,4.141997558139687e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
184,1.0248154593278904,4.1906401855531404e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
185,1.024809641794136,4.003850877653921e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
186,1.0247588488363866,3.7984054330677063e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
187,1.0248422225420664,3.830542774228856e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
188,1.024970603508691,3.7680143460559965e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
189,1.02492741683298,3.4662232859254104e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
190,1.024721629372677,3.179566881655514e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
191,1.0245857869807795,2.8801144004878657e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
192,1.0245258449410615,2.673213859173692e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
193,1.024559684973639,2.597265330283965e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
194,1.024554906404333,3.0361442742724447e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
195,1.024527053837282,3.323103861145836e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
196,1.0245777176681723,4.059238145673034e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
197,1.024621336901364,5.7774723360488295e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
198,1.024704900652904,6.695674767627606e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
199,1.024710542246054,6.474942990791551e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
200,1.0254175974238444,5.861741633670534e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
201,1.0265828747498198,5.328488474161573e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
202,1.0269114580276568,4.886221074035988e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
203,1.0245929369198177,4.545455900875022e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
204,1.0146160470814936,4.4628166138906635e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
205,1.0024033487658415,4.3454826530272245e-05,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
206,1.0060543569840783,0.0001714996452170886,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
207,1.0214975416264969,0.0007885641977420927,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
208,1.0380224385320178,0.0013764222199299744,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
209,1.0416595606278136,0.002476935869023883,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-0.005829799938789858,0.0,0.0,-0.00022061949229313594,-0.0060504194310829935
210,1.0347948897634962,0.032177464586480006,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
211,1.0320055834480384,0.12111055208564842,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
212,1.0318795584191998,0.1733614471060202,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
213,1.0338151498029493,0.21395142749800394,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
214,1.0358379835721168,0.36735704710011274,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
215,1.0269476826495056,0.4793391191100483,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
216,1.0087774142858175,0.4660268468448858,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
217,0.9955121574454484,0.42816715339576095,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
218,0.9885723312741942,0.39171838007713133,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
219,0.9963540137884208,0.3554662771174906,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
220,1.015971269203187,0.323756326448176,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
221,1.0351098980777573,0.3109950196766444,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
222,1.0471173419879733,0.40830470439810096,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
223,1.0490522700500582,0.583676855476783,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
224,1.042603389715289,0.6794104170201012,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
225,1.0385258246537985,0.6648610431568881,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
226,1.0365196655886288,0.7129088613739315,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
227,1.0362898400483251,0.9258986804655466,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
228,1.0259696761247143,1.1185484052724095,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
229,1.0080962638691864,1.1404987138769553,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
230,0.996286459013259,1.0548034358060052,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
231,0.9902399515862613,0.9644562604440892,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
232,0.9985438297352399,0.8831734153155824,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
233,1.0181824033184084,0.8031996951932303,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
234,1.0360049767879589,0.756961442669994,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
235,1.0358388846259192,0.8317269306846063,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
236,1.0205390831232901,0.9610574840876864,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
237,1.0147096791565364,0.9997720488049151,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
238,1.0241421672440716,0.9478532446415626,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
239,1.039778169796356,0.9743634689049147,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
240,1.0484858202511138,1.1505302205426453,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
241,1.0490410138931743,1.2142870312630485,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
242,1.0344874147854894,1.1556453902434631,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
243,1.0086811302188698,1.1114172191584122,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
244,0.9905772028217837,1.0405260217233336,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-10.429935012656154,0.0,0.0,-0.044446830503322786,-10.474381843159478
245,0.9881030317458498,1.0301066899457094,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
246,1.0020231272347826,1.0653694829100928,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
247,1.0220452030847331,1.0254765313042569,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
248,1.0387264836120451,0.976538995712324,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
249,1.0359247684344182,1.1542130126394978,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
250,1.0143461873313726,1.4745558379801182,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
251,1.004443964346952,1.570629093271229,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
252,1.0157525993847685,1.4819459326629785,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
253,1.0337505765768191,1.504473693595425,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
254,1.0504994763933264,1.6515942023138848,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
255,1.0570228477078674,1.6535622923370876,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
256,1.04107499564024,1.6028656101863819,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
257,1.014076641829072,1.6188664422673051,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
258,0.9919132855709033,1.5424030241980629,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
259,0.9930243190122102,1.504995570805802,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
260,1.013376373364592,1.6015691166394799,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
261,1.0321244123474183,1.6401141081704922,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
262,1.0351202782586153,1.5677117797275701,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
263,1.019525094685934,1.689838715408829,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
264,1.0000266222417067,2.0353015981407445,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
265,0.999588015762082,2.1319897836428585,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
266,1.0185651979493644,2.02724516397988,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
267,1.039218487901817,2.0605167253318903,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
268,1.0529217564779405,2.047726902905118,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
269,1.056907849815816,1.9201053772761756,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
270,1.0517444283771014,1.9128335761729631,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
271,1.0466573590428039,1.887734223581462,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
272,1.0395443832451237,1.7921226035334503,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
273,1.02339784830765,1.860792671318443,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
274,1.0043113192874606,1.9833916332590458,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
275,0.9935027227727095,1.9551127038647835,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
276,0.9954592754754632,1.8026655834969394,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
277,1.0103704362805825,1.6392274207359523,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
278,1.0281576342590382,1.5112754013675715,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
279,1.0310408239786828,1.4806928560502512,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-24.659004828845458,0.0,0.0,-0.09026155211824335,-24.7492663809637
280,1.0175152573110349,1.59731948471644,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
281,1.0124594558149314,1.7044392297050388,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
282,1.0249756867320798,1.6417665673995798,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
283,1.0411262186502968,1.5362290405516001,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
284,1.0498520774775078,1.5615018241143621,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
285,1.0490770069390885,1.5655945314007174,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
286,1.0480621518549844,1.4693128360192897,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
287,1.0459402369004387,1.3732434946083845,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
288,1.0367528765431955,1.2844055747709076,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
289,1.0177447101860286,1.2814815424731374,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
290,0.9992733271995573,1.3134781442902956,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
291,0.9893871084679959,1.251639946390521,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
292,0.9944917167256914,1.1371487346630749,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
293,1.012329885168149,1.0298919363678236,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
294,1.0302135936372256,0.9574402172525043,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
295,1.0330586041850809,1.0170836039594737,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
296,1.0158980199612544,1.2168001201015088,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
297,1.0104981877576664,1.3584114832271221,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
298,1.0235561095694306,1.3164389441661153,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
299,1.0412597025317838,1.2689709882849964,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
300,1.050436400155286,1.3685177213678705,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
301,1.0495892003164338,1.4103087375256111,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
302,1.0479221789656028,1.352155608069358,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
303,1.044802865357871,1.2952198418216674,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
304,1.0294101701044391,1.221026163822879,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
305,1.0061719297810847,1.2403807900446229,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
306,0.9913812666366075,1.3000846829433335,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
307,0.9859561492456612,1.247833625360499,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
308,0.9954352809949211,1.1342326813478654,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
309,1.0162611303482982,1.028769526153512,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
310,1.032693783257449,1.0020651493517925,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
311,1.03436083818343,1.1848545732784874,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
312,1.0141584524806344,1.4322773340795198,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
313,1.0076960056196134,1.4932383547777937,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
314,1.0217943473710396,1.403888127547011,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.52289513074421,0.0,0.0,-0.08201048182059094,-20.604905612564803
315,1.0399120584423711,1.404788896987645,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
316,1.050717883138985,1.5447331781470743,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
317,1.0501472474369429,1.5666151687299896,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
318,1.0468385843159131,1.5143221186530638,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
319,1.0304631359861953,1.4807348112381657,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
320,1.006020249480759,1.402736132308457,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
321,0.9910883078387107,1.4118959000092266,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
322,0.997031870543203,1.4764410012269877,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
323,1.0162526304445978,1.425222456678086,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
324,1.0325015613405806,1.2975127449665524,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
325,1.0325406385415143,1.2468478284116329,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
326,1.0156035544259612,1.4300489015453677,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
327,1.0084385593471457,1.6816241405066077,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
328,1.0205086825383167,1.6810574774917497,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
329,1.0390898769154822,1.6086455276560945,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
330,1.0493601769695458,1.669037873260617,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
331,1.04944018077091,1.6517193962660581,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
332,1.0478207483012654,1.5616371539108322,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
333,1.0442310052976898,1.5022681982384143,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
334,1.0289717245066075,1.4121980815284068,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
335,1.0061073693764988,1.4092140672419684,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
336,0.9916068305140922,1.466494756742276,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
337,0.9871040980822088,1.4121232719425612,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
338,0.99742692821519,1.286406651195716,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
339,1.0181092632298854,1.166991948358566,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
340,1.0338962759499521,1.1273828090859963,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
341,1.0352386202364532,1.2924100085727996,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
342,1.015064865131795,1.518890301131599,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
343,1.0067125004007706,1.559451736894115,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
344,1.0190650066043418,1.4601595564147927,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
345,1.0365815037554063,1.462021139881861,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
346,1.0531814867026343,1.5927201570953322,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
347,1.0590840739036302,1.6008622933170062,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
348,1.0526155035976072,1.5440981364673816,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
349,1.0346380325378548,1.52178837951077,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.092364206368416,0.0,0.0,-0.13258857028383328,-22.22495277665225
350,1.008414912073732,1.4420000297941895,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
351,1.0017721419024208,1.4219030924602902,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
352,1.0159193236630553,1.526563054176345,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
353,1.0319252672168475,1.566371922311156,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
354,1.0341265738115257,1.4655548336861826,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
355,1.0192461559319408,1.4149143916239553,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
356,1.001778980502967,1.6352370680332622,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
357,1.0000497886935358,1.8239232156461285,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
358,1.0161930889901143,1.7451911182033522,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
359,1.0364126807834158,1.6862000407537385,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
360,1.052042170846316,1.6333916298382696,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
361,1.058165705649629,1.5329529116729281,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
362,1.0532323523851046,1.54114933898307,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
363,1.048762570090031,1.5317075801980704,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
364,1.045100050875863,1.4500230675668808,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
365,1.0312152704166857,1.509890069259792,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
366,1.0093773320682549,1.6642076113481652,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
367,0.9941066786017763,1.7002408839990544,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
368,0.9878408387954852,1.588591620496591,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
369,0.996781814258653,1.4425726409998512,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
370,1.0173437765969464,1.317258521923835,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
371,1.0324428456571288,1.2605140164986186,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
372,1.0321769175599231,1.3880755897068617,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
373,1.013184291746264,1.5913683033149844,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
374,1.007752958102735,1.6419602929631587,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
375,1.022446401597751,1.5423414273287173,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
376,1.040954859463354,1.5221595864691881,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
377,1.0504379343925547,1.627114773594458,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
378,1.0496966630961362,1.6129352257502003,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
379,1.047370342473764,1.5424141569276262,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
380,1.0419501687652786,1.495939032856533,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
381,1.0258287433488862,1.4149362596027404,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
382,1.004445789980435,1.4361661623693838,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
383,0.9916681227521608,1.4967797288292486,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
384,0.9918562136751794,1.432647354547162,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-22.912884958345373,0.0,0.0,-0.1337559517364243,-23.0466409100818
385,1.005855338936651,1.3023892700175903,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
386,1.0248762825704008,1.1865913159099568,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
387,1.0348499818989,1.1640358561328517,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
388,1.0280562304954324,1.3259715916313177,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
389,1.014300208428155,1.5120189711886207,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
390,1.0171061561167527,1.5027417841508832,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
391,1.0318577305987708,1.4068143375105724,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
392,1.0487128062235092,1.4403174218614228,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
393,1.0557541278801175,1.5150144156697487,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
394,1.051534001231737,1.4496674770490183,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
395,1.043212247871593,1.3620579240302584,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
396,1.0240296175477495,1.2834745044392117,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
397,1.000784286826862,1.2128033052797351,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
398,0.9882522195854393,1.2660503103836347,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
399,0.9958264243033624,1.3149811966537623,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
400,1.015911023926066,1.2412341129681663,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
401,1.0315538079197468,1.1399494643311041,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
402,1.0307571829965834,1.1700300067350595,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
403,1.0148931789596545,1.4173357881396678,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
404,1.0102422935126307,1.6503251552474514,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
405,1.0235917048391312,1.624176321509059,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
406,1.0413636176573622,1.5719515450630928,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
407,1.0504644194459418,1.6514270124276007,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
408,1.0498403393680955,1.6321036869620298,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
409,1.0486905537319708,1.5351972193436185,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
410,1.0464348202965386,1.4577871501873891,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
411,1.033020294159991,1.367299643307988,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
412,1.010683468288537,1.3780717693825173,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
413,0.9944208230118676,1.4273474094249825,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
414,0.9872229334757716,1.3635586178177603,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
415,0.9958831369473983,1.2395111904017482,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
416,1.0163147943130975,1.1226415597204789,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
417,1.0320510970176537,1.0674718632077225,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
418,1.032599636421303,1.2021555320391637,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
419,1.0138226900885758,1.4356595168936812,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-20.99851601484969,0.0,0.0,-0.08990568595789307,-21.088421700807586
420,1.0088454523865238,1.5231879244150197,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
421,1.0238881887622526,1.443141623123367,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
422,1.0424961952874658,1.4270254714248178,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
423,1.0517757839979878,1.542955117926207,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
424,1.0504725944516122,1.5465885561510788,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
425,1.0471975568778717,1.4817304934259026,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
426,1.0357183477861003,1.4330854348838373,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
427,1.0157558820547214,1.3578590877278918,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
428,0.9984295406788223,1.3910024422078142,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
429,0.9942166524174897,1.4582456627623932,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
430,1.005970799172663,1.3954678176305586,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
431,1.0244170521717213,1.2680995400987962,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
432,1.0337022396792943,1.1853434575173374,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
433,1.0280766722881438,1.255815775318449,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
434,1.008338079353134,1.4453019526219977,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
435,1.005383158154788,1.511198019507491,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
436,1.0228223081523546,1.4223662011867242,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
437,1.0422351728532822,1.4128813454723281,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
438,1.0519628190787815,1.4571157028307349,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
439,1.050192182341532,1.3855923390642384,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
440,1.046107273517167,1.3532661905355656,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
441,1.0304247166375538,1.3472042822209518,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
442,1.007415679649325,1.2936919602886132,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
443,0.9932485133076675,1.37037241712739,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
444,0.9990160282579741,1.4684606147489039,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
445,1.017702629980886,1.413303134548857,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
446,1.0319332584996155,1.2849416395489401,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
447,1.0300811302725688,1.2342512715429965,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
448,1.013557325533982,1.3933522077990808,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
449,1.009534626374275,1.6098687875291273,0.0,0.030000000000000027,0.013735027872039174,0.0009999999999998899,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
450,1.0214558387211394,1.6000980784000678,0.0,0.030000000000000027,0.0,0.030000000000000027,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
451,1.033178467596799,1.530940589535765,0.0,0.030000000000000027,0.0,0.030000000000000027,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
452,1.0433333002456344,1.5710906633721824,0.0,0.030000000000000027,0.0,0.030000000000000027,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
453,1.0450119379055025,1.5314019587536871,0.0,0.030000000000000027,0.0,0.030000000000000027,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
454,1.0410387669180423,1.4479637209644096,0.0,0.030000000000000027,0.0,0.030000000000000027,-21.37070800496247,0.0,0.0,-0.0694633966621851,-21.440171401624657
455,1.0330293792541654,1.3869155400629516,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
456,1.025427765752338,1.2955741276658994,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
457,1.0209557556677655,1.2472812745541306,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
458,1.020106240100265,1.2409115888596984,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
459,1.0215276143209122,1.1916745230381336,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
460,1.0234081524496588,1.0903407587492233,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
461,1.024549271483177,1.006007077716716,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
462,1.0248622237726601,0.9567482600436202,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
463,1.0244211080614816,0.9095352341055949,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
464,1.0241572171184554,0.8421222011633729,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
465,1.0244443692813532,0.7650527879099756,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
466,1.0253545449032235,0.6931877088553411,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
467,1.0265091760077028,0.6289699205368802,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
468,1.0272496024607172,0.5700984547360429,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
469,1.0271721532033429,0.5160192305248534,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
470,1.0264624652363121,0.46690367287495116,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
471,1.025629392307283,0.4224695978208963,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
472,1.0247617574784937,0.3824826839947407,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
473,1.0244384697988942,0.34685059046556216,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
474,1.0245001323726788,0.3147585962426737,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
475,1.024767644367089,0.2851961162258543,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
476,1.0250355019214643,0.2581538157997553,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
477,1.0250797577966038,0.2339294817699838,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
478,1.0249744691718032,0.2122942185105821,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
479,1.024760306895671,0.19258299192271072,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
480,1.0246465622486773,0.1743843656836317,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
481,1.0246081929085131,0.15779553782293299,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
482,1.0247443876480262,0.14280713486245483,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
483,1.0248540251517881,0.12924151479082693,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
484,1.0249461254108478,0.11693974103730617,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
485,1.024857609197474,0.10581699218527066,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
486,1.0248846373563776,0.09576210481132783,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
487,1.0248444647370054,0.08665381716494025,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
488,1.0247663549183317,0.0784063689532963,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
489,1.0248075512879424,0.0709469914614181,0.0,0.030000000000000027,0.0,0.030000000000000027,-9.089357189474434,0.0,0.0,-0.0015352476047441465,-9.090892437079178
490,1.0248577670383847,0.06420035702634183,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
491,1.024943660346191,0.058091459840985876,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
492,1.024861967370615,0.05255942809570105,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
493,1.0247914491733685,0.047554137451940315,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
494,1.0247778130015988,0.04302755703375432,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
495,1.024673759755848,0.038931785523502946,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
496,1.024601846640357,0.03522476717065693,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
497,1.0246142759940886,0.031873506715397966,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
498,1.0248892470968298,0.028841237571392543,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
499,1.0249425118145026,0.02609690311650184,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
500,1.024791833469088,0.023613827173433542,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
501,1.0247113724916082,0.02136889411053519,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
502,1.024731162612863,0.0193404546173585,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
503,1.0247450697112939,0.017501807550074484,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
504,1.0246781976309824,0.015853194173561923,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
505,1.0246671281737745,0.014366571029496204,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
506,1.0247406696549994,0.013006169477368905,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
507,1.024829671456008,0.011773548210071504,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
508,1.0248306088689838,0.010655697149719947,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
509,1.024826899459839,0.009640971037691022,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
510,1.0246819760952373,0.008723848316616913,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
511,1.0245704405872114,0.007894323668048587,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
512,1.0246374198285246,0.007143750257023935,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
513,1.0247335200993086,0.006467459449663204,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
514,1.0248481287505464,0.005854937131999721,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
515,1.0248886931457346,0.005297702324914486,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
516,1.0248325410366625,0.004798298923480029,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
517,1.0247406862400883,0.004352847601321002,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
518,1.0246774330578272,0.003944750223358049,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
519,1.0246837832363351,0.0035716888862413953,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
520,1.0247077662773105,0.00323968524052249,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
521,1.0246940338330799,0.0029387773033280554,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
522,1.0248320620527065,0.0026611231260925514,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
523,1.024981455399865,0.002410425712244093,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
524,1.0250117442884312,0.0021858090772420586,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.32515687631629864,0.0,0.0,-0.00011967625185179473,-0.3252765525681504
525,1.0249617483644646,0.0019801859605367883,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
526,1.0248901596563866,0.0017918271228489669,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
527,1.0248294454831595,0.0016212555922038218,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
528,1.0248179840969067,0.001471508424096346,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
529,1.0248403468861775,0.0013456063147627934,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
530,1.0251054692892492,0.001229352697968662,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
531,1.0250225062321718,0.0011146535742134667,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
532,1.0248476422411883,0.001010113855373756,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
533,1.02476778828316,0.0009173503806908667,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
534,1.0247847413066002,0.0008323018681112556,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
535,1.0248088965225377,0.0007534683351220085,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
536,1.0247461686481694,0.0006999836547448179,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
537,1.0247487442177023,0.0006515829598724868,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
538,1.0247898020034887,0.0005971151547563622,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
539,1.0247214756868182,0.0005526210927945042,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
540,1.0247495021802837,0.0005049987437039544,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
541,1.0247678792506425,0.00045716877743590427,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
542,1.0248353790041216,0.0004145334481236552,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
543,1.0248353936784536,0.0003759759499327389,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
544,1.0247428009017332,0.0003405594952743799,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
545,1.0247883317879676,0.000309255722321124,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
546,1.0248022565811032,0.00028063493644385544,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
547,1.0248604617312727,0.0002540460274384662,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
548,1.0248338439600146,0.00023138308314195105,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
549,1.024787246819167,0.0002109191786415794,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
550,1.0247575857396045,0.00019279361912583225,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
551,1.0248425507166672,0.0001763140614609461,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
552,1.024869777283878,0.00015969834999102607,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
553,1.024799154583271,0.00014565379207160452,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
554,1.0247680431408503,0.0001328542984427384,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
555,1.0248482702108832,0.00012079969828002336,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
556,1.0247342288716783,0.00011041835546332499,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
557,1.0246307881615828,0.00010166824217101766,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
558,1.024654451574234,9.386664236902716e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
559,1.024810005970667,8.630886665144203e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.01044525941136485,0.0,0.0,-0.00011258956518387201,-0.010557848976548722
560,1.0248500811107832,7.943500338171804e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
561,1.024764428237705,7.351698108163304e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
562,1.0247991660253966,6.97363823421277e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
563,1.024914924757304,6.986410190117201e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
564,1.0247148311160177,6.790826055697517e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
565,1.0247193077286512,6.715571639724917e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
566,1.0246821992685538,6.83995095008616e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
567,1.0247032174958661,6.471381084569068e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
568,1.0245610410968422,5.940731707669553e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
569,1.0246710453110885,5.75425202971893e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
570,1.0248276824973581,6.226753244806805e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
571,1.0249158014263142,6.34195140322713e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
572,1.0249366713358443,5.870659662030153e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
573,1.024830740430638,5.384132559094349e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
574,1.024816068519968,5.3772500090109514e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
575,1.024734851349225,5.471465257514246e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
576,1.0246148512940756,5.8523897642491494e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
577,1.0245827376453533,6.647580947113631e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
578,1.0246875959785509,6.690101394049878e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
579,1.0249217054072677,6.350614897606877e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
580,1.0251601793917309,5.9643317915845747e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
581,1.0251296848802463,5.672131208724732e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
582,1.0250119922909278,5.9474499484970156e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
583,1.0248940617768862,6.139659459093495e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
584,1.0247820113628259,5.8803498392261e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
585,1.0246775229915024,7.187187189427376e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
586,1.0245704708783416,0.00010902008564847362,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
587,1.0246459357552364,0.00012701892181435394,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
588,1.024791502024428,0.00011859918179983055,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
589,1.0249180834890086,0.00011504250958296319,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
590,1.0249263683432488,0.00011631577372434119,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
591,1.0250186568345665,0.00011823386569326245,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
592,1.0250137348892554,0.00011982877401961708,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
593,1.02500116816474,0.00011502947228331283,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
594,1.0248880021591733,0.00011014150954987282,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0013382409385437751,0.0,0.0,-0.00011535679366989199,-0.0014535977322136671
595,1.0248096319371738,0.0001136018365180224,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
596,1.024828181480658,0.00011194667653087844,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
597,1.0248223930135913,0.00010578724641490493,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
598,1.024936968259939,9.934042786113303e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
599,1.0249266246030841,9.016223846277906e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
600,1.024822496152943,8.48562710418542e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
601,1.0246749712180754,8.34874632024908e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
602,1.0245773116277181,7.907228936400727e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
603,1.0246423009462173,7.16850666895715e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
604,1.0248376238199368,6.799321083125686e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
605,1.0248724524850534,6.479090265623774e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
606,1.024937479340255,6.110513215329951e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
607,1.0248002124363464,6.575684108421151e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
608,1.024684296491962,7.395246843249685e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
609,1.0247102845468568,7.324311361406625e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
610,1.0247500751171377,7.641478268250015e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
611,1.0246914420632072,8.185213549703681e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
612,1.0246180033803085,7.914343488759498e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
613,1.0245925465611707,7.684971036910425e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
614,1.0246678940516292,7.80624650957363e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
615,1.0248075203656895,7.654445726847919e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
616,1.0249077853610575,6.96591370756701e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
617,1.024836243098292,6.386698217952613e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
618,1.024703869883293,6.040361743785891e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
619,1.0247577380288642,5.745941642833029e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
620,1.024624548661534,5.358597909131503e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
621,1.0246057432777194,5.569376629498926e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
622,1.0246233674637875,6.273331496066574e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
623,1.0247254241418249,6.28208131083246e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
624,1.0247749730844544,6.186606684281059e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
625,1.0248214944691836,6.0909692919950174e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
626,1.024796425225807,5.94613802506499e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
627,1.0246725512416544,5.91248577232206e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
628,1.0245504653060316,5.4484478116678995e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
629,1.0245719748156843,5.1888816182242724e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0011688397436737153,0.0,0.0,-0.00011814045937660715,-0.0012869802030503225
630,1.0246147542176882,5.129651875678982e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
631,1.0245349619815105,4.95703631012711e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
632,1.0246313150889137,4.6249923373701547e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
633,1.024718561474655,4.574890518699275e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
634,1.024672534783931,5.207744443485485e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
635,1.0247343272646563,5.417547733686141e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
636,1.0249272849752764,4.954852947122456e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
637,1.0248335454602744,4.630230031344271e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
638,1.0247148091517295,4.4472640418583626e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
639,1.0245885755195998,4.4768613881873024e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
640,1.0245454508308376,4.36919698668943e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
641,1.0246199308720851,4.043033673753147e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
642,1.0246614315037244,4.8936257084827595e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
643,1.0247211601778923,5.588521253180882e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
644,1.0247328844101076,5.475104023247743e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
645,1.0246597403985191,6.079022565611168e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
646,1.0245733784033833,6.470035044836557e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
647,1.0246778418926885,6.147505706247384e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
648,1.0247812166300372,5.683222842037718e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
649,1.0248399663449557,5.374787441783607e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
650,1.0248659300544485,5.054306451225866e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
651,1.0249031146079572,4.70230652693872e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
652,1.0248722540128714,4.63588877767422e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
653,1.0249080159095454,4.603413173423806e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
654,1.0248946985591343,4.691216963992994e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
655,1.0248478624984567,4.9083263072667435e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
656,1.0247747459389605,4.789440658715495e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
657,1.0247376161675357,4.5061264554397006e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
658,1.0247773667046995,4.163184603249899e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
659,1.0247625647224716,3.7959583069370455e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
660,1.0248694699061267,3.4603295715065865e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
661,1.0248569163410335,3.1888441962543674e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
662,1.024789061574454,3.144331584050478e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
663,1.0247424374621756,3.159523934423623e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
664,1.0246829680038516,2.9797270155561387e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0006450519847351712,0.0,0.0,-0.00010986341428369512,-0.0007549153990188663
665,1.0247364742754044,2.7057506431489066e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
666,1.0247485225227508,2.7243415770653308e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
667,1.0247755717133875,2.751502782682612e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
668,1.0248441322880497,2.594779589006179e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
669,1.0247675629303379,2.5538838700318544e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
670,1.0247196095980875,2.5935998655908983e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
671,1.0246836103823609,2.5337617080815047e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
672,1.0246448155620655,2.3209574132689654e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
673,1.0247367195602535,2.1402338486853136e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
674,1.024725919021745,2.1278181998639634e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
675,1.024808944980626,2.1505946609261254e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
676,1.0247996775858434,2.115100586853318e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
677,1.024745019994886,2.1037106662768897e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
678,1.0247437479507553,2.0727740174541233e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
679,1.0247241465324624,2.094506814132044e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
680,1.024756289891098,2.0333717132886467e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
681,1.0247982759649166,2.038673531446338e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
682,1.024793869518224,2.0489684520775227e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
683,1.0247564348210911,1.9224586508665745e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
684,1.024828362553992,1.8055279937869322e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
685,1.0247620651625626,1.6574924249163142e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
686,1.024764231480554,1.5302240190939556e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
687,1.0246609523501076,1.4619350694561177e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
688,1.0246066210419296,1.389690472721061e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
689,1.024646711782361,1.2893977004249997e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
690,1.024679910795815,1.2887692538245902e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
691,1.0247119119714108,1.3137408233017011e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
692,1.0246842442177049,1.2468377364981113e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
693,1.0247107809377247,1.426928669261173e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
694,1.0246098506820411,1.792187899871198e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
695,1.0245430107700395,1.830780748339593e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
696,1.0247657218783566,1.6928742425161904e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
697,1.0249045374634755,1.6151259237897365e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026
698,1.024976013962272,1.5151300214046586e-05,0.0,0.030000000000000027,0.0,0.030000000000000027,-0.0004308444373403667,0.0,0.0,-9.884856791123589e-05,-0.0005296930052516026


==> data/example_convergence.csv <==
,mean,std
0,-31.39082928608827,1.9461168260458217
1,-29.870667068070304,1.0510496370165083
2,-28.71406238282764,1.0849515873074975
3,-27.395345458412613,1.0740737574293813
4,-25.73285953802686,0.9895565609962883
5,-23.92092869151697,0.7463841657001401
6,-22.12218151326997,0.8155168229415354
7,-20.784406044903257,0.7044747824799613
8,-19.721033770936366,0.7336537739372867
9,-18.70521780727217,0.7917384906820253
10,-17.899723819184644,0.7696497211175714
11,-17.222961242218055,0.905105529962436
12,-16.774368669337623,0.7755951373222405
13,-16.24650005043789,0.8098054912969183
14,-15.708935996465627,0.922524218645265
15,-15.276047351944044,0.8823053907205866
16,-14.649347819330739,0.9552062233268332
17,-14.232820543856983,0.833819263093098
18,-13.97536192502282,0.7303473909284296
19,-13.712330066884686,0.5080089315690092
20,-13.51442476502126,0.476946407035135
21,-13.281278901480889,0.43923768573839655
22,-13.143178527092678,0.4046146711683343
23,-13.044422813431634,0.6151754114573027
24,-12.94514472843772,0.5348924880487955
25,-12.83456880964331,0.5130155515901995
26,-12.777526117812615,0.725423514141569
27,-12.77937091023677,0.9120770021206674
28,-12.7475787154395,0.9963884232050912
29,-12.601918189168158,1.0792211208371354
30,-12.449137190441483,1.0855796512548026
31,-12.320389903836816,0.9870907215934758
32,-12.296164776863522,0.9631610617132718
33,-12.385849348511435,0.9784740549812789
34,-12.420431517855322,0.9787220979600503
35,-12.5019538662624,0.9249778194605914
36,-12.299833036370998,0.8355984295143554
37,-12.23993480043723,0.7755829012424996
38,-12.194163155900501,0.7230634253194921
39,-12.087095542113431,0.5892990909089268
40,-12.134266225831604,0.5504181441696813
41,-12.240833879058204,0.37801175301257467
42,-12.28712157874077,0.10309101387159711
43,-12.301205704724236,0.31654264127899917
44,-12.310264084029187,0.30946028923591046
45,-12.416058561878168,0.37851303818022863
46,-12.504242471779138,0.553070247284007
47,-12.538413903877409,0.5726094911531352
48,-12.585112157932752,0.6054723250222124
49,-12.560818317386207,0.8525029148980613
50,-12.507994985367493,0.817672699817863
51,-12.551795540546419,0.9155948248218959
52,-12.593295206362829,0.8993412297720002
53,-12.686234639451703,0.9682312091431389
54,-12.842238545508033,1.039094899043256
55,-12.794482700063275,1.2609901335114395
56,-12.80702044363785,1.4897519095187286
57,-12.808285257770091,1.4556677323591396
58,-12.875487769467426,1.328076291890915
59,-12.906466022027,1.311667382694418


==> data/example_last_eval_hists258_506.csv <==
,v,y,q_set,q_val,a1,a2,a3,a4,a5
0,0.9517579529337756,0.0,0.0,0.0,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
1,0.9530074018939864,0.0,0.0,0.0,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
2,0.9731780032615072,0.0,-105.8423910543795,-4.992831140512592,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
3,1.007122615694708,0.0,-88.45448382041937,-13.687218640800953,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
4,1.033746116867867,0.0,-107.89665728038256,-21.658241786113447,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
5,1.0452425031879387,0.0,-36.62388164135241,-26.432271870482708,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
6,1.0359282226598174,1.0826962120548083e-31,59.45573818778385,-22.861497053184372,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
7,1.02172308091015,1.7285273587973986e-30,102.73117678960294,-13.05390429045867,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
8,1.016026706794854,1.027974737659998e-29,92.47345896833708,-2.614082845851526,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
9,1.0275774641371171,3.4790432828693803e-29,66.54012111056483,5.133581343200235,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
10,1.0396672463974141,7.99517745324645e-29,56.6205514179752,10.459030115535734,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
11,1.053516001183576,1.3831816790267668e-28,82.19937838283094,16.020734835622626,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
12,1.0602531891824931,1.9361551703282981e-28,135.13373728591404,24.76137165417145,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
13,1.0619334262787261,2.319058673642741e-28,163.0454588492944,36.49107341729128,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
14,1.0578078714450794,2.4892296197410863e-28,173.6582423310899,48.93143097011341,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
15,1.048880120879962,2.4920042409280885e-28,175.14406213018128,60.76882665364657,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
16,1.042720646349586,0.004631894325254397,171.46521199241212,71.38597717394158,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
17,1.0359401898588074,0.06126269664837588,161.17992778912824,80.34273583687109,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
18,1.0356724685478524,0.28479010546906475,142.99068664373212,87.1112629065265,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
19,1.0321206691662546,0.6986050570299054,116.17061844304686,91.1180221829406,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
20,1.031077055889214,1.0778221967338981,100.63876615409535,92.74892685184108,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
21,1.031077055889214,1.0778221967338981,100.63876615409535,92.74892685184108,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
22,1.03043436099429,1.2427985362307323,100.37561825094924,93.48087760339469,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
23,1.0283953464228357,1.4152905805978102,75.44807857417842,92.95546954922256,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
24,1.0286297028943496,1.889024545809358,86.56328330992423,91.82807104497348,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
25,1.0265165623799772,2.487942734969012,85.0431709197731,91.25965931331486,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
26,1.0271479022335064,2.757624086440723,78.53261121756384,90.36604874808697,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
27,1.0283404928289528,2.5628481080825605,78.94356373490282,89.26901292793139,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
28,1.031556037691727,2.1524533942440787,77.67877757051072,88.23519924327158,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
29,1.0335018904915132,1.7534454014861525,81.90540358886213,87.43863719590398,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
30,1.034562393339955,1.3884452826856626,93.34263790858839,87.45612714045728,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
31,1.0327346250809266,1.0227518475367714,96.55366243629459,88.16295935629998,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
32,1.0335025255361712,0.6773396856366773,99.17006852531054,89.07799916303387,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
33,1.033079364589472,0.3930720186291979,88.91778431667171,89.54650778246426,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
34,1.0319633265286172,0.18553981048999033,95.50577538195934,89.79796191611997,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
35,1.0310457269790223,0.053477106337012324,88.9667086721225,90.02800057540998,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
36,1.0332039902579322,-0.009107532527071752,88.248270279967,89.89398296712086,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
37,1.0313049349075964,-0.02195502081451773,96.15694631783809,90.11178939294838,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
38,1.030963287116917,-0.014723588919330706,79.85634256525194,89.91318025035524,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
39,1.028865265832771,-0.0024371245701304677,85.68581507118236,89.23936126187911,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
40,1.028431580861827,0.017443453874472842,91.04199087900773,89.1567664649753,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
41,1.0295754417626457,0.04257669839629335,83.95168068818228,89.00016090241145,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
42,1.0295754417626457,0.04257669839629335,83.95168068818228,89.00016090241145,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
43,1.0300459020672252,0.06040774295235693,84.42463894619235,88.54617439233454,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
44,1.0307032552430266,0.06376012864226681,89.20899730585029,88.3830188979532,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
45,1.0313773384584826,0.05683049656114711,96.35759527192621,88.79816148431195,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
46,1.0317316896588185,0.04604847921495467,93.19585052420183,89.36220670862501,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
47,1.0293029654917485,0.03430625265184949,81.80530605107585,89.18657204542873,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
48,1.0302535783226148,0.023586855110198254,79.17557914541516,88.36613884331943,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
49,1.029831130676227,0.015310994768352196,84.74507154644856,87.7617846749855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
50,1.0314009827939452,0.009574405709305902,87.2648421031635,87.59603738391402,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
51,1.0313854850112532,0.007708092304075677,93.15357333411613,87.84257599840886,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
52,1.0295925168211328,0.010601509606611806,80.0730448876934,87.72660125644035,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
53,1.0265308177425727,0.014795764587598039,84.63365784728813,87.21966393002415,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
54,1.0295165090751328,0.016605517851857474,91.82642926006214,87.31498783188334,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
55,1.0279979807701285,0.017342516006799497,82.73903405332383,87.31194463464716,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
56,1.0328581690244683,0.018892605661549627,79.8589987235766,86.7446570838991,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
57,1.0318597005081769,0.01940907933533432,74.34418023223559,85.8348853420923,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
58,1.0301209881322018,0.01759597396634304,90.1571863660785,85.4967350906555,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
59,1.028990635366561,0.014604489863915413,91.09090205627942,85.98046922381263,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
60,1.0306715193774116,0.011464967667586513,82.40400343939594,86.05283000827461,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
61,1.030473033446017,0.009147129794410158,83.64841094363202,85.7672843682041,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
62,1.0290491475430326,0.00781403468484508,92.3502143261964,85.97786427150218,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
63,1.0290491475430326,0.00781403468484508,92.3502143261964,85.97786427150218,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
64,1.0283073520577797,0.007922374590817745,79.42892599791355,85.96953419553205,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
65,1.0304025055109745,0.012118432910764376,86.61887290017718,85.69162934579602,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
66,1.03185652834281,0.01891980867857161,84.85197849286605,85.69576129673864,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
67,1.030604466735342,0.023128812292287984,83.5132117586821,85.5530021790751,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
68,1.0288238585689815,0.02542303119978751,88.13952300184567,85.57879272057045,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
69,1.031962829102667,0.028396578144799546,78.27146172327997,85.35488455267651,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
70,1.028661765716298,0.029544574262910878,84.54687948615121,84.98262759070346,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
71,1.0314073271293747,0.026661564857749443,85.73363491028333,84.99749909927809,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
72,1.0295448146056638,0.021738932905768376,85.96090731044826,85.07767053374832,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
73,1.0295186537322616,0.017837249414814533,83.40766884144512,85.04055700738374,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
74,1.0311217416192278,0.015661426470176897,78.27632201675979,84.64444522675264,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
75,1.0309682798720856,0.013636961481762145,78.49334079086974,84.05388421407315,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
76,1.0311074733566583,0.011234886970120664,83.73724315445666,83.77664378694331,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
77,1.0293384969756418,0.009538290161402549,83.59026913267753,83.76599344286826,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
78,1.028458545062583,0.008557174007848677,77.80584336745812,83.47655001286334,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
79,1.0293341643022165,0.007316565310359405,73.12800375371607,82.72088468866916,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
80,1.029474485976219,0.005669306760658747,79.34118164785816,82.10893780612159,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
81,1.0307957540505401,0.004189398007989227,79.10558844527233,81.83670136981313,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
82,1.031439432464997,0.0032650703461496824,71.51124814882647,81.22079285347908,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
83,1.0308941053325198,0.0027298819064691775,92.07390162597628,81.27473742362938,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
84,1.0308941053325198,0.0027298819064691775,92.07390162597628,81.27473742362938,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
85,1.0297356095532586,0.002388686769813959,82.27952095275049,81.83155702329599,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
86,1.0308375366157512,0.002910472922539795,82.87636561271286,81.90197456624523,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
87,1.0303777179196787,0.004621767281111561,83.58155688987263,82.02716864733411,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
88,1.0310776592517013,0.006190323713549908,84.59547395141966,82.22164566658248,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
89,1.031055542375941,0.0073387988686701,87.49755327946842,82.58250145627477,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
90,1.0289511194438827,0.009883855238191975,85.32421743957582,82.94368895741786,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
91,1.0302292662726744,0.01338242646497045,84.9541042602303,83.15081996274989,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
92,1.0293628283989713,0.015056706397760439,86.76997570167735,83.40660903933482,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
93,1.02963717631103,0.014836429742961068,84.13966900038278,83.59984698687497,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
94,1.029893765213834,0.01448156080012068,77.10424062505969,83.31889882173829,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
95,1.0290790475099945,0.013721718463762762,83.88566895412066,83.05247483863818,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
96,1.029899147244739,0.011692570496667658,83.12912846484055,83.09539446746133,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
97,1.0281672046134769,0.008874477018548689,86.63757003168611,83.26407841759678,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
98,1.0316088767953333,0.006068069613064625,75.91182896902502,83.07639117982117,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
99,1.0306300289811587,0.003728202759051678,74.04078075174642,82.31219145202519,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
100,1.03048051102806,0.0020150920324618236,88.82872433687649,82.22940979415279,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
101,1.0308175576874758,0.000876703301998391,89.76760035681652,82.89630870900316,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
102,1.03069366621149,0.00027008346585574044,86.27683456645838,83.37991072495592,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
103,1.0314057623453057,7.950242408822141e-05,74.04965891210865,83.07643571921878,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
104,1.0314124747835858,7.190993374706765e-05,88.32368166030743,82.8981464797523,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
105,1.0314124747835858,7.190993374706765e-05,88.32368166030743,82.8981464797523,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
106,1.031351844308464,0.0001545966347859596,90.12769611934281,83.49511619053094,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
107,1.030099399799524,0.00046214015757883387,86.04600803199062,83.92832185960047,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
108,1.029649387256069,0.0009856670319109175,86.82225922661858,84.16473176892714,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
109,1.0320052568609712,0.0013910936916065062,83.29928424583241,84.24926833706974,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
110,1.029365810915101,0.0015665638535254912,85.2854431355853,84.2533341526946,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
111,1.0267318922168773,0.0017057234387657808,86.57833417555737,84.41169677299304,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
112,1.0281722113603098,0.0017759349926497617,86.93213474920069,84.63279699263038,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
113,1.030030100515642,0.0016309264461799526,71.60153669835273,84.12654730845324,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
114,1.0299587764290348,0.0013701699947339075,75.79812909207355,83.14284269072765,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
115,1.031464856731955,0.001227160880189724,82.19419308366145,82.75162550770098,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
116,1.0309197724691224,0.0012375091795735005,79.70733180381093,82.5817237302375,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
117,1.030302843502977,0.0012440221018056527,90.1698068674581,82.80407948042007,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
118,1.0299606201385307,0.0013078123956073026,88.45833003140636,83.41826204612153,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
119,1.0295244054565957,0.0015481203127851754,80.02691614850325,83.49603609203403,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
120,1.0308551181043015,0.0019176157467541758,88.13548111837615,83.55124304134588,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
121,1.028789113100394,0.003715413267183816,73.15001418386126,83.27684209080608,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
122,1.0310467835378392,0.008910655781397752,88.16967491621048,83.02994239993481,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
123,1.0302298970186436,0.015531191286058312,86.60922044863287,83.44123835639986,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
124,1.0299026297447629,0.01922280571503726,96.90140877033089,84.2256268874499,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
125,1.029479981346124,0.02030511133720609,91.76207145577399,85.1790845015435,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
126,1.029479981346124,0.02030511133720609,91.76207145577399,85.1790845015435,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
127,1.0294612575792716,0.021978075345570017,68.08478843973569,84.68324166468902,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
128,1.029170710490875,0.023575196381076025,82.6967979233945,83.80654895780728,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
129,1.02991172251961,0.022452250284400784,73.77343994344535,83.28091439785757,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
130,1.029866957981519,0.019056297147897,81.53298980130727,82.74997111208403,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
131,1.0288019284199357,0.015512883937161812,82.87559263411296,82.69848913889274,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
132,1.0296504074839112,0.012359693160206565,82.90630551891661,82.71664670242258,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
133,1.0327679877056888,0.00925418799896834,84.0878485937232,82.79027612320803,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
134,1.0317713499144558,0.006629950464539499,79.35341180631089,82.68936076365449,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
135,1.0316544706456805,0.004896705723989966,94.74355693594374,83.10062071112775,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
136,1.0316918469922909,0.003658555865637979,94.8764679113807,84.20533905689463,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
137,1.0267835552277536,0.0026511723401077716,79.05745038927715,84.46588311043325,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
138,1.0310778601929478,0.0020414208162222113,87.01047481033565,84.33078908534603,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
139,1.0305471637993502,0.0018351958649286244,79.47525521434281,84.22814928032818,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
140,1.0306219324375305,0.00204285851210083,85.96203647637087,84.08573572217334,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
141,1.0303660424066683,0.0027824334532757875,79.16086532841855,83.94192761959012,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
142,1.0280378818259224,0.003589137128659153,78.94628890118254,83.48073795100989,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
143,1.0318255888143657,0.004425778770912149,88.22791017787752,83.49077259678891,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
144,1.028660724698265,0.00756606845846994,68.9827857892077,83.02985897039304,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
145,1.0275349085687506,0.013832656157206797,83.8220117317908,82.40459362275999,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
146,1.0285654758173661,0.019108514468617832,89.06399931383498,82.78559613965214,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
147,1.0285654758173661,0.019108514468617832,89.06399931383498,82.78559613965214,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
148,1.0295295764135537,0.020876933676386773,80.14689844122142,82.95728949106456,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
149,1.0288372031629274,0.02126549036714429,79.06818233828791,82.64125861800292,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
150,1.030202521909714,0.020831771653820236,85.7681469265301,82.62021089624535,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
151,1.0310582518293532,0.018380129924030923,84.7156942685768,82.86755515420623,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
152,1.0295825545932435,0.014798632154828038,92.25514279103227,83.39757045196006,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
153,1.030475681643365,0.01174973349078307,90.39214155605771,84.14535283516669,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
154,1.028933706691843,0.009433532727785295,97.0229192076621,85.04749303344907,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
155,1.030416145748413,0.0073403182139376135,84.6978781098076,85.59590952203494,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
156,1.0302655380791124,0.006099370814351118,81.40064719091022,85.35564703971329,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
157,1.030917526165917,0.006852290094839496,91.10894219909076,85.44047680156044,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
158,1.0305176609706173,0.008846898103251824,89.4757548136979,85.89822489089113,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
159,1.029747086312543,0.00994478786298517,97.28735949596911,86.60423717935159,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
160,1.0288750822590278,0.009665739919471299,79.41800589107152,86.76919364194976,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
161,1.0291274239059132,0.009468952630943725,74.25225890873051,85.83196821030627,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
162,1.0299389513822699,0.00980141479529144,71.96960566039932,84.63180665543383,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
163,1.0327974641716724,0.009515601456758843,81.0094141033872,83.86362459754096,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
164,1.027154375224356,0.008355565495820786,87.56804977662279,83.90373119672815,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
165,1.0286427832280922,0.007103068146690137,78.53359559335598,83.82326385023312,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
166,1.030340909381322,0.005893462139300904,82.94219011086554,83.53217563414124,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
167,1.0317099668730514,0.004861944644009156,78.02872887363927,83.24473429654506,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
168,1.0317099668730514,0.004861944644009156,78.02872887363927,83.24473429654506,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
169,1.0323533988972147,0.004539384961119251,84.90388619022524,83.07694926366693,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
170,1.0304091344943167,0.004543984666376745,88.00894478915737,83.39578378816168,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
171,1.0303574885167341,0.004497755943632923,92.59311928548709,84.04725694835636,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
172,1.0301417697329325,0.004669667158648585,82.80897067782631,84.39197226500339,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
173,1.029470726275449,0.004706312899078074,91.75744908481063,84.66474503707622,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
174,1.0278780925897821,0.0042402775792115596,85.97872631604007,85.06130788745688,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
175,1.0311265365369575,0.003612667877602252,73.76914338159268,84.57190704556787,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
176,1.0302607793918714,0.0036619885247577617,71.94110475545344,83.46649137361162,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
177,1.0324055362135516,0.004553632179557961,85.06591044397024,82.99826045612498,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
178,1.0292317349570936,0.005408246428593383,88.83045349701489,83.37091437943597,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
179,1.029248285282748,0.006999357873238795,86.29243206792769,83.76626827304042,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
180,1.0285376209318566,0.010681085983718653,89.1218252791331,84.13806732882463,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
181,1.028654618918907,0.014506095572659273,81.91271532932068,84.2681877370293,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
182,1.0299922310963987,0.015876731427208413,90.50002919107655,84.45104505812606,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
183,1.0316605871573414,0.01637785822878433,84.41202635409256,84.73454907053527,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
184,1.0299882971584733,0.018666056946066028,91.68446955017588,85.04717879859629,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
185,1.0310769940687659,0.02091629481653621,93.88205475169701,85.77703679750186,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
186,1.0296930564907856,0.020920746315068888,85.7509562974671,86.15813902035944,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
187,1.0310622602027746,0.021164046653208764,81.37021830528506,85.9130739385442,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
188,1.0284825376355622,0.022859685102633687,87.08307048906092,85.75396835057403,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
189,1.0284825376355622,0.022859685102633687,87.08307048906092,85.75396835057403,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
190,1.027778644866827,0.023094657591805772,86.59120147276184,85.85615941072054,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
191,1.0272625332478063,0.022194048210190408,80.89447932110137,85.65677908915427,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
192,1.0280738223473143,0.023268016659810993,74.99598244625234,84.92923584984688,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
193,1.0286854087185304,0.02476798260153842,78.94741786189131,84.17848500932226,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
194,1.0307366956032167,0.023578551571311862,86.36191508736144,84.03472089823731,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
195,1.0305223655737787,0.021187170757285618,85.81133236866884,84.22830693203274,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
196,1.0301956446852336,0.02034801468628636,83.01274432337962,84.2456410061429,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
197,1.0287480236868685,0.02067499441782846,89.47304753298717,84.43407130275597,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
198,1.02753788950902,0.019964367362559476,77.36243441786128,84.33818598390027,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
199,1.0280170191675757,0.017388793382235354,76.62121844487233,83.64509633658786,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
200,1.0299411125070632,0.015278966774192571,78.73167534077824,83.0819862535152,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
201,1.0295999532723965,0.01711937849978772,76.05191517429203,82.54514723245421,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
202,1.0311351958226114,0.02231819419990224,66.36550367617703,81.47561508862178,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
203,1.0282576208612721,0.025836641469395287,82.04516484385927,80.78970306113038,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
204,1.0299508650562335,0.026037510905173252,89.80357202292616,81.27413121720959,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
205,1.0265270972224634,0.027536274827974484,78.32683790816253,81.53745406521655,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
206,1.0263082696356842,0.03182595797349197,74.49832166374296,81.05394964628154,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
207,1.031274498257171,0.033878116027153196,79.65896653655176,80.67890087563173,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
208,1.030645526613179,0.032473389940700294,82.22718871413258,80.70382453598019,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
209,1.0310310544481254,0.03183527998794246,85.89308613804462,81.0204746673331,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
210,1.0310310544481254,0.03183527998794246,85.89308613804462,81.0204746673331,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
211,1.0323588375674988,0.03176954184412361,88.96232359465323,81.62496249387216,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
212,1.0311493357849006,0.029347106641028887,82.9357922021849,82.03291771815044,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
213,1.0289286793826167,0.026978151035894703,84.51336773396127,82.19251698412516,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
214,1.0275899089942029,0.027235575148358764,86.4368352187741,82.50221123632346,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
215,1.0281383164840299,0.02718282497207103,80.79144199357506,82.60711562374095,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
216,1.0295892213668063,0.027108884401664073,73.08340896389664,82.07221074808496,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
217,1.0280987814237514,0.032136078076196,75.85051620452714,81.35469634793498,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
218,1.0280807066380224,0.03968986039643315,77.59725581666969,80.91780421373929,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
219,1.0280442783991712,0.042305348194601085,80.27674462424515,80.73092597407768,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
220,1.0293971114419622,0.042710666369779306,80.58260239685292,80.70250441885621,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
221,1.027991642491112,0.04923568055436741,71.45039361356682,80.26040483071152,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
222,1.0305035036473429,0.05899317501915538,80.82940820174068,79.87165737146191,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
223,1.030882507777987,0.061713906081767425,80.81995039581648,79.96156988210907,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
224,1.0329193248897717,0.05680081609948032,87.6833260134216,80.36631483358225,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
225,1.0288035380677645,0.05092022117206903,80.64542946763244,80.72464171124466,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
226,1.0271810207111336,0.04529760108979998,90.60755133531366,81.18710486127081,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
227,1.027587826813854,0.03747260788886502,78.3593531712617,81.4980975692937,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
228,1.029977787767141,0.02778212499673042,61.61089815289089,80.41191037934883,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
229,1.0299236551201336,0.018354772770977777,88.82197771198058,79.92174540170211,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
230,1.0309719137315738,0.01081726360829787,77.62383376539805,80.23319218528557,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
231,1.0309719137315738,0.01081726360829787,77.62383376539805,80.23319218528557,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
232,1.0278822331744544,0.005816159419032499,78.37850029075688,80.02261257535234,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
233,1.0273058796858638,0.0030809778754757123,82.08308311163114,80.0422531600359,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
234,1.0306914979120052,0.004135404454788098,78.81344768721276,80.08055823859736,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
235,1.0321734406577934,0.011042391559970041,80.77817522792539,80.0536939060494,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
236,1.0301539183717685,0.01954949334058973,84.15562906297224,80.28136716864653,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
237,1.0306781410543573,0.024642998220220355,80.12170313897998,80.45659336779413,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
238,1.0301674960629912,0.028932588353111358,82.71253011834969,80.54721358905496,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
239,1.0269408032870175,0.033364675881997805,83.37629257709591,80.78281081261144,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
240,1.0301877861263855,0.033809442651942294,84.04138396759082,81.05886581993718,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
241,1.0294957579871957,0.0300052942394491,73.1712413542855,80.82748057506453,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
242,1.0297001540408621,0.02437865289146457,84.66472567491638,80.64732976230934,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
243,1.0283947974679724,0.018365357558533076,82.70730307232051,80.93401336804432,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
244,1.0293931854763927,0.013112510337488422,76.83051225735716,80.82409188991058,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
245,1.0268387875857492,0.009132827872876384,66.06466882911626,79.93946924587605,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
246,1.0289772872355076,0.007645878997349635,66.56094831045517,78.65386684995462,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
247,1.0291927370880494,0.009163753335643184,70.86232044991878,77.71587050677361,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
248,1.0291132750130618,0.011010837272177477,86.88209854786369,77.82496489270576,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
249,1.0297358423161618,0.011455776298241079,79.47512027915285,78.33005255772203,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
250,1.0293127789270557,0.0115129573926769,78.0428291373054,78.37051906360071,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
251,1.029453596752955,0.011209003171209606,84.34770253237417,78.63701878083138,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
252,1.029453596752955,0.011209003171209606,84.34770253237417,78.63701878083138,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
253,1.0291712652557694,0.009895477908498982,80.27903284269254,78.98386259495763,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
254,1.0306744038588986,0.00810523244852667,86.51885070681988,79.4004016507581,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
255,1.0299620753449839,0.0063256520490388955,93.35476089521399,80.3944549072347,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
256,1.0293063285494233,0.004895924961783068,80.44308579573773,81.00811664044795,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
257,1.0304624642028977,0.004402688114855297,81.59712406408806,81.00924767130178,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
258,1.0298682794411074,0.00449296437634788,84.371555622641,81.19558703124672,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
259,1.0275484527027425,0.0042933992851028014,74.7103138267923,81.0394794550579,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
260,1.0283345190570485,0.0038052517734168947,84.02856395104585,80.88192007905603,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
261,1.0282546087682836,0.0033368757626557224,85.39460111589528,81.24322820464873,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
262,1.028015668465224,0.0027881208977551543,71.48434088612032,80.97870874061692,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
263,1.029765241675242,0.0021015450664792147,78.97716688272709,80.43642000895898,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
264,1.029917196763796,0.0014181760542860816,72.58174173701329,79.99706025657463,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
265,1.029195527954307,0.0009092752142465402,85.99000946285602,79.92996379616866,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
266,1.0257804497008958,0.000885877657370204,84.40582917185819,80.42696716336418,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
267,1.0299940022934546,0.0015713818550961553,80.71054632923224,80.62803640242763,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
268,1.0351789868345689,0.002486167147618569,78.72826528563613,80.54231197604776,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
269,1.0436985027372185,0.003067194733838233,86.17845911882941,80.72260932166381,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
270,1.0348011719163333,0.0040866561356531755,124.795796445623,83.05900890065989,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
271,1.0161893008858807,0.006455696323863781,127.90316225891598,87.1432327509542,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
272,1.016573929768322,0.008864686268651011,90.74632704525138,89.23593950597659,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
273,1.016573929768322,0.008864686268651011,90.74632704525138,89.23593950597659,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
274,1.0286553158968044,0.00976987611980659,60.662591543870015,87.95931687673013,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
275,1.0420729067834167,0.009393554999538312,51.72397397984375,84.96236182385653,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
276,1.0357611770327149,0.010939918355272249,88.01362073448728,83.53836491789262,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
277,1.01319718630409,0.022787135766331488,105.63735044165067,84.79193353418968,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
278,1.0004894301140264,0.04223861075306286,83.99528138780707,85.73768028112866,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
279,1.007373315415013,0.07912452942055796,30.880492436768566,83.06774646360134,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
280,1.0277696733864796,0.1895934894770087,10.146795218202978,77.16610216971999,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
281,1.0490622460032488,0.35000794602682794,26.502717377042526,71.61473657615666,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
282,1.0599164823552787,0.4685488845791268,75.65607304426214,69.67733718770049,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
283,1.059746863938683,0.5755136844452673,152.87196341126315,73.88385155932973,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
284,1.046043081036891,0.6788921475261018,171.48734261965947,82.21408716143728,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
285,1.0218639943882808,0.7471890729357646,168.94000298989772,90.5163763893241,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
286,1.0177111744278629,0.8671045129766815,134.03210567953414,96.2685387061481,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
287,1.0295456602254922,1.0010595508847848,68.18170988519704,96.72501289484289,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
288,1.044739667262216,1.2417197925802412,60.446623835171856,93.66722329352785,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
289,1.0423818969351195,2.0554357997142287,84.91926749429238,91.68746917492743,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
290,1.0212628770769419,3.2511154955676247,130.20869386919273,93.18533293753285,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
291,0.998859007262462,3.9901920294156077,101.85099242839152,95.34059002944666,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
292,0.9986807455669445,4.518365866076041,43.990990730785306,93.22542108469504,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
293,1.0108862155901197,5.765674555486296,5.079179047253805,86.744856044666,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
294,1.0108862155901197,5.765674555486296,5.079179047253805,86.744856044666,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
295,1.0366999238930739,7.1884486849665405,2.3818857705284855,78.912899566201,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
296,1.0598901300556298,7.56622740436345,42.273081889729845,73.57436888919169,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
297,1.0736204937418032,7.129578652875006,-53.66233296027676,66.0957641468584,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
298,1.0709384511661564,6.558542739227751,7.118967124455411,57.66442452559374,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
299,1.05488818746352,5.727334633766551,42.110424893677596,54.5463597865229,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
300,1.039935661063268,4.735538040960263,33.22416142132921,52.953910321830506,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
301,1.0283028892992716,3.9175340666222165,-3.4898257263548356,49.360630314222135,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
302,1.0205030898046707,3.261608073534488,-43.10716035103468,42.505631478596754,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
303,1.0295513273161423,3.3295790567101893,-88.09414700403315,32.306382923538166,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
304,1.049952885005164,4.719181941097907,-90.31579615051103,20.842437926947746,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
305,1.0560748678783811,6.362500288946149,-62.22052701834951,11.680573375623576,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
306,1.0463529159611153,7.029947669083325,-25.333909405822276,6.448427992949591,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
307,1.0376566460822567,7.644271938233929,-15.776477658173441,3.900781041415705,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
308,1.0265389398019504,9.459250608960291,-33.78492934410221,1.1948367075123292,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
309,1.0257675390273024,11.415246221252742,-57.72631266537035,-3.234687323300557,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
310,1.0355671337596297,11.731800051156519,-77.08979985759417,-9.289100713518453,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
311,1.0584280368614798,10.757220893503883,-77.22002824190048,-15.691876441199215,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
312,1.0619321609056658,10.068762980916071,-43.929397485776796,-19.926331485782498,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
313,1.0492760561483716,9.775083201289625,-2.174782924078374,-20.2212300668748,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
314,1.0378002035256855,8.883229007147165,1.5662315659673782,-18.342172175210546,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
315,1.0378002035256855,8.883229007147165,1.5662315659673782,-18.342172175210546,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
316,1.0214976747137585,7.499388371144016,-21.041619503983558,-17.53038577643735,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
317,1.0140088587141238,6.454776827942252,-61.41639599732334,-19.76622373514919,1.0243519554944855,1.0543519554944856,1.0543519554944856,1.0843519554944856,1.1143519554944856
318,1.007803822950957,5.657025312549143,176.90003471629817,-12.453755312090433,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
319,0.9970200552879377,4.730904627039871,176.90003471629817,5.410759841239568,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
320,0.988695183753234,4.0747166526007215,176.90003471629817,21.589853743610135,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
321,0.9874142848500594,3.86136891493582,176.90003471629817,36.24253685619553,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
322,0.9888985466159622,3.6063043559014214,176.90003471629817,49.51281785545391,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
323,0.9886675005299463,3.4417251048010327,176.90003471629817,61.53111897110576,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
324,0.9920961269891557,3.943512788598295,176.90003471629817,72.41555779456026,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
325,0.9945430816183155,4.73682548805765,176.90003471629817,82.27310815558712,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
326,0.9954463099423791,4.92965809998972,176.90003471629817,91.20065147649677,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
327,0.9954576538471124,4.40734905702078,176.90003471629817,99.28592893668882,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
328,0.9962537913912562,3.672022119447237,176.90003471629817,106.60840380557903,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
329,0.9977789311335348,3.0339800920675675,176.90003471629817,113.24004241903673,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
330,0.9997966786728817,2.483161877823057,176.90003471629817,119.24602147488133,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
331,1.0021950805218083,1.9509304348476209,176.90003471629817,124.68536859883997,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
332,0.9996887886585976,1.4311465929361724,176.90003471629817,129.6115424765403,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
333,1.0005009385761108,0.9569497280300613,176.90003471629817,134.07295825315947,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
334,1.0011525272073865,0.5636370598237578,176.90003471629817,138.1134633644322,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
335,1.0012113725504401,0.27319010713431074,176.90003471629817,141.7727684755538,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
336,1.0012113725504401,0.27319010713431074,176.90003471629817,141.7727684755538,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
337,1.0058972152165568,0.08608420556837282,176.90003471629817,145.08683776330744,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
338,1.0036174445577557,-0.018531978303234362,176.90003471629817,148.08824237716476,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
339,1.0075859437241947,-0.0676351607168074,176.90003471629817,150.806480553226,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
340,1.005963068002855,-0.08175198844615883,176.90003471629817,153.2682675271258,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
341,1.0081843009493707,-0.07547227996818308,176.90003471629817,155.49779809521027,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
342,1.0060315952294678,-0.05898290915718646,176.90003471629817,157.51698440447433,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
343,1.0055949728950937,-0.03913653027741304,176.90003471629817,159.34567130829296,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
344,1.0052555723880736,-0.02120093130482001,176.90003471629817,161.0018314044936,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
345,1.0042968623091213,-0.006811130445666638,176.90003471629817,162.50174167263177,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
346,1.0031056489588726,0.0049331619960651905,176.90003471629817,163.86014344648643,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
347,1.0055544713137095,0.013010079611083147,176.90003471629817,165.09038729400808,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
348,1.0016308534936973,0.016489110070695565,176.90003471629817,166.20456422862006,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
349,1.0051237623822018,0.018422753715114232,176.90003471629817,167.213624541437,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
350,1.0051803033118192,0.022853715724531227,176.90003471629817,168.12748542230048,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
351,1.0056681815373325,0.029436843492764143,176.90003471629817,168.95512842734655,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
352,1.0056995325195484,0.033801759640156616,176.90003471629817,169.70468775103097,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
353,1.001706443418283,0.03285499044417507,176.90003471629817,170.38353017016192,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
354,1.0035983411445704,0.02780718623009679,176.90003471629817,170.99832744564156,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
355,1.0061662925184172,0.021956860625248747,176.90003471629817,171.55512189349156,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
356,1.006984288571127,0.01739325014207817,176.90003471629817,172.0593857696038,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
357,1.006984288571127,0.01739325014207817,176.90003471629817,172.0593857696038,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
358,1.0074890301636503,0.014461402074997088,176.90003471629817,172.516075051858,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
359,1.0213139434736056,0.012556109390022305,7.439614724260259,164.93583698877757,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
360,1.0446996006200249,0.010666060660324753,25.157773762202794,150.91271926545454,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
361,1.0598700765567064,0.009098394237581294,64.42223026090963,140.90060971005252,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
362,1.0666783828510493,0.009988481301293112,142.97635891999795,137.39086502747585,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
363,1.0505971575284647,0.013657212110767878,172.3334661835869,139.30266929615027,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
364,1.0266854079747816,0.016963414841339276,173.91627421805083,142.49361266459215,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
365,1.0054134208905752,0.018226598102856963,148.8820620638841,144.27725049005736,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
366,1.0055007751836071,0.03616631849358165,71.7460655798488,141.07300587051049,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
367,1.0292553351052038,0.15035376610102835,24.72288919370263,132.31418832235428,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
368,1.0461272289232093,0.4515352303694053,33.97929961825141,122.60017229327406,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
369,1.0466512164641293,0.8298709073847547,90.61550849797904,116.91092933297612,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
370,1.0269656548891606,1.1027356371496713,133.4781310686626,116.45202666858137,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
371,1.0056173835342266,1.6955672083941882,124.90261688723163,117.6538214597098,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
372,1.0067095437951827,3.3958897402576644,63.007809239320935,115.41798478198898,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
373,1.026538591758202,5.734088623531219,26.79472311549169,108.76511035108476,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
374,1.044436601759466,7.163076954866563,34.392389459631346,101.39004322452871,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
375,1.0608412351459438,7.6355730983446515,78.55400492156468,97.15237955541154,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
376,1.0544365650904446,8.44730012732216,145.3549502809825,98.54887816682954,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
377,1.0315859885652272,9.34189402313022,168.30285509957815,104.04728609982914,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
378,1.0315859885652272,9.34189402313022,168.30285509957815,104.04728609982914,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
379,1.009571800563652,9.193538224793352,153.2070762934359,109.39735171675267,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
380,1.001324605263401,8.46257310887012,176.90003471629817,114.64821622704596,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
381,0.9972814119612536,7.822252275058461,176.90003471629817,120.52134163191305,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
382,0.9934413201338794,6.931651474014978,176.90003471629817,125.84036913476864,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
383,0.9836205650965694,6.103718249348338,176.90003471629817,130.65757490270414,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
384,0.9800283409232283,5.9119610415892145,176.90003471629817,135.02030312664598,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
385,0.9791629555273184,5.765441236823342,176.90003471629817,138.97143132687142,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
386,0.9783662750592448,5.578421020705018,176.90003471629817,142.54979175944305,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
387,0.9801493368955108,6.418816209962011,176.90003471629817,145.79055306520465,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
388,0.9833954543715274,8.01124690345382,176.90003471629817,148.72556591224026,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
389,0.984939382641575,8.703386872545314,176.90003471629817,151.38367602881968,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
390,0.9896314001520126,8.0829374058599,176.90003471629817,153.7910077033635,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
391,0.9925089926130591,7.040691222634721,176.90003471629817,155.971220537706,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
392,0.9950411583348339,6.0147058346192415,176.90003471629817,157.9457419770637,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
393,0.9945461352198576,4.846186834634853,176.90003471629817,159.73397790204805,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
394,0.9954666439954004,3.533787838415447,176.90003471629817,161.3535033524503,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
395,0.9964316166843611,2.2905315505751696,176.90003471629817,162.8202352572595,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
396,0.9984819487178752,1.2822034292057742,176.90003471629817,164.14858886852937,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
397,1.0003569639652021,0.5698215659640132,176.90003471629817,165.351619436548,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
398,1.0011069118314586,0.13668855639406471,176.90003471629817,166.44115051871498,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
399,1.0011069118314586,0.13668855639406471,176.90003471629817,166.44115051871498,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
400,0.9992870253367933,-0.08842011112833084,176.90003471629817,167.4278901831634,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
401,1.0042548880286108,-0.18239170640501404,176.90003471629817,168.3215362491933,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
402,1.0022978699216951,-0.19133140188499956,176.90003471629817,169.13087159883398,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
403,1.0043473707366228,-0.14456805027660258,176.90003471629817,169.86385049627154,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
404,1.0057234580678447,-0.07797491009402496,176.90003471629817,170.52767676350095,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
405,1.0060672169207945,-0.022820390682377182,176.90003471629817,171.12887458052444,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
406,1.0069776286873688,0.011745095668620064,176.90003471629817,171.6733526059306,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
407,1.005663821089741,0.02994620838253156,176.90003471629817,172.16646204804056,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
408,1.004743232940233,0.036031212326719,176.90003471629817,172.61304925735283,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
409,1.0050710203597275,0.03387767389544698,176.90003471629817,173.0175033571728,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
410,1.0042542935567393,0.02775317558562028,176.90003471629817,173.38379938054777,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
411,1.005110718555373,0.020498149385044483,176.90003471629817,173.7155373374631,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
412,1.0043045029310864,0.013569029439948399,176.90003471629817,174.0159775962581,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
413,1.005061696124661,0.007829312906965603,176.90003471629817,174.28807292699483,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
414,1.0048471058347577,0.00406282688848611,176.90003471629817,174.53449752170684,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
415,1.005406485777711,0.003544734676757338,176.90003471629817,174.75767327674302,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
416,1.005099761643572,0.006730576562242693,176.90003471629817,174.95979359551302,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
417,1.004384589611397,0.011135891714725158,176.90003471629817,175.14284494557148,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
418,1.00302979195678,0.013409219438353074,176.90003471629817,175.30862638190672,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
419,1.0045437744310697,0.013212070484706321,176.90003471629817,175.4587672283118,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
420,1.0045437744310697,0.013212070484706321,176.90003471629817,175.4587672283118,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
421,1.0073096040065443,0.01235212913571792,176.90003471629817,175.59474309061315,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
422,1.018096566385806,0.011545102372530742,3.082239075923322,167.51850168128036,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
423,1.0374874119955608,0.010222020021153745,17.019496017318378,152.66227442680662,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
424,1.0575332678351779,0.008193868753590208,60.17777649782741,141.90098154635925,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
425,1.0658884931382009,0.0061850633927719775,121.6273116683259,137.0895523231978,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
426,1.0563523744346284,0.005110973179130161,169.06270562743975,137.86841037820628,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
427,1.032834720815739,0.0051024897279472355,174.38802010308643,141.06263237217811,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
428,1.0081108669698877,0.0057013057635807805,162.7517886738826,143.6577960480063,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
429,1.0125678730679915,0.020653260779552342,98.9691839641263,142.45043846862364,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
430,1.0314955324987647,0.12021795998482222,47.09668881925431,135.90126922530527,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
431,1.0478171051660683,0.40437094914865573,53.88223598497835,127.84312305861172,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
432,1.0492059372040086,0.8019603249142061,86.88386911548395,122.42207339198254,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
433,1.0263168941729335,1.0894377375113349,143.31870992377623,121.73139667300964,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
434,1.0050099188681878,1.5189456571564146,129.39011135749874,123.11099966153647,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
435,1.0028686091621122,2.8825607813130256,64.39189256168721,120.63728341748126,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
436,1.0236777470615894,5.040308767554281,20.4636048542538,113.25863302055247,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
437,1.0432674503902228,6.561262457031027,28.164505380956626,104.86718883812803,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
438,1.0582991983698593,7.034979370372173,68.00965585382455,99.51028996874176,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
439,1.050630650937855,7.547536483004193,137.5138534808795,99.81704823521285,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
440,1.0257753870317925,8.127705630559582,162.2339680237889,104.53964490904337,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
441,1.0257753870317925,8.127705630559582,162.2339680237889,104.53964490904337,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
442,0.9989992101872243,7.909946482331055,138.9186081795286,108.88295543797244,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
443,0.9857440300805035,7.286378762154629,176.90003471629817,113.50833028980924,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
444,0.9834064853181863,6.808216544866266,176.90003471629817,119.48899782306879,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
445,0.9808384062792259,6.131548999435638,176.90003471629817,124.90542143092857,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
446,0.9782304365635409,5.600356043622022,176.90003471629817,129.81083450340398,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
447,0.9782079993747168,5.734791872820486,176.90003471629817,134.25344814549334,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
448,0.9810470764745517,5.843141852472404,176.90003471629817,138.27692500284977,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
449,0.9869532856912686,5.917453099847989,176.90003471629817,141.92080838454063,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
450,0.9874811013566899,7.21389776046464,176.90003471629817,145.22091090037492,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
451,0.9884224423739811,9.332781859141726,176.90003471629817,148.2096664323816,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
452,0.9909522697460202,10.296494840435923,176.90003471629817,150.91644889966574,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
453,0.9941457160100953,9.786746027253406,176.90003471629817,153.36786094950898,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
454,0.9964733049968154,9.103209077599573,176.90003471629817,155.5879954120121,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
455,0.9947777199409406,8.678962832419026,176.90003471629817,157.5986720878933,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
456,0.9974061502505392,7.894631405917992,176.90003471629817,159.41965219662714,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
457,0.999470777492867,6.46078673737492,176.90003471629817,161.06883259255082,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
458,1.0019054353318821,4.72549004178286,176.90003471629817,162.56242165772198,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
459,1.0018507085742965,3.1125079982704276,176.90003471629817,163.91509860022794,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
460,1.0020033016176177,1.815297952591241,176.90003471629817,165.14015772355356,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
461,1.0009017972255292,0.8646012944651515,176.90003471629817,166.24963908490727,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
462,1.0009017972255292,0.8646012944651515,176.90003471629817,166.24963908490727,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
463,1.0048116664365618,0.23405504898376567,176.90003471629817,167.25444682663465,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
464,1.0043798557003285,-0.13049675227257404,176.90003471629817,168.16445634369708,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
465,1.0048216051385388,-0.29878081472155404,176.90003471629817,168.98861134047343,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
466,1.0062336300698396,-0.338289565342759,176.90003471629817,169.7350117307727,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
467,1.0065566983690617,-0.3045067844529575,176.90003471629817,170.41099324495147,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
468,1.0061929791453579,-0.23784020371045644,176.90003471629817,171.02319952652672,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
469,1.0090406492071897,-0.16387257282440373,176.90003471629817,171.57764742685953,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
470,1.0059320123531104,-0.09719380825261426,176.90003471629817,172.0797861396353,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
471,1.0036735935475825,-0.04554182349373809,176.90003471629817,172.53455075632297,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
472,1.0054192216744617,-0.01087684651098028,176.90003471629817,172.94641076896337,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
473,1.0072252575447493,0.00931439635596259,176.90003471629817,173.3194139969798,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
474,1.0081220716268822,0.018757241333120733,176.90003471629817,173.65722636972924,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
475,1.0071000933462408,0.020872928182424137,176.90003471629817,173.9631679557833,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
476,1.0058156770505065,0.01894429245910143,176.90003471629817,174.24024559303928,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
477,1.003543866738165,0.01603739852187179,176.90003471629817,174.4911824403556,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
478,1.004325633780269,0.014757530398305088,176.90003471629817,174.71844474114852,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
479,1.0045430086815725,0.015515333462429783,176.90003471629817,174.924266061987,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
480,1.0046042910253914,0.015979973493246404,176.90003471629817,175.11066924440613,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
481,1.0055984470935837,0.016001620751306386,176.90003471629817,175.27948628568464,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
482,1.0005502252165621,0.017817807936170438,176.90003471629817,175.43237634397744,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
483,1.0005502252165621,0.017817807936170438,176.90003471629817,175.43237634397744,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
484,1.0059340962871335,0.01982623057583769,176.90003471629817,175.57084204476064,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
485,1.0159271805735068,0.020675772774875683,-3.11273396545336,167.20462432028765,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
486,1.0391303395063254,0.023643634993188837,13.941120529814661,151.9405643481544,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
487,1.0562094851714348,0.02804121979396156,53.207974283385795,140.7733650912782,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
488,1.067788771757517,0.029201624694462986,124.74847608430098,135.88677126283417,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
489,1.051501447660337,0.028115198359296847,169.646970802584,136.95389897439873,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
490,1.0263491183510567,0.02882920629262402,174.1805110924182,140.25217267989402,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
491,1.0056093151634529,0.03453669193204165,148.69176622505594,142.2507663239924,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
492,1.0077904038609289,0.06950916272216968,72.5495201130541,139.2666337417063,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
493,1.0302808516405748,0.22579336059170485,27.328042338000667,130.83902965387443,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
494,1.0482644807010013,0.6118154503265867,31.361584176647508,121.26359434560997,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
495,1.04804893488551,1.1082959663372427,88.83052846808422,115.49276499097013,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
496,1.0257107988999972,1.4440287707496942,139.364559684199,115.36113337603673,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
497,1.0030451321213323,1.9641037534145203,133.48684723167366,117.34846265722018,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
498,1.0029961260958138,3.5671861206676563,60.39019165421255,115.42289391219855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
499,1.0263529899534503,5.953114447328687,19.10647479845521,108.28340472694623,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
500,1.045868903549238,7.501396725467291,27.88797525572844,100.28428312597947,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
501,1.061339996676963,7.975906911843976,82.51293417294133,96.03086556455013,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
502,1.0542219027271915,8.65804140702763,145.75077903993812,97.738597048085,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
503,1.028710420929134,9.393605303965439,166.79996323099465,103.26122792626443,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
504,1.028710420929134,9.393605303965439,166.79996323099465,103.26122792626443,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
505,1.0045358891389282,9.151680080742938,176.90003471629817,109.73221083894093,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
506,0.9893129810260501,8.449719971115952,176.90003471629817,116.06913500239895,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
507,0.9839270089653516,7.8948194984379,176.90003471629817,121.80820433693262,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
508,0.9807263245547398,7.082663739796341,176.90003471629817,127.00582324115054,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
509,0.9796946706005372,6.425553924589434,176.90003471629817,131.71307466098006,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
510,0.9813483321676152,6.489808519593245,176.90003471629817,135.97622214020464,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
511,0.9824247340473876,6.510793381826963,176.90003471629817,139.8371645052244,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
512,0.9825358580049035,6.502337156114095,176.90003471629817,143.33384765274613,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
513,0.9859709006171111,7.823379910562021,176.90003471629817,146.50063748751222,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
514,0.989632963858139,10.061424832990166,176.90003471629817,149.36865767535386,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
515,0.9914754525351848,11.096716704384969,176.90003471629817,151.9660955310538,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
516,0.9927613697970913,10.48575044389185,176.90003471629817,154.31847904732896,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
517,0.9957244584094166,9.52031306833036,176.90003471629817,156.44892778761343,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
518,0.9972823785324448,8.697754428638707,176.90003471629817,158.37838010845203,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
519,0.9992561028157941,7.51624176818493,176.90003471629817,160.12579894467922,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
520,0.999322168911526,5.853009500764974,176.90003471629817,161.70835817986904,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
521,0.9991068405574342,4.117119851682391,176.90003471629817,163.1416114337323,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
522,1.0015160446205398,2.6255064967549386,176.90003471629817,164.43964492532746,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856
523,1.005139171916092,1.4607683157483775,176.90003471629817,165.61521591444694,0.8743519554944856,0.9043519554944855,0.9043519554944855,0.9343519554944856,0.9643519554944856


==> data/last_eval_hists253_508.csv <==
,v,y,q_set,q_val,a1,a2,a3,a4,a5
0,0.8661316745299719,0.0,0.0,0.0,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
1,0.866200777143069,0.0,0.0,0.0,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
2,0.8787750720899038,0.0,-142.1644484475629,-9.438945839162137,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
3,0.9037715510627442,0.0,-141.84986094030336,-27.042561328676857,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
4,0.9275538727953515,0.0,-141.58773655832258,-42.27031771745547,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
5,0.9509284791005305,0.0,-141.11424676205095,-55.42715299189579,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
6,0.9735959701808312,1.0826962120548083e-31,-140.69692817895896,-66.77775888908755,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
7,0.9918252458619767,1.7285273587973986e-30,-140.5710009051212,-76.58505927475848,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
8,1.0038702318006332,1.027974737659998e-29,-124.16154372775145,-83.99219733905963,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
9,1.0084412564836436,3.4790432828693803e-29,-48.09596583999341,-84.27590891708168,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
10,1.007554511296468,7.99517745324645e-29,-2.166379928918586,-76.42213160243315,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
11,1.0047312143430156,1.3831816790267668e-28,13.45117426053282,-65.52485523244823,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
12,1.0032464407141222,1.9361551703282981e-28,9.329990936367707,-55.311322105014085,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
13,1.0041234062815378,2.319058673642741e-28,0.37360453238534846,-47.32231450318051,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
14,1.0065488446058704,2.4892296197410863e-28,-2.463714047335889,-41.17719801175802,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
15,1.009284246696441,2.4920042409280885e-28,3.271907499556791,-35.655654570498236,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
16,1.010693047251435,2.409536932282372e-28,14.093275145330184,-29.76801801780137,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
17,1.0104247872025685,2.313677467015761e-28,23.91924402269108,-23.29132472837364,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
18,1.008763887240802,2.24286311938054e-28,27.815292123575787,-16.763598562657904,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
19,1.0064602473416635,2.203287513372671e-28,24.906943083602002,-11.03710555167726,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
20,1.0042843804546275,2.1839439265375135e-28,16.906723443471822,-6.795298100392704,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
21,1.0042843804546275,2.1839439265375135e-28,16.906723443471822,-6.795298100392704,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
22,1.0028635714844762,2.172179494386116e-28,6.982878153429644,-4.306816901916847,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
23,1.002470312645233,2.9262173873804297e-06,-1.5918958719111878,-3.3769865950335096,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
24,1.002682454172821,1.4907538913150787e-05,-6.5628829230712435,-3.469992465209753,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
25,1.0031833053334545,0.0005050171909887855,-7.819771633820265,-3.9641452317430694,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
26,1.003544889394581,0.004532585674786844,-6.723993979383329,-4.4033767859071755,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
27,1.0037439229183647,0.018636086601190427,-4.922563781000317,-4.591924332234261,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
28,1.003704405161475,0.04536085161825806,-3.535705778565759,-4.543749827651787,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
29,1.0035861099432033,0.07400462239883968,-2.9723599049537026,-4.3724894470064415,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
30,1.003374311047088,0.08848999149022276,-3.1520715239089956,-4.198499354106178,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
31,1.0032706701239227,0.08663913261223222,-3.7826800943884673,-4.101414103638161,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
32,1.0033987474145476,0.08132281140311533,-4.478914209354699,-4.105315852688551,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
33,1.003612074076169,0.08118776567963251,-4.565953953561495,-4.160704614265397,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
34,1.0037912974651897,0.08113480241915383,-3.951398214412438,-4.173714159289955,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
35,1.0037627255440975,0.0735892804429987,-3.1129674760090804,-4.088525782113454,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
36,1.0036999867265697,0.05935237251089475,-2.680890273721558,-3.9302946801403484,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
37,1.0034656010982503,0.044227326286481336,-2.7655766799772725,-3.770010087939796,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
38,1.0033130271986526,0.03151651932096016,-3.328224124954094,-3.6739889908019796,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
39,1.003352824025829,0.021148643370637925,-4.139774643041362,-3.6819577179675536,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
40,1.0032837164911679,0.012758948222072445,-4.500791776505736,-3.7667203968328775,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
41,1.0031910796542054,0.006710745512619445,-4.625032801825727,-3.872446015739376,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
42,1.0031910796542054,0.006710745512619445,-4.625032801825727,-3.872446015739376,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
43,1.0030024901308208,0.003001154568634157,-4.955884012057163,-3.9943480712090618,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
44,1.0030231708725876,0.000914842746983575,-5.542019443646564,-4.160945783843724,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
45,1.0032125137715338,-0.00018532129849044792,-5.9803596814344315,-4.373440743329271,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
46,1.0034331424301646,-0.0005206245532450618,-5.692096702405159,-4.567682998017085,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
47,1.0035577077978832,-0.0003229891807168605,-4.887416527353562,-4.663566516518053,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
48,1.003562814322007,1.1570680776052767e-05,-4.098176495926,-4.640890118239843,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
49,1.0035774151439483,0.00023630051932325665,-3.7137929585653033,-4.543302679773312,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
50,1.003611649080888,0.0003476087850161377,-3.612236708413952,-4.426410033339149,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
51,1.0036574400382385,0.000393072812455303,-3.507461650228319,-4.311340182096683,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
52,1.0035492800694295,0.0003904551353181274,-3.3360750121433247,-4.193214720879311,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
53,1.0034378415058525,0.00036682048938985933,-3.4087688858216687,-4.084222372880754,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
54,1.0035118133943746,0.0003554651924781122,-3.8245618313467666,-4.022135889475682,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
55,1.0037358225592916,0.0003525546601753768,-3.960080232377143,-4.0048978890681965,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
56,1.0038815140460602,0.00032593464360486607,-3.424850363063235,-3.9634102409209073,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
57,1.0040305871600275,0.00028004269156956245,-2.6395666038040377,-3.839756781139125,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
58,1.0040581247828033,0.00025472551768309233,-1.948653994694312,-3.634511748525616,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
59,1.0038749514366385,0.0002596427271606113,-1.4887360179466504,-3.3801121336443423,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
60,1.0038390761925329,0.00026495571210546903,-1.6745325796247204,-3.1412938487420385,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
61,1.0039831099916756,0.0002445635121004311,-2.0947315794500887,-2.9744228411561533,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
62,1.0040562571398663,0.00020752114634297938,-1.9714501313703927,-2.8494241973017593,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
63,1.0040562571398663,0.00020752114634297938,-1.9714501313703927,-2.8494241973017593,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
64,1.004076186948284,0.00019739537543048775,-1.5553471021664202,-2.7052118186580234,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
65,1.0042728661270126,0.00024013584438710623,-1.3076725556016264,-2.5360780552172386,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
66,1.0045767442102476,0.0002933553742895101,-0.8726522763860276,-2.344076193209364,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
67,1.0044626373262837,0.00030833873869671926,0.09362713090940811,-2.0845314145493483,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
68,1.0043298494245503,0.0003171560128907192,0.6071365519751001,-1.7612014315987947,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
69,1.0041553568336876,0.00035989903223131614,0.26938058851503033,-1.4691370785272158,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
70,1.0042707620829914,0.00039312738847639163,-0.3325948764391996,-1.278248746842246,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
71,1.0041880583909044,0.00037675931408867223,-0.5497064523816463,-1.167091231043845,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
72,1.0042984344238672,0.0003523996543314863,-0.5306210314440236,-1.083842082897328,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
73,1.0043286115421648,0.0003608791392313301,-0.4767689287195304,-1.006804860975525,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
74,1.0043045577104033,0.0003706330578715053,-0.2225344383082644,-0.9195420703435686,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
75,1.004234854389591,0.0003498649852746005,-0.16398714733780528,-0.8230998202961893,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
76,1.0041745169096974,0.00035291409046427465,-0.31420480309520704,-0.7455504649719178,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
77,1.0041091240584579,0.00043374027286901726,-0.5664414677569327,-0.7050195971821692,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
78,1.0040631868728735,0.0005258912574997785,-0.8281299708566278,-0.7039926223626605,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
79,1.004182784026287,0.0005390976656317548,-1.0644267001113714,-0.7361655284404921,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
80,1.0042273276513427,0.000492859726820918,-0.9796814909591042,-0.7741284190268584,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
81,1.004288228723049,0.0004438957587224077,-0.6828174004640583,-0.7817134697627082,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
82,1.0043007780233697,0.00038901866686368144,-0.4470248605160971,-0.7529258063055619,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
83,1.0042960851757188,0.0003155393857767448,-0.2781469306817924,-0.7010929139579068,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
84,1.0042960851757188,0.0003155393857767448,-0.2781469306817924,-0.7010929139579068,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
85,1.0042566032772957,0.00024925023535949265,-0.23250978113597098,-0.6419002315905603,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
86,1.0043439347669634,0.00020612744663185695,-0.29682083889589855,-0.5918075391872717,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
87,1.0042507461258874,0.00016975075363930445,-0.22803109020639928,-0.5480692505031629,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
88,1.0040564033361434,0.0001379174183120169,-0.22462676841200638,-0.5053456371217967,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
89,1.0039467362003782,0.00013125825317250548,-0.7015951678817142,-0.4997373326920656,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
90,1.00417022081446,0.00014606034986123115,-1.2958792140024211,-0.5659990836038434,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
91,1.0043770088833814,0.0001520921737230736,-1.2147128963771703,-0.6575302202972495,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
92,1.0042719351364902,0.0001392484933173532,-0.48693183386746414,-0.6831973136678153,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
93,1.004130522859985,0.00012344459602592564,-0.18218625999461646,-0.6369019458297501,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
94,1.0037405996476003,0.00011486217640165871,-0.5319680794878121,-0.5997442607010439,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
95,1.00361783123758,0.00011080071517589666,-1.474207514780048,-0.653303893035852,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
96,1.0035918175118084,0.00010569865184135704,-2.501327805809457,-0.8305061592990242,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
97,1.003566841620776,9.4842409459441e-05,-2.9399344834241026,-1.0814941884509393,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
98,1.0037680641917686,9.031960853666111e-05,-3.102319448673235,-1.3390563136592184,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
99,1.003919047064545,0.00011414975398764677,-2.8393755922616104,-1.555740428289534,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
100,1.0040969895271987,0.0001494978197093242,-2.210119912593883,-1.6844140559112193,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
101,1.004043417680567,0.00018332519536291966,-1.5497189118349055,-1.7103750396812567,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
102,1.0040068191002387,0.0002772297199882563,-1.219486425200892,-1.6671160139419128,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
103,1.003892062277343,0.0004415999011030137,-1.3021568875497338,-1.6131645446722542,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
104,1.0037516787585108,0.0005610844471398531,-1.5614902270103552,-1.5890844349527473,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
105,1.0037516787585108,0.0005610844471398531,-1.5614902270103552,-1.5890844349527473,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
106,1.0037401920418,0.0006077954239107142,-2.0240767695061503,-1.6161334538463548,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
107,1.0037098140312704,0.0007208811460466095,-2.3499037379757475,-1.6919370246400747,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
108,1.0037310086760292,0.0009462821113081846,-2.4772928381170742,-1.7877657870894461,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
109,1.0038883580533189,0.0011178521162694163,-2.510213244534567,-1.8815132116902433,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
110,1.0041425072092898,0.001106948394639448,-2.2229715816607034,-1.9459264508620215,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
111,1.0041874554593369,0.001006597049741535,-1.498447817592529,-1.9346105936518128,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
112,1.0042581546018976,0.0009598221897407575,-0.881986357472578,-1.835763236749143,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
113,1.0043112740576094,0.0009505999839212008,-0.5801193068346432,-1.6890697168037225,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
114,1.0043508946144202,0.0008765587883875451,-0.32550956439358153,-1.5249084687568035,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
115,1.0043113869368434,0.0007287758116079153,-0.128698929874243,-1.3525741912140914,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
116,1.0041054236540135,0.0005987356385363814,-0.09132269438968495,-1.1875752964136301,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
117,1.003989327211118,0.0005529028398905055,-0.4789483458971549,-1.0677411147411004,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
118,1.0039377608188838,0.000560975634051763,-1.071801740238873,-1.028918082036848,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
119,1.003971461791861,0.0005438440095035916,-1.4551355647151893,-1.0600638453427291,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
120,1.0040325499548242,0.00047041535742477507,-1.5592099713395757,-1.1194350447039139,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
121,1.0040704751430238,0.00038223016207035025,-1.4284046969928457,-1.169147610714693,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
122,1.0040518175483792,0.00032918852237962573,-1.2435015334662225,-1.1912975664875027,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
123,1.0041092063788302,0.0003205310473334901,-1.1765531899055413,-1.1937846794666849,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
124,1.00402045426231,0.00033334893791174276,-1.104406651671016,-1.1867063875923183,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
125,1.0039735447943572,0.00033393751586172467,-1.1428162146285248,-1.1783280642602754,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
126,1.0039735447943572,0.00033393751586172467,-1.1428162146285248,-1.1783280642602754,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
127,1.0038531356758893,0.0003010375597277541,-1.373407208015712,-1.188922464360879,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
128,1.0040037781807225,0.00025275481631747987,-1.6919114615048336,-1.234566980103782,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
129,1.0040999668516535,0.00023017531708601765,-1.699943426538963,-1.2958306290512902,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
130,1.0041562649776499,0.00023921419422829755,-1.300871693761015,-1.3229962192346174,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
131,1.0039810959201918,0.00024283396488304786,-0.9747437131315654,-1.2984051996140462,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
132,1.0038500222552953,0.00021880750222886796,-1.1092042922649696,-1.2643539272236448,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
133,1.0039381227473394,0.00018609774232073865,-1.6343334680636248,-1.2786174640529238,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
134,1.003952498038199,0.00016602019285015795,-1.8022362203363627,-1.337000507546181,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
135,1.0040591268012689,0.00015070334537553042,-1.66848221739872,-1.3898982093525176,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
136,1.0039765286935762,0.0001303133717521086,-1.4402655142792082,-1.4117387866612507,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
137,1.0039570993885238,0.00011850375884720949,-1.3591301380470435,-1.4101398781403878,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
138,1.0039380862475307,0.00011874276080705553,-1.5075036959295922,-1.4132175366800113,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
139,1.00403251797516,0.00011529609387753494,-1.5975201062524271,-1.4317143124313818,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
140,1.0040480563042382,0.00011176850294154082,-1.4921921889475187,-1.4467383168989074,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
141,1.0039981640555387,0.00011525639068605326,-1.2904734225119614,-1.4393810679547767,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
142,1.0039322119390428,0.00011301370716803857,-1.3057179627025202,-1.4206199076178028,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
143,1.003959470857144,0.00010343501587501368,-1.4931947741207952,-1.4178096199191101,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
144,1.0038479214596752,9.561643407297654e-05,-1.587461928316411,-1.4340787741506664,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
145,1.0038343699867636,8.577645305676139e-05,-1.742242492400397,-1.4647229751343689,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
146,1.0039769215630279,6.955915453672233e-05,-1.9757774386467244,-1.517079996710583,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
147,1.0039769215630279,6.955915453672233e-05,-1.9757774386467244,-1.517079996710583,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
148,1.0041001183493987,5.10940326367845e-05,-1.807985063199867,-1.5668495245720964,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
149,1.0040757704989713,3.4199873900844914e-05,-1.3470167293778907,-1.5682639108247125,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
150,1.0040646947924436,2.0483069078888436e-05,-1.1018571701356867,-1.5226074320214216,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
151,1.004063218315029,1.1557045708528049e-05,-1.113544214276157,-1.4675123321115962,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
152,1.004045039607005,8.335102075202626e-06,-1.13909070726067,-1.4222053661805731,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
153,1.0039996679752854,8.675044697079543e-06,-1.1805138562038318,-1.3873610921136939,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
154,1.0039679228232492,1.0507347016263008e-05,-1.2924632522245507,-1.367326860920153,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
155,1.004079919930289,2.0843545245114382e-05,-1.4391043809997495,-1.367121961427914,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
156,1.004037284502944,4.691337045207416e-05,-1.3377444480627048,-1.3699506953804481,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
157,1.0039617986098184,7.557562876855589e-05,-1.206041950599458,-1.3569297269957226,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
158,1.0040666062543266,8.891443759234422e-05,-1.378110457631922,-1.3483178849124426,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
159,1.004273210761822,9.327313751797293e-05,-1.3677491755367777,-1.3515860816041632,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
160,1.0044292556376444,0.00010274928148113856,-0.856866669331587,-1.3198125459619814,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
161,1.0043681254888073,0.00011169426741992821,-0.16337588518606896,-1.212294356777707,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
162,1.004282620967617,0.0001073306127461219,0.12308511769982129,-1.0539899464759048,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
163,1.0042281225491843,9.182477286162671e-05,-0.06433039286780906,-0.9101305573780548,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
164,1.0041157422929725,7.528717174345268e-05,-0.3309391947710811,-0.815518873566785,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
165,1.0042043631224031,6.162169757593187e-05,-0.6578663352970324,-0.7728781488339638,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
166,1.00420826985698,5.2603305779585576e-05,-0.7583949478094008,-0.7642803844685759,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
167,1.0042753052172775,5.31681396176923e-05,-0.6221837004234299,-0.7544551768463787,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
168,1.0042753052172775,5.31681396176923e-05,-0.6221837004234299,-0.7544551768463787,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
169,1.004355381346794,6.0747401494880236e-05,-0.47992776493635203,-0.7274459441138886,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
170,1.004314581546452,6.591166079979405e-05,-0.21053159703486113,-0.6766917837607044,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
171,1.0043593625286753,8.226882133577949e-05,-0.09558723620306638,-0.6071591037263397,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
172,1.0042566831674398,0.00013605608473407304,-0.06749488335341548,-0.5373627474208122,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
173,1.0042734279168484,0.00020656187185393547,-0.15767251428623433,-0.48095671233765397,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
174,1.0042387707024776,0.00024268131301796446,-0.3153099650257155,-0.44849435791099634,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
175,1.0044212704214976,0.00024214567271535232,-0.37423881964681954,-0.4347214751939683,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
176,1.004370045364999,0.00024181226567945402,-0.14248687878343919,-0.41130296885062867,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
177,1.0044591864829904,0.00024612742255148654,0.11679700745929932,-0.358392078181178,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
178,1.00456130146113,0.00023067927519097596,0.22835157134095715,-0.28788552269919776,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
179,1.0045682399481188,0.00019581797746569496,0.562948380230233,-0.1971194469355738,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
180,1.0045046457167623,0.00016502900647451984,0.803653850090938,-0.08020917728576679,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
181,1.004585897393047,0.00014406925281474535,0.7545739382240026,0.03389957519445596,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
182,1.0046012545533212,0.0001212370317440003,0.7736430529789722,0.13086337347539223,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
183,1.004417659317556,9.880091959660033e-05,0.9364739153723207,0.2270286032713217,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
184,1.0042463821377035,8.983595409945364e-05,0.6928114197167063,0.3050573564170197,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
185,1.0042227862212656,9.166335524418303e-05,0.06477021394611694,0.3148483575707597,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
186,1.0040078436268671,8.913638106451998e-05,-0.371000550533352,0.25270789385325804,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
187,1.003924966290688,7.789166854784738e-05,-0.8405286075339796,0.13871209160484899,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
188,1.0040146257428524,6.731991158746598e-05,-1.4102537253606096,-0.029147064719505997,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
189,1.0040146257428524,6.731991158746598e-05,-1.4102537253606096,-0.029147064719505997,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
190,1.0041664891289768,6.446217646718042e-05,-1.5025576525246362,-0.2186714781664884,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
191,1.0042655373695153,6.843621786215364e-05,-1.1278845925634613,-0.3642813379627647,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
192,1.0042506287897965,7.890393206570646e-05,-0.6496912928572174,-0.43393010723747216,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
193,1.0042740030991073,9.689467119158217e-05,-0.42334288163462896,-0.44755254180078197,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
194,1.0040658194936287,0.00011556995947597162,-0.3665916304598191,-0.44056978810131847,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
195,1.0038997950294084,0.00012122285747560089,-0.6507052743672164,-0.44960989386984845,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
196,1.0039684668237268,0.00011480302455084797,-1.3020196128200914,-0.5195569001963628,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
197,1.0041487738377828,0.00013063138592476163,-1.5789064866392575,-0.6418432152817048,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
198,1.0042975323525682,0.00020489668295419714,-1.2317177402386212,-0.7432235766629678,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
199,1.0042544841188432,0.0003102288552290843,-0.6405041396940948,-0.7688369194524068,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
200,1.0042034070981813,0.0003717053666025595,-0.36078432364787066,-0.7332238490670648,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
201,1.0042450013870703,0.0003757405538968093,-0.45691790858447223,-0.69015068005106,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
202,1.004274299742774,0.00038950743336318863,-0.4895658731288216,-0.6613475533115435,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
203,1.0043367739933937,0.000434468477120598,-0.38400193674372607,-0.6315279445752475,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
204,1.0043555730569895,0.0004501947891350667,-0.21852426454128202,-0.5876723673405448,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
205,1.0042465152577589,0.0004313800582714118,-0.059053672104034685,-0.5280655368326821,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
206,1.0041814398956954,0.0004423895841380654,-0.17088086942508232,-0.47321058255616294,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
207,1.0043143329149338,0.0004723803390580699,-0.46486895188616856,-0.452583695736427,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
208,1.0042977449541317,0.00045555854505173227,-0.4131912283901205,-0.4507839244073138,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
209,1.0044083014637457,0.00039468384778768896,-0.22165160852690602,-0.4330748349074875,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
210,1.0044083014637457,0.00039468384778768896,-0.22165160852690602,-0.4330748349074875,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
211,1.0044369418673031,0.00032884379913948754,-0.03830507085611793,-0.3928269187283775,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
212,1.004548266959415,0.0002634470464587799,0.21373847345734415,-0.329015955406115,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
213,1.0045267369682893,0.00019340248908886152,0.4804206718850717,-0.23923782674864788,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
214,1.004497233589082,0.00012648916483756499,0.6706020470297016,-0.13104800116174287,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
215,1.0043544920427392,7.154665991472372e-05,0.6275958860553948,-0.02745297364030895,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
216,1.0043228777030906,3.2032340681802485e-05,0.35039006401801337,0.04112542822666782,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
217,1.0042951188410592,9.877972214711838e-06,0.024147895458912102,0.060531701490147444,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
218,1.0042205149203705,6.447022035345123e-06,-0.13002737954306517,0.04546392861882705,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
219,1.0041882353944633,1.6180497589032834e-05,-0.31895154638610945,0.009617055929079597,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
220,1.0040865314153533,2.658404833216199e-05,-0.5215861623165822,-0.04746711481073111,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
221,1.0042233783134185,3.334618560665416e-05,-0.7678673479443314,-0.1267766954894017,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
222,1.0041814676251901,4.9668572107278773e-05,-0.7616901328244411,-0.21149642412478803,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
223,1.004262039559485,8.700460058132859e-05,-0.611043096756138,-0.2745540177675129,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
224,1.0042023979277699,0.00013032554994637713,-0.5213974409628046,-0.31328412191424554,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
225,1.0041784742110824,0.0001517903198910767,-0.47185620049299826,-0.3376300371273057,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
226,1.004262832652777,0.00014398495419111015,-0.593386883973994,-0.3635227870502642,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
227,1.0044437331238214,0.00012126821841129734,-0.5219336074193579,-0.38930212889734994,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
228,1.0043659951090655,9.853889663310931e-05,-0.09412544714970728,-0.37851001183561994,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
229,1.0042994745101554,8.219909608128686e-05,0.14804054550495274,-0.3246683321508031,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
230,1.0042999204754681,7.180884837863613e-05,-0.03229102776913562,-0.2738707726104075,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
231,1.0042999204754681,7.180884837863613e-05,-0.03229102776913562,-0.2738707726104075,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
232,1.0043016508388958,6.244979790473343e-05,-0.16941286599012723,-0.250895755395318,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
233,1.0042237130374505,5.0318990534261874e-05,-0.1923287047608494,-0.24159720140908814,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
234,1.0043389509888339,3.65376817361561e-05,-0.31696012041001004,-0.24332972906970116,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
235,1.004339464365027,2.4090598788925932e-05,-0.28266525552906674,-0.2508300513473602,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
236,1.0044257417323437,1.512698971645023e-05,-0.09329773226842956,-0.24248444685474713,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
237,1.004323923373839,9.723515957271328e-06,0.07893081104701546,-0.2112390364963601,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
238,1.0041880423635454,8.347977138850775e-06,0.0866511876532845,-0.1721950474576267,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
239,1.0042451039851559,1.4887717262452972e-05,-0.2853687561376983,-0.16252318432834528,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
240,1.0041570628170038,2.7819147881721414e-05,-0.47872524093618257,-0.19167355793227062,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
241,1.0039448624773986,3.7380294370866866e-05,-0.5643538992322875,-0.23547617464669104,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
242,1.0039453931596225,4.093481855491344e-05,-1.049061225380909,-0.31132948661926985,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
243,1.003804472767531,4.533492613066759e-05,-1.4635147989468964,-0.4368096954938565,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
244,1.003893633060212,5.018642260943573e-05,-1.7555722374925944,-0.5925359851160633,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
245,1.004075549779666,5.090166804997308e-05,-1.887964778508168,-0.755764687283769,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
246,1.0041995691611825,5.531463569130299e-05,-1.4928410884763332,-0.8798744753708423,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
247,1.0042810251685328,7.187154509178191e-05,-0.9470492731690185,-0.9250321643049991,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
248,1.0041604771855888,9.201570025828245e-05,-0.5244005568081931,-0.8998942216931755,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
249,1.0040969186526492,0.0001010608584003038,-0.5040841440447937,-0.848683849966514,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
250,1.004089005415764,9.425813256126934e-05,-0.7845172665156693,-0.8215439925099147,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
251,1.0040408791052025,8.160404734018421e-05,-0.9478422858758484,-0.8274711388436148,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
252,1.0040408791052025,8.160404734018421e-05,-0.9478422858758484,-0.8274711388436148,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
253,1.0040169271367403,8.982885096150076e-05,-1.0644623621181704,-0.8511980557705605,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
254,1.0040586983288946,0.00014598770299734275,-1.1975708661918245,-0.8883549152558251,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
255,1.0040238699715298,0.00023321116165161268,-1.191543605200922,-0.929015251226251,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
256,1.0039111010568862,0.0002913879684225246,-1.1785092088250257,-0.9630107467257252,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
257,1.0039372798462085,0.0003017191385014794,-1.4005952027224455,-1.0063718989667092,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
258,1.0039057351246747,0.00031391951649054935,-1.576358038061831,-1.0703901595660523,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
259,1.0040216194396976,0.0003505899021749113,-1.6100597369945784,-1.1398147971716293,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
260,1.004154646729309,0.0003678410011122479,-1.490319531313507,-1.1943081097027255,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
261,1.0041541548050796,0.0003354687282835687,-1.085462047443187,-1.2067348711692907,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
262,1.004078374556899,0.0002753715466371993,-0.8043147834920661,-1.1719645113425692,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
263,1.0038456821236927,0.00021363903402720868,-0.8689549310858504,-1.1274363824405746,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
264,1.0038148660417126,0.00015511918389131082,-1.353624350905011,-1.1252922708902684,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
265,1.003810640981777,0.00010151607590203788,-1.8544081177897922,-1.1888616036218282,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
266,1.0040225061157997,5.8241339262605036e-05,-2.0063653888447464,-1.2873280740057162,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
267,1.0045096912673586,3.1932428062842224e-05,-1.7127604200629412,-1.3633146322608098,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
268,1.0047485169980601,2.6509850778672864e-05,-0.5836163730281266,-1.3347482092250493,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
269,1.0046651561257427,3.214130874772182e-05,0.7378023161068598,-1.1472710644922095,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
270,1.004267743262079,4.441679758177942e-05,1.2263984054697608,-0.8645137116636533,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
271,1.0031395041908655,8.423255316001195e-05,0.5816836190452552,-0.6296688902617191,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
272,1.000505797587533,0.0001465239660459645,-1.8819346830528405,-0.6323853096698497,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
273,1.000505797587533,0.0001465239660459645,-1.8819346830528405,-0.6323853096698497,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
274,0.9957879369926853,0.00019451627378758475,-8.106836281995749,-1.211611464050851,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
275,0.9973162135226239,0.0002809927217455204,-20.474293262492584,-2.948354134346541,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
276,1.0063896144846598,0.0005148507723115749,-27.612762969444592,-5.749563675192844,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
277,1.014899714717618,0.0008061700014781065,-12.780673000524727,-7.667988549333456,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
278,1.0181701201933608,0.001028923813558787,16.733423472960304,-6.387321991427142,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
279,1.0162755580699312,0.001967753099018631,40.299098611903425,-1.7525059956289828,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
280,1.0141522647775485,0.006149634790882638,46.77554312100532,4.26149015438476,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
281,1.0119726735635513,0.01537413100916072,41.756337477890995,9.573645793408568,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
282,1.0070108345420619,0.02520090639168376,34.21492922302632,13.34644855334558,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
283,0.9935457471205174,0.039147945496691976,21.958147788109954,15.303772092988824,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
284,0.9787426940487607,0.09843761771307927,-8.181846468216717,14.186269147958557,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
285,0.9703643276059476,0.23390972114184236,-56.46849665653316,8.010055972859858,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
286,0.9746451482570235,0.37700566993744067,-100.48963222260217,-3.4747580177601813,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
287,0.9893872361577963,0.4466271033376982,-111.00966920852778,-17.055750782442452,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
288,1.0023155865373459,0.5024764805026152,-88.60303257606756,-28.04412996056288,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
289,1.0123284615825898,0.6573748118294099,-42.285988142224404,-33.01049347551012,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
290,1.0134699548957056,0.9038956139599895,0.9989302441021176,-31.36829516735789,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
291,1.0086858400438214,1.1310379718092385,26.056766666002197,-25.406575867395482,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
292,1.0067024181631903,1.2238693277898853,25.23404255394836,-18.627428422728894,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
293,1.0065005585542206,1.149936136950893,14.820341923396933,-13.494515449892308,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
294,1.0065005585542206,1.149936136950893,14.820341923396933,-13.494515449892308,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
295,1.0076404028266583,1.1115654819314265,9.579220370042389,-10.082592474785853,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
296,1.0100268966426886,1.512069624879739,10.031507077879663,-7.4416883182049425,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
297,1.0100989328271386,2.42476339549705,15.478727790142075,-4.759772301915408,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
298,0.9988884923569834,3.265530240532505,20.308436708588864,-1.7516533379995343,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
299,0.9818455928188974,3.4921348879634655,4.245392067246231,0.11118779298533744,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
300,0.9706239343723068,3.331385893190267,-41.71014379427287,-2.3910323993730835,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
301,0.9743308082623607,3.2608865867816084,-93.50142746405216,-11.050841942085219,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
302,0.9891623250344361,3.2277452912955242,-112.87437037543737,-23.285640446054416,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
303,1.0023093616412289,2.9241592453352383,-91.14348628681068,-33.73923638712429,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
304,1.0126638169606597,2.3556865844408965,-43.743230410271266,-38.214777005391724,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
305,1.0180738604138473,1.722202838469159,1.4400040042138877,-35.94897453882551,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
306,1.0171103817189395,1.1667222543958005,34.15760377262095,-28.811854462885314,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
307,1.0129902088301586,0.8250717112281958,47.09864922398063,-19.590980657619664,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
308,1.0103413625127364,0.7085009023820981,41.90138220120951,-11.08039379680503,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
309,1.0091044300351955,0.6864409984770916,30.407195375001486,-4.8081419712941695,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
310,1.0081240432842211,0.9417848761069729,22.3978319807694,-0.6637065446550361,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
311,1.0038511588316628,1.8194529287103292,17.426484966904,2.068544417161061,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
312,0.9923301222018196,2.976014107771851,8.310990066525667,3.502692529890975,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
313,0.9796175039149321,3.6138581034512116,-17.787631508232277,2.4083756513320687,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
314,0.9775419947974323,3.6243582989536236,-60.1273654132948,-3.084562275095951,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
315,0.9775419947974323,3.6243582989536236,-60.1273654132948,-3.084562275095951,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
316,0.9848119015842024,3.5694361896786684,-90.91573455417932,-12.703405962111118,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
317,0.9898671634249414,3.658885931492684,101.69028103654915,-10.301160632027042,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
318,0.9892981270413111,3.5625260647151267,132.07831203024492,6.5876840098359315,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
319,0.9868199213241935,3.0736376966405605,153.94002243881118,24.702972403206534,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
320,0.9863016271480242,2.3431562494354217,148.8311750254759,41.52504658193768,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
321,0.9883039793784851,1.5950894141086633,138.27053297121745,55.07296353187018,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
322,0.9922015127567817,0.962474918615156,141.1468027639998,66.311664036927,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
323,0.9961140840935231,0.4945184955745684,159.03012693056766,77.43631150065494,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
324,0.998679405535006,0.2270155566238266,179.52535844446138,89.63185411669305,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
325,0.9996700804258339,0.21520069871899072,193.8732522262117,102.52135532185874,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
326,0.9993325547170573,0.3878734649096278,201.18346307090061,115.13725133658731,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
327,0.9980385496181146,0.5393119170081594,203.23964886532838,126.69977142335628,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
328,0.9963536968871332,0.5687727437146904,201.5156235466312,136.7489683176149,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
329,0.9947866634030688,0.5205759738763223,197.0517262997734,145.05289683369182,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
330,0.9936034932152841,0.43568261847236345,191.01726585872922,151.55712018127386,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
331,0.9927222988596602,0.334260390053832,184.95973656217146,156.3948111249012,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
332,0.9920682056379369,0.244087951794158,179.78570465224882,159.844394804869,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
333,0.9914542275089455,0.1726688723643841,175.69617613452164,162.22086130352966,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
334,0.9913241438676622,0.11920609370958861,172.27648033386805,163.78318727663626,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
335,0.9911176730381339,0.10034553143505236,170.1147623434627,164.7674778557772,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
336,0.9911176730381339,0.10034553143505236,170.1147623434627,164.7674778557772,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
337,0.9907718606514239,0.11985750888697658,169.00812550917797,165.4040643805908,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
338,0.9905297277864797,0.14737264502646116,167.49459323369575,165.7821541702702,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
339,0.9902005807373121,0.15262948331887638,165.91200691876125,165.90447232239967,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
340,0.989984988246631,0.13509872471204656,164.3965236129258,165.80485298926374,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
341,0.9898696072320253,0.11029095620256317,162.99072965827628,165.524505104486,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
342,0.9898394537420575,0.08713730264660369,162.28929879498912,165.14147610578866,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
343,0.9899148388547482,0.0658730478080133,161.96380025375157,164.74112666509774,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
344,0.9901078320791036,0.04586992119498603,162.0489116097543,164.3779788722923,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
345,0.9900451536185829,0.028391775903494596,162.86008481224582,164.12256157235726,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
346,0.990060597968491,0.014840997729751882,163.534153953192,163.9996729205085,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
347,0.990080686834529,0.005506660125095684,163.68594878238525,163.9479354182841,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
348,0.9900080790865863,-0.00018645826937517673,164.0233475636978,163.93554788729523,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
349,0.9898935730480117,-0.0030755387933048667,164.00336064977262,163.9458797065266,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
350,0.989788426109356,-0.003965660016363254,163.20541450957322,163.90053326829857,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
351,0.9896915699436234,-0.0035948126053605054,162.63466206689498,163.77033420498194,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
352,0.9895283993235683,-0.00263543364539912,161.96445494010325,163.57503119724055,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
353,0.9895247586628904,-0.0016107715959365596,161.10910514046137,163.3043736244475,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
354,0.9895644343955009,-0.0007885745565970734,160.50860168708888,162.9729956974581,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
355,0.9896276178841484,-0.00020577026865782017,160.2100427353121,162.62592830124981,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
356,0.989498427265629,0.00018691297161048078,160.18439838296376,162.30342234301224,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
357,0.989498427265629,0.00018691297161048078,160.18439838296376,162.30342234301224,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
358,0.9892541103638809,0.00042307512841701283,159.73401978143997,161.99213633239762,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
359,0.9891284404177138,0.0005192990527488016,158.47754047566573,161.60885963870763,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
360,0.9890863157452396,0.000503260358454449,157.08824229500794,161.10081268997638,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
361,0.988901450496264,0.00041924424805462316,156.1907914368849,160.50840115368385,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
362,0.9889033188992025,0.0003173971311176129,155.18546046601344,159.86832106248534,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
363,0.9889207987949376,0.00023712463846505848,154.0613133971616,159.17185088682425,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
364,0.9889247545732153,0.0001853677668739526,153.81269605133954,158.47672028357633,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
365,0.988928374372455,0.00014534950563017295,153.4396556639665,157.8326207688706,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
366,0.9889764018695897,0.00012185913865979515,153.15986508240854,157.23070623624938,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
367,0.9890237579427261,0.00013461951979299493,153.13894375316684,156.68875376868934,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
368,0.9891282729725311,0.00016497308592430487,153.0952757157939,156.21447830863153,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
369,0.9892235333110894,0.00017553170374967896,153.28751212918152,155.81304560024867,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
370,0.9893824807833885,0.00017142320654900671,153.70182316275515,155.50519023719377,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
371,0.9895298240042245,0.00018555719010770224,154.3595061746169,155.30938928791863,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
372,0.989678642664932,0.0002203180727705449,155.18214468001537,155.2378738680416,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
373,0.989824534603103,0.0002441534736449985,156.17890466816087,155.2966530780278,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
374,0.9897993960405796,0.00023436212230199975,157.11300713734312,155.47582580963936,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
375,0.9897498815188503,0.00019588675475393257,157.34953042756828,155.70892953318048,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
376,0.9897374806676907,0.00014651587274788953,156.87239035170867,155.89510397360425,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
377,0.989836022145353,0.00010264585865386847,156.55555913364213,156.00384110054333,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
378,0.989836022145353,0.00010264585865386847,156.55555913364213,156.00384110054333,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
379,0.9898510852252526,7.421289424978375e-05,156.70131328166391,156.08678053373907,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
380,0.989995603877275,6.082950008514338e-05,157.01864936799214,156.18945318459632,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
381,0.9900503966430907,5.311806084670764e-05,157.3236898240093,156.31981444070288,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
382,0.9901679335287438,4.6036998442865696e-05,157.80387579161373,156.48499990262377,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
383,0.9902937393188227,5.295047720842176e-05,158.60880456074668,156.71357515881883,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
384,0.9903960537152818,9.109815373178564e-05,159.39582954075394,157.01749517530214,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
385,0.9904094364043906,0.00014588818387726603,160.207903138757,157.38722936559225,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
386,0.9903929909166679,0.0001786494054762943,160.69307380742865,157.79399683977806,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
387,0.9905398954781647,0.000178832557956536,160.74476594428134,158.1823947890928,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
388,0.9905096112093432,0.00017164681965250306,160.99611285937846,158.53933786156898,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
389,0.9905532089192335,0.00017237635075274571,161.29996305814763,158.8857448458315,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
390,0.9904873637371809,0.00016939169664518134,161.4392865914171,159.2155770767207,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
391,0.9904398769923214,0.00015019072905789982,161.50629669593974,159.51531060753717,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
392,0.9902693282405781,0.00011956800412198688,161.34515324871086,159.76899284548773,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
393,0.9904239753008223,9.231005918468295e-05,160.80371166912545,159.9423410199719,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
394,0.99043254069689,7.689956289891182e-05,160.680280093443,160.04852648347384,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
395,0.990298455655992,6.886976887230756e-05,161.15176689308782,160.1637206460155,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
396,0.99024885406135,6.002123401026579e-05,161.00351789893048,160.28507950884824,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
397,0.9902600781526767,4.850318894180492e-05,160.58977042853226,160.35300972801906,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
398,0.9903122228586351,3.8907975595726924e-05,160.49799990064864,160.37835590883287,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
399,0.9903122228586351,3.8907975595726924e-05,160.49799990064864,160.37835590883287,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
400,0.9901873802980095,3.667228991229203e-05,160.61461835276978,160.40198615962737,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
401,0.9902610095091767,3.981406229349363e-05,160.5276448593221,160.42444683422104,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
402,0.9902748052433151,4.056518962287121e-05,160.29550510286256,160.42273759220083,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
403,0.9904383230474159,3.738986706793139e-05,160.60807382074245,160.42659536433288,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
404,0.9904848453786925,3.32513199110849e-05,161.2272230084873,160.491801865626,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
405,0.9904734524931993,2.7915002846807452e-05,161.9400641089523,160.6367865607251,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
406,0.9904214235204046,2.1115091342455796e-05,162.13787357381352,160.8229811086348,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
407,0.9903955150868814,1.4327400772710486e-05,161.9935233462033,160.98800044927998,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
408,0.9905841803215334,8.932961158799454e-06,161.80264148787168,161.10884943081743,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
409,0.9906397051455395,7.117058266045252e-06,162.24285681871916,161.2302053686358,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
410,0.9907231453200154,1.2762359386833489e-05,163.05053430002783,161.41829985130119,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
411,0.9906482498469054,2.717695923920423e-05,163.8229565069054,161.68632745530817,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
412,0.9906060500652651,4.252459905142166e-05,164.00510572854435,161.982142259148,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
413,0.9907508089938272,4.993942314858752e-05,163.73845887976586,162.2330658935039,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
414,0.9909706068811077,5.3487613006468074e-05,164.0727887307643,162.45516338291665,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
415,0.9910047330604357,5.8215613780899096e-05,165.24329424250723,162.74768162272045,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
416,0.9908971794810496,5.902176369561329e-05,166.36232273374577,163.15336922365358,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
417,0.9909114020869325,5.6473744264922044e-05,166.60756869568016,163.59576632646701,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
418,0.9908234579098338,5.523224799070916e-05,166.49756771909554,163.988397439462,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
419,0.9908080189029752,5.185738537323009e-05,166.34867069329542,164.3117019947229,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
420,0.9908080189029752,5.185738537323009e-05,166.34867069329542,164.3117019947229,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
421,0.9908521992681874,4.4694819096301334e-05,166.23312376537646,164.57451758369248,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
422,0.9907853349797282,3.638800135232403e-05,166.5375530809787,164.81497488528893,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
423,0.9908308722339261,2.9616390429172146e-05,166.7591151833667,165.05842504211833,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
424,0.9908344034357176,2.614389558945161e-05,166.95623139248758,165.29734562921098,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
425,0.9909960374131757,2.557095994544135e-05,167.2049365291122,165.5341402739198,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
426,0.9910516693542518,3.707815164894585e-05,167.75742057642685,165.79268576910547,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
427,0.9910404203703197,7.008821528339782e-05,168.61838713904288,166.11074466580484,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
428,0.9910563956588192,0.00010700409905417713,169.02928123862256,166.4710134298215,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
429,0.9910363384042533,0.00012229219165295062,169.42862665302238,166.83723791762324,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
430,0.990996811034799,0.00011708174184841804,169.87547742174758,167.21101460108906,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
431,0.9908887351600842,0.00010860452004325754,170.04360198891936,167.57598882467082,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
432,0.9907934643933587,0.00010522274704822065,169.9160356242551,167.89519128708156,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
433,0.9906221421841704,0.00010348358329672419,169.76642461528306,168.15360406669316,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
434,0.9906305671451746,9.603782068375529e-05,169.39560528623127,168.34314869859006,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
435,0.9908492508450112,8.085308624279227e-05,169.3590670462818,168.48047753996272,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
436,0.9910384531158972,6.693553862522471e-05,170.21946722318256,168.6542705555132,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
437,0.991050131879285,6.635128737614182e-05,171.66019287124504,168.95776798387766,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
438,0.9910668892710236,8.094248039753477e-05,172.60574458070982,169.37940008895632,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
439,0.9909769845311703,0.00010148492674522667,173.1122316194628,169.84145151093003,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
440,0.9909318458895255,0.0001155343976114345,173.29766601759417,170.2880873508081,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
441,0.9909318458895255,0.0001155343976114345,173.29766601759417,170.2880873508081,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
442,0.9907667865517543,0.00011431445100653316,173.3736111459995,170.6927689899309,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
443,0.9906434669093509,0.0001093067547994316,173.16695493559885,171.03503480661712,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
444,0.9906563988151837,0.00014423361738643978,172.60305312180063,171.28069058739825,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
445,0.9906684138767149,0.0002422598954224787,172.27359360404571,171.4344116222862,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
446,0.9908001295316374,0.00034416537966332157,172.23589168295703,171.54334265481913,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
447,0.9909325391309285,0.000382694194439997,172.5392074632159,171.65544414665604,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
448,0.9909893529842377,0.00039103468626614044,173.14078465409602,171.8127397499259,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
449,0.9911255145536719,0.00043975138572438494,173.6383895303439,172.02212791726407,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
450,0.9912865819218516,0.0005134472549028339,173.95051965793613,172.25747361297087,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
451,0.9912319953046844,0.0005360938202120778,174.35388547297936,172.5090729988611,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
452,0.9911169309125887,0.000486849610863339,174.6412220072321,172.7731216020637,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
453,0.991098666785934,0.0004293086786736054,174.14551025962862,172.98827244384972,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
454,0.9908264000562748,0.0004256830170005139,173.77301510909257,173.117209381187,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
455,0.991077865613033,0.00046061822499591745,173.04803752237586,173.15615867813335,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
456,0.9911233491104897,0.0004705104635631404,172.8497437363343,173.1286357368077,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
457,0.9912371558998652,0.00042224832613095835,173.37151500601516,173.12624468740222,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
458,0.9913244557398797,0.0003388168143377078,173.92969312134966,173.19587390633862,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
459,0.9914126283243963,0.0002695150256333651,174.50915582353093,173.33179028293736,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
460,0.9914685773745652,0.00025189361020654214,175.07224039909994,173.52551736628013,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
461,0.9913285338003736,0.00027976539808399645,175.6040069923209,173.76621176151107,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
462,0.9913285338003736,0.00027976539808399645,175.6040069923209,173.76621176151107,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
463,0.9912857858348869,0.0003030009629662658,175.548738519582,174.0065814428662,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
464,0.9913310984822357,0.0002917219116264608,175.15302385298085,174.18508981972494,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
465,0.9913151685732259,0.0002858876364894677,174.90081210849334,174.2968754384847,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
466,0.991345948035303,0.00032698374798592513,174.66961180271647,174.36172121373608,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
467,0.9914505510304221,0.00037894930062487813,174.60890862959806,174.3985753729962,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
468,0.9914521588769464,0.000382167153696996,174.60849185125633,174.42647766875015,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
469,0.9913590085290678,0.0003438542306421012,174.43103941215597,174.43886529504354,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
470,0.9911022038332552,0.0003181916965522701,173.81347249248338,174.39682301976617,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
471,0.9911342201110798,0.0003206523059111761,172.4693386260594,174.23011724283603,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
472,0.991245378499764,0.0003137762716938504,171.3014307827275,173.91876227780278,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
473,0.9912844399553437,0.00027492542864044885,170.90720279044936,173.5450345441965,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
474,0.9914098451330383,0.00022622293511932165,170.715167341025,173.18200908401448,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
475,0.9915557409739224,0.00018897078599036885,170.52582607696482,172.84186811574602,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
476,0.9914312392766342,0.0001562960940383395,170.42566822401042,172.5276730003868,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
477,0.9912393207145851,0.0001296050232334717,169.95081035397064,172.2170216619219,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
478,0.9910884124549226,0.0001299109844989029,168.68387066219194,171.83197555987852,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
479,0.9910519861829703,0.00014803871453603653,167.30956538105798,171.32269509520358,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
480,0.9912098855092251,0.00015677533785642115,166.4384154206572,170.7319555239127,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
481,0.9910607638494571,0.00017675451533013628,166.23125543982118,170.14806582623225,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
482,0.9911022207415594,0.00023547139219505967,165.88487319648135,169.60495813456336,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
483,0.9911022207415594,0.00023547139219505967,165.88487319648135,169.60495813456336,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
484,0.9909081503228009,0.00029242624743044856,165.33383442576724,169.07438536175687,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
485,0.9907700483670561,0.00031070841710928367,164.63197372003953,168.5310811713048,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
486,0.9907497744125465,0.00034348253491050623,163.5263201738494,167.9399127535727,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
487,0.9908344506820164,0.0004308067157777552,162.95985021741146,167.31622516614252,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
488,0.9907988972863725,0.0005017411162617398,162.91198503363262,166.73456799254834,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
489,0.9908216602534359,0.0004947609705530659,163.07498426053735,166.23779283584457,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
490,0.9907240761277119,0.00044539264183393926,163.06234038502905,165.81696679112417,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
491,0.990704269003816,0.0003881620901450717,162.8007294979973,165.43381284161734,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
492,0.9907831952242325,0.0003169835169203523,162.45747928903893,165.06137808137538,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
493,0.990892176383824,0.00024244268349764912,162.6237064232464,164.72664523539373,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
494,0.9909429139836177,0.00018057143476560742,162.97544107769014,164.4707511131566,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
495,0.9908120656916922,0.00012999542315598689,163.31139261799,164.29449556716602,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
496,0.990896652535674,9.701563992552817e-05,163.19957212665855,164.15652592173947,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
497,0.9908708105775212,8.6134770068765e-05,163.01485041211248,164.01718835485877,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
498,0.9909119381221898,8.140894001783429e-05,163.21584262593234,163.8974335731689,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
499,0.9910238820106172,6.960122756048186e-05,163.42681935517913,163.8209334195163,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
500,0.9909349281050237,5.2788193581243907e-05,163.77882967257733,163.79197093037305,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
501,0.9908379260542146,3.7487231026938806e-05,163.7073212042606,163.78547814113674,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
502,0.9908296926066799,2.7012552795541945e-05,163.2672416428873,163.74588086210915,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
503,0.990630150306734,1.9869831736151376e-05,162.8853766238342,163.65696902300863,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
504,0.990630150306734,1.9869831736151376e-05,162.8853766238342,163.65696902300863,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
505,0.9906905549547612,1.5217307866748847e-05,162.3980129210004,163.5221516510443,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
506,0.9907563768434506,1.3709450878023438e-05,161.97844110945744,163.34502097556984,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
507,0.9907695828119736,1.3124350590132209e-05,162.06560887634112,163.16934150630416,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
508,0.9906660151848572,1.1381974707597788e-05,162.18205269841636,163.03050906038723,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
509,0.9907518757205349,9.31204984696182e-06,161.8532905609984,162.89601527158896,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
510,0.9908428163053622,1.1704916635220391e-05,161.75935613559363,162.75131604252496,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
511,0.9908946147987375,2.5223634568342716e-05,162.20131148591042,162.6489379922018,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
512,0.9908610377131869,4.5270547494146866e-05,162.88952291572022,162.6351915576495,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
513,0.9908136771426347,5.826677103216963e-05,162.86451051798431,162.66730330717883,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
514,0.9908160814370806,6.58852439260945e-05,162.39068790564434,162.66203103538612,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
515,0.9908192078389494,7.995850608666774e-05,161.94695904485675,162.5965384386304,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
516,0.9907074618445514,9.585039809499187e-05,161.7439859549579,162.49680505528931,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
517,0.9907369841698442,9.970392163198002e-05,161.27264205528732,162.3655442008787,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
518,0.9908093175457816,8.878538116936426e-05,160.88401202585612,162.1946157698672,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
519,0.9907854394190687,6.95405620229826e-05,160.84602823289993,162.01805993786263,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
520,0.9906101738389143,4.972750492472752e-05,160.71564678227386,161.85377026294185,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
521,0.9906750472609732,3.641524846284462e-05,160.14071910120194,161.6644677803482,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
522,0.9907502021418083,3.2566258979163716e-05,159.48631452274512,161.4186816343431,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
523,0.990754904791028,3.3990891850993066e-05,159.70348188343766,161.17650304162277,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
524,0.9905508417894724,3.381429427420143e-05,159.99818587720492,161.00046860332523,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
525,0.9905508417894724,3.381429427420143e-05,159.99818587720492,161.00046860332523,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
526,0.9905271021995983,3.0117860222250206e-05,159.49412714008224,160.83390960694615,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
527,0.9905932462248005,2.6034663343661404e-05,158.5337595690145,160.59223789403796,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
528,0.9906939592334485,2.276202590477622e-05,158.4752552251275,160.31501000334055,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
529,0.9906572559998449,1.884233154219273e-05,158.91668199833987,160.10001892542172,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
530,0.9907646923763244,1.4355604924693096e-05,159.23716980629905,159.96416330555414,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
531,0.9907125216390278,1.0105670829523382e-05,159.69459022773046,159.897996707302,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
532,0.9906704395136043,6.438330565330647e-06,159.7964881321853,159.87775200675853,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
533,0.9905813463179506,4.302693629833757e-06,159.36284401798542,159.83816943889144,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
534,0.9904594483973487,4.139073919497763e-06,158.9400990588059,159.74698343055496,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
535,0.9903865583846712,5.431038478647992e-06,158.2127183686602,159.59154384670077,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
536,0.9902565680467117,1.2026222553960925e-05,157.62658270521266,159.3695346092008,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
537,0.9903522078834254,2.8276936080902823e-05,156.9875682886446,159.0956624833802,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
538,0.9904030751534688,4.606883502594146e-05,156.67741914531422,158.79513829967303,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
539,0.9905845438382475,5.513360232191987e-05,156.84566001292757,158.52509851980554,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
540,0.9905206353515744,6.456571562701379e-05,157.48845523047623,158.34476546713947,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
541,0.9904165303428126,9.141860200179311e-05,158.04166617429993,158.2677869828989,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
542,0.990308449421372,0.00013080540770743582,157.69382348055134,158.21466573802894,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
543,0.9902340182912055,0.00015671486118190638,157.14256173616565,158.10890277386451,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
544,0.9902850099127696,0.00015598610383292129,156.42639508759916,157.9330336313703,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
545,0.9902936725836505,0.00015197345438558628,156.19527049915595,157.71762301335346,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
546,0.9902936725836505,0.00015197345438558628,156.19527049915595,157.71762301335346,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
547,0.9902901183059467,0.00017962023028337507,156.30417744248297,157.52270199461583,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
548,0.9902823778019524,0.00023083240166326858,156.32768151289488,157.36245573682285,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
549,0.990336487035782,0.0002587463438634072,156.21064984933452,157.21727871493005,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
550,0.9904654428544633,0.00025600950838849566,156.47665469478875,157.10127063037808,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
551,0.9904900238056092,0.00026480673499086583,157.0366643870589,157.0555100278582,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
552,0.9904763196230584,0.00028954354251436423,157.35983220557864,157.07446411658975,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
553,0.9904401386950565,0.0002893743522070603,157.5320791652649,157.12379415424965,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
554,0.9904421437006095,0.0002593734603299871,157.403762894626,157.16949045845175,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
555,0.9905199903283924,0.0002310473322439828,157.40426124746293,157.20063237647062,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
556,0.9906146857578092,0.00021279484122755139,157.75464218783682,157.25093546255528,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
557,0.9905742240698442,0.000189509757966909,158.23186584214372,157.3495072881889,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
558,0.9905489441068143,0.00015418190704669178,158.2854256892156,157.47023098448628,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
559,0.9907127533880992,0.00011289466998268452,158.10224220865703,157.56631758370406,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
560,0.9907923986183084,7.618240207094381e-05,158.40495091692736,157.65758075295415,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
561,0.9907579288912158,5.190025851749952e-05,159.21729031553696,157.81075829363598,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
562,0.9906998448458987,3.855993160890877e-05,159.5595565701724,158.02025505683415,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
563,0.990710911524472,2.9313371841544127e-05,159.39407692021035,158.21367059831354,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
564,0.9907235232384977,2.2616468950004247e-05,159.02461147379012,158.345885217005,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
565,0.9907073540946835,1.9725897171404593e-05,159.04726184956243,158.43751653951372,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
566,0.9905088637050566,1.8399453106888996e-05,159.11153771996248,158.52275164931973,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
567,0.9905088637050566,1.8399453106888996e-05,159.11153771996248,158.52275164931973,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
568,0.990330219640415,1.6217829778605772e-05,158.6501388227546,158.57030165592212,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
569,0.9901471377502374,1.3042484616473686e-05,157.6756868869513,158.51620485646535,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
570,0.9901808720834334,1.052207286035847e-05,156.3509226739487,158.31663608137296,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
571,0.9901741383340111,1.2786141469071832e-05,155.65167734706677,158.00918464733292,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
572,0.9902539614107129,2.2154914070545673e-05,155.5407567375312,157.68876880801048,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
573,0.990344638080426,3.428339500687061e-05,155.89978359888556,157.42737361042828,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
574,0.9903001708284505,4.4415837209478584e-05,156.52659504117557,157.26614314977547,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
575,0.9901971026061328,5.617266552964074e-05,156.95446808315083,157.19634765080107,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
576,0.9900556300827417,7.568574612400689e-05,156.80730104678872,157.15445758596516,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
577,0.9899865090937612,9.50393255905762e-05,155.91295893868934,157.04897952569218,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
578,0.9896521788393395,0.00010293188357637203,155.33388516146726,156.8596810062681,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
579,0.9890202821968704,0.00012080592153174868,154.13750140210038,156.57763855031823,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
580,0.9884649867732389,0.0001821953385056185,151.2384993197031,156.0611369269552,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
581,0.9881721975594899,0.0002643360874245508,147.3473768448653,155.16239377392148,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
582,0.9881557378096719,0.0003066734557281794,143.59376148488354,153.8754249351376,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
583,0.987818384736655,0.0003067969080146091,141.89448467891995,152.39730918314194,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
584,0.9870715942381395,0.000327139944131137,140.45958786614653,150.9073790429365,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
585,0.9862264948799133,0.00041299281730682936,136.66695842626748,149.26821611205665,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
586,0.9856713750414507,0.0005685884183108964,130.04096680132014,147.1549764310937,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
587,0.9852976033808096,0.0007753180614480368,123.39801510931737,144.44136634489874,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
588,0.9852976033808096,0.0007753180614480368,123.39801510931737,144.44136634489874,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
589,0.9849066260772769,0.000956252582810664,118.00236683582095,141.28879661393503,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
590,0.9848361822653179,0.0010012684237980438,113.70094697952908,137.9110212754101,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
591,0.9847458578861954,0.0009090554808069138,110.88306401919733,134.50909477404656,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
592,0.9846095672303954,0.0007636147611832614,109.92927893236751,131.30848885516647,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
593,0.9845393104577567,0.0006146464879819563,109.04593648845527,128.41091330041576,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
594,0.9845396185294542,0.0005515667298088835,108.39257972235438,125.79607578092548,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
595,0.9846448896577218,0.0006337945935774339,107.6665997954148,123.43687977734614,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
596,0.9845463601686519,0.0007302374411028654,108.07396255412787,121.36980488324733,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
597,0.9844251637672791,0.000794274512509716,108.26014678020604,119.61662333077874,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
598,0.9842766628127045,0.001056561018577386,107.20604885921854,118.03862046294317,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
599,0.9842851829366578,0.001612941283036778,105.77554711346497,116.505195304865,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
600,0.9843578799000553,0.002155928308364396,105.55848862302462,115.06600328552943,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
601,0.9843700535631646,0.0023360980631551673,105.48795507516455,113.79882575813664,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
602,0.9842155952552328,0.0021136647716218956,105.25574602157367,112.6798151551124,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
603,0.9842410357203861,0.0016660645101277808,105.09237092235678,111.68313234745126,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
604,0.9842934150542814,0.0011718317260490138,104.74175856240132,110.78467219984351,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
605,0.984339636418342,0.0007370579308217385,104.61153058187098,109.97359260024443,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
606,0.9843143591606792,0.0004042333211565919,105.07008908413583,109.2920149052127,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
607,0.9842812196040258,0.0001734564324915476,104.3777300652307,108.68542022878965,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
608,0.9841612001938854,3.18908632058849e-05,103.68645814307408,108.06750915830692,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
609,0.9841612001938854,3.18908632058849e-05,103.68645814307408,108.06750915830692,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
610,0.98616179241792,-3.4358319855045606e-05,103.39343422819007,107.46629806581304,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
611,0.9917970085448178,-5.0383502183683494e-05,111.30550346415933,107.45078441681511,0.9243519554944857,0.9543519554944856,0.9543519554944856,0.9843519554944856,1.0143519554944855
612,1.0004385599292311,-4.496398269828879e-05,-55.60243956842926,96.88086991151118,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
613,1.008673187957986,-3.404075347439022e-05,-33.61738901865579,78.0924335135789,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
614,1.0130451971877914,-2.2765584404163608e-05,-5.7488895840014935,65.10890146641766,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
615,1.0130810330087696,-1.256989997889789e-05,17.111581741156623,57.217568819120395,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
616,1.010108667146469,-2.1314522427742707e-06,27.457721124331563,52.578857540533015,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
617,1.0063515288226017,1.1314517491744806e-05,25.164892304969335,49.090812642101234,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
618,1.0034036708397958,2.6889977299891e-05,15.371243028414415,45.26346576698963,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
619,1.0023349391065324,3.850764279315953e-05,4.337471904070152,40.56152151702395,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
620,1.0024419595973892,5.27364073409624e-05,-3.2469431630592456,35.24779803669417,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
621,1.0035882866443167,0.0009654476638817206,-5.951837853923548,29.956525026766965,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
622,1.0049370998954485,0.011589233127526678,-4.741667045214644,25.268633958600812,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
623,1.0057769456784242,0.06197161264085312,-1.1322819189042268,21.523236099441874,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
624,1.0060510322013865,0.1899383385792829,2.509353444609719,18.756614624104813,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
625,1.005787721109659,0.3802975301387573,4.706026730280987,16.745002300707032,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
626,1.0052950298417536,0.5404145594900296,5.1199572829452915,15.173840093081617,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
627,1.0048751516006251,0.5881617357690259,4.154685538157307,13.774705073549542,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
628,1.0046286509977107,0.5420426309823443,2.751141672196577,12.404083491332655,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
629,1.0046817149003773,0.47763642329044936,1.5934228104310204,11.045411630813012,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
630,1.0046817149003773,0.47763642329044936,1.5934228104310204,11.045411630813012,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
631,1.0046850044661817,0.42736732249711407,1.1133505366598146,9.758416187965713,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
632,1.0048010661091225,0.3704076426217381,1.1025816424199473,8.609730551647388,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
633,1.0049632866687295,0.29327466257435086,1.2565538127167586,7.623085785835822,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
634,1.0049770602245198,0.21322086037161536,1.6501510385586826,6.803812336461988,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
635,1.0048709412415195,0.149611799317137,1.9537242989726635,6.139617812469206,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
636,1.0049252262758352,0.10351873659555083,1.8826914786001014,5.5790605132335855,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
637,1.0050304302393744,0.06764409888428526,1.8059585103591893,5.08312827883792,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
638,1.0050261811454662,0.03941883203823685,2.0083252278772346,4.661391845649187,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
639,1.0051256624774063,0.019982908802887007,2.1809391318760434,4.3205540942712926,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
640,1.0053059291720843,0.008601522524548145,2.330030282763349,4.046335352379046,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
641,1.00524538255158,0.0024301115645304983,2.722821799901813,3.8445079359740584,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
642,1.0052330801431846,-0.0008566216249912251,2.951511078980092,3.7107439474221153,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
643,1.0053358148605516,-0.002295922017667596,2.894086035726328,3.6061133742753952,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
644,1.0053793461511538,-0.002491144095017144,2.99757263129944,3.5184348390680604,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
645,1.0052666677223145,-0.0020686710699364744,3.204961614619218,3.4630395061111057,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
646,1.0051555671068115,-0.0014786546295953668,3.1419414948685502,3.4245853775511463,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
647,1.0049799976114082,-0.0009038729574584828,2.8356665585890886,3.366718356463296,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
648,1.0050268403310245,-0.00041811944245631334,2.403632801016703,3.2675157660247587,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
649,1.005088920330754,-7.400420978469021e-05,2.1757081114433783,3.137668550085459,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
650,1.0051200309628843,0.00012666413388299905,2.2770348544448136,3.0166582165728952,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
651,1.0051200309628843,0.00012666413388299905,2.2770348544448136,3.0166582165728952,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
652,1.0050054746469514,0.00022579887526267067,2.4143827812925047,2.927563437894474,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
653,1.0051028282042616,0.00026179322896842334,2.322092505980507,2.853291059165489,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
654,1.0051445902701364,0.00025906274520389437,2.2812509314787417,2.780042013640173,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
655,1.0052662790264086,0.00023758532090015948,2.4563712099997623,2.725435019559496,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
656,1.0053383767920328,0.00020704409012665276,2.7143962532673065,2.7068377326024033,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
657,1.0052511064651846,0.00016806186880983536,3.029341795939114,2.7287520922608537,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
658,1.0052036446742547,0.0001327923435429779,3.057948890186328,2.770566489205992,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
659,1.0051354330815787,0.0001192245647638286,2.8749308760672942,2.7965763443665583,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
660,1.005139523765986,0.00012166763991436157,2.6956730284796384,2.79507922778786,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
661,1.0051931250636612,0.00011907738430023626,2.5842100510921906,2.774478631075337,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
662,1.005370872111765,0.00010347745214103849,2.6416798252371834,2.753028714514153,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
663,1.0053441818295155,8.036929088448341e-05,2.9598883364767032,2.759370107476476,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
664,1.0053986765412521,5.64751156423017e-05,3.218697323982239,2.8031802547415716,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
665,1.005428819428036,3.925737406028795e-05,3.300665904014687,2.8637986674682807,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
666,1.005425027067336,3.925865918162058e-05,3.421065012853595,2.929803728080933,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
667,1.0054087491835721,5.617684725012785e-05,3.4880438907068045,2.9994849136958504,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
668,1.0054808685517644,7.191523973511389e-05,3.4723275995684353,3.0633167529829084,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
669,1.0055366321814216,7.985585459769761e-05,3.5379389337797464,3.121985178023318,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
670,1.005435770726628,9.727828437391267e-05,3.7071289174243964,3.1884526045824826,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
671,1.0053912724396905,0.00012647713457115693,3.6490224504108983,3.2534692212952474,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
672,1.0053912724396905,0.00012647713457115693,3.6490224504108983,3.2534692212952474,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
673,1.0054721494659573,0.000143078819684989,3.4434433554951034,3.292345052278554,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
674,1.0054385398329453,0.0001368573626560501,3.446504415486701,3.3126125003771163,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
675,1.0054934069770896,0.00012285910023669377,3.5103814336598664,3.334632976094718,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
676,1.005436532902997,0.0001104960174449528,3.5562015226763686,3.3610126633095776,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
677,1.0054305197326527,9.475346867410947e-05,3.549510459683899,3.3864873695550384,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
678,1.0052853233119687,7.325145954883653e-05,3.452861333099541,3.4017180857357077,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
679,1.005303655237946,5.0506709313227424e-05,3.224910827881247,3.393374679195566,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
680,1.0053199192056652,3.09757744307845e-05,3.0189093883506346,3.3573271383138232,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
681,1.0053548456988732,1.6428967037084015e-05,3.0282080396094146,3.3130063237288567,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
682,1.0054398276790724,6.645597652422478e-06,3.0923304399340332,3.2794455893389354,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
683,1.0054937040188556,8.45742264744828e-07,3.2522442949208723,3.2652161435965072,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
684,1.0054824105474622,-1.859117564567629e-06,3.449548728386944,3.276593564075461,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
685,1.0053098218855436,-1.195335694269981e-06,3.5335578473006977,3.305137876136703,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
686,1.0052423752130466,4.0541285903383274e-06,3.3299742867179476,3.3219527218792178,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
687,1.0051608147064608,1.112396551920056e-05,2.990027021405596,3.30044724968329,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
688,1.005110543602547,1.6745607656612917e-05,2.763846571735145,3.244209670275716,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
689,1.0050591684644314,2.7145491168393055e-05,2.5394259648173967,3.165522371048949,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
690,1.0050608626544646,4.8534494446118035e-05,2.3711303262382755,3.0712096669871567,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
691,1.0049446406395421,6.997855690859593e-05,2.2780089998115662,2.9720639996179927,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
692,1.0049917166451272,8.037405853606343e-05,2.1153080437542915,2.869098590352899,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
693,1.0049917166451272,8.037405853606343e-05,2.1153080437542915,2.869098590352899,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
694,1.0050374978859073,9.639994608587752e-05,2.0070500326842446,2.7618156658487143,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
695,1.0050553946760168,0.00013744954960257324,2.1165348786841496,2.66886020139817,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
696,1.0051572880924924,0.0001834244123288399,2.229213693319716,2.602998669298756,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
697,1.0052870882283378,0.000199239391666838,2.3996045423045747,2.56467711737806,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
698,1.0053468153065481,0.00018369767498026965,2.7398152579802764,2.565345416160939,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
699,1.0053761128559329,0.00015946103461651003,3.0644118009469365,2.6100645567974694,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
700,1.0052976474460138,0.00013763160430005133,3.248378237753569,2.682611296895043,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
701,1.0054141762635904,0.00011601269154568594,3.2344176258591126,2.756812081130081,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
702,1.0054574815338857,9.396660235238665e-05,3.278528564050459,2.823161626307289,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
703,1.0054202600975255,7.563024109137089e-05,3.4938048444820677,2.897922573872715,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
704,1.0054112932999264,6.514891560450405e-05,3.540583501597819,2.980155103145697,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
705,1.0056165534618926,6.110717666063763e-05,3.473736227016442,3.050135600406489,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
706,1.0055706312173538,5.647337952366999e-05,3.7180599142329687,3.122606917303092,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
707,1.0055722828223617,4.931665447457952e-05,3.9718959493027937,3.2185299269693055,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
708,1.0055929097600629,4.699365730964417e-05,3.955175440722306,3.317458585592665,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
709,1.0054810524992455,5.1677587338350305e-05,3.959153027953061,3.4024045342802154,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
710,1.005575130231929,5.4752776130917585e-05,3.826233966001543,3.4675095730571037,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
711,1.0056809051931992,5.030790055470678e-05,3.7701735244685746,3.5114221604106937,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
712,1.005666071027322,4.1496127148322867e-05,4.018363725408393,3.562260004651695,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
713,1.0057277252618457,3.352824964353172e-05,4.190570247766092,3.634259191396233,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
714,1.0057277252618457,3.352824964353172e-05,4.190570247766092,3.634259191396233,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
715,1.0057236493632495,2.7212937840075347e-05,4.270613347494932,3.713445672036615,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
716,1.0056273063348573,2.1707069972350794e-05,4.340538674484053,3.79207413731234,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
717,1.0057395114959762,2.0252624003214462e-05,4.216309134605217,3.8566560937989927,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
718,1.005738142728106,2.4432149779841435e-05,4.194970525069724,3.902997336200825,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
719,1.0056642194826773,2.8509412316584515e-05,4.329119855321467,3.950674983946549,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
720,1.0058455858438704,3.018230945184333e-05,4.267380705219332,3.9968292008813346,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
721,1.0058835310941379,3.380521802757846e-05,4.3857450278845,4.040614243423261,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
722,1.005786956171942,3.784881325524757e-05,4.6801157127399025,4.105988467544628,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
723,1.0058587591168613,3.775391709890359e-05,4.674203987301409,4.181833811481782,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
724,1.0057904325094569,3.6512663311713755e-05,4.6304664335338925,4.244311277125293,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
725,1.0059248041310473,3.703091217616514e-05,4.622084333708588,4.295031953821746,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
726,1.0060967376518566,3.57795959944978e-05,4.7233429498519435,4.3451839719389715,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
727,1.0060806390350139,3.168085587566992e-05,5.126307658616431,4.422154033039618,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
728,1.0059133416887895,2.9199189051262888e-05,5.38575448858419,4.532883829529861,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
729,1.0058492314881138,2.9317396129766942e-05,5.207856572724704,4.634324318217653,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
730,1.0057788508656993,2.8160101411265752e-05,4.867635453164912,4.687894329123398,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
731,1.0057181749184083,2.5480979576411316e-05,4.646252034414877,4.697063339974986,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
732,1.0057007398796023,2.302509301105284e-05,4.468491903747001,4.678513846083008,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
733,1.0057674436273933,2.090006685676482e-05,4.332939915640169,4.6416253032096755,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
734,1.0055240361398654,2.1191669097035455e-05,4.353996906200743,4.602033312545021,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
735,1.0055240361398654,2.1191669097035455e-05,4.353996906200743,4.602033312545021,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
736,1.0054530784826088,2.341188182715368e-05,4.141786880869855,4.555007185972036,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
737,1.0055230461912323,3.1731794284300195e-05,3.6991177770991515,4.470745206377441,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
738,1.0055640676947295,6.437426263287876e-05,3.6200586301629993,4.3630323836627785,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
739,1.0056230137440247,0.00011955956954150269,3.7683459927696044,4.274219028481451,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
740,1.0057174945503893,0.00016090226150448803,3.9194239320502846,4.217075347529549,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
741,1.0057015098198807,0.0001675129777200656,4.142996258175774,4.192394464649201,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
742,1.0055594841877373,0.00015284644829694454,4.283766263582232,4.195181282804004,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
743,1.005453080633875,0.0001295465001860859,4.101631005943916,4.194851614161078,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
744,1.0054165883451323,9.995953188220123e-05,3.7567440985052043,4.159574317770687,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
745,1.005503581845229,6.946505957656849e-05,3.523079897516781,4.090568816825431,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
746,1.0056024584615617,4.894569293758059e-05,3.5488590428864644,4.016924058907663,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
747,1.0056455119100756,4.881208283645472e-05,3.797512655524129,3.9712793653198992,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
748,1.00558928489316,6.277997148856821e-05,4.039516159071297,3.9642727530984088,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
749,1.0056109714844437,7.300505488886e-05,4.085505617882462,3.977317708420269,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
750,1.0056589451720466,8.55105800089748e-05,4.073219862465475,3.9908681781529887,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
751,1.005516612267524,0.00011891881221181323,4.193973227676761,4.009820952067477,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
752,1.0055423150462757,0.00015571111061255154,4.0928070330349025,4.027557485404926,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
753,1.0056446753942083,0.0001699405302895644,3.9116238101649152,4.024192335111441,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
754,1.0056915391599928,0.00017994663462383352,4.055410415914471,4.018791108260092,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
755,1.0056098519614713,0.00020388437012077432,4.287762123888204,4.0390806429639765,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
756,1.0056098519614713,0.00020388437012077432,4.287762123888204,4.0390806429639765,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
757,1.0056875856509462,0.0002168727021954113,4.3025546099571415,4.0730849779922735,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
758,1.0057002523606982,0.00020107821447578586,4.3034684267564565,4.103616720424168,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
759,1.0055784021657557,0.00017531706937816367,4.418339197691422,4.137781646341062,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
760,1.0056024103089247,0.0001553501684322933,4.282143264518304,4.16599396714975,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
761,1.0054994049099097,0.00013410497557611042,4.124196733224478,4.1709305396018275,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
762,1.0054472122215947,0.00010781800419063675,3.987124823849113,4.155623969731972,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
763,1.0053561092826933,8.608540823142607e-05,3.755433741677741,4.117866089625406,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
764,1.0054249354332103,7.168414703298491e-05,3.526485411001407,4.0545380944985645,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
765,1.0055320248508788,5.80533580998364e-05,3.462029809530339,3.9801389433301546,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
766,1.0055616126226166,4.54519382589376e-05,3.706528828691948,3.927573093095206,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
767,1.0055477403898645,4.094536402746597e-05,3.941126320848166,3.913796817250995,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
768,1.0056957043032522,4.588555129891274e-05,4.023070168918708,3.9228665035642774,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
769,1.005839599565034,5.2981066179281686e-05,4.241433986121273,3.9506706291899447,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
770,1.0058420445667153,5.420622059308116e-05,4.740480828341352,4.022414833753562,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
771,1.005707039013635,4.90247366370986e-05,5.061733998538358,4.139095646143753,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
772,1.0056438445123235,4.792016038361981e-05,4.967814908896723,4.255376262394162,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
773,1.0055325605395655,6.357572147625351e-05,4.732005679449864,4.334323911919517,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
774,1.0054891547276805,9.225407386975211e-05,4.4746788609916015,4.370046622364697,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
775,1.005621090313876,0.00011438901666489102,4.256793560893608,4.369474246635012,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
776,1.0057951363344582,0.00011663810992330923,4.401979920635905,4.364151062099519,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
777,1.0057951363344582,0.00011663810992330923,4.401979920635905,4.364151062099519,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
778,1.005795351688561,0.00010154384252371505,4.925799574173547,4.403953097663158,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
779,1.0057177730691138,8.308414985092571e-05,5.31699820283626,4.499222091229969,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
780,1.005692911836688,8.409152536681283e-05,5.296689892118584,4.606465498238996,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
781,1.0057648175611738,0.00011951069886030167,5.169853369481292,4.6896985315536455,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
782,1.0055831342354355,0.00016815519660602434,5.227236721641102,4.75726781119581,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
783,1.0054944326218085,0.00019247579283768616,5.093987737720787,4.8108275606575575,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
784,1.0054290290755317,0.00020144543563841314,4.649222641513838,4.818898168383306,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
785,1.005347355274059,0.00023585343396849233,4.320356136433652,4.774532158348123,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856
786,1.0053438466891027,0.0002830440278017545,4.023398333299868,4.694506142778652,0.9743519554944856,1.0043519554944855,1.0043519554944855,1.0343519554944856,1.0643519554944856


==> data/new_example_convergence.csv <==
,mean,std
0,-261.9215400776295,0
1,-240.64394174325642,0
2,-239.33395650679202,0
3,-232.93009463349546,0
4,-229.00960070166386,0
5,-220.95764026945943,0
6,-214.77928649716407,0
7,-203.29550067738307,0
8,-193.006368940138,0
9,-180.24220418008264,0
10,-172.0061752524949,0
11,-161.3820167713473,0
12,-155.26519316060455,0
13,-152.93452210598392,0
14,-146.23532121996982,0
15,-142.94167040472337,0
16,-136.78513664250116,0
17,-135.06158898738232,0
18,-129.98942765518984,0
19,-127.32334954851964,0
20,-123.74842350454814,0
21,-126.47518010734458,0
22,-127.68198885970448,0
23,-127.4399004109021,0
24,-124.45547125155714,0
25,-122.87925433741556,0
26,-120.03255701662664,0
27,-117.4993241193537,0
28,-111.64399213315342,0
29,-106.66156295407532,0
30,-102.67711755686008,0
31,-98.7573185461488,0
32,-95.5663306762096,0
33,-92.11379267789341,0
34,-89.29604588510027,0
35,-86.21375665903764,0
36,-82.55715230886095,0
37,-80.93223874048104,0
38,-78.74777977269274,0
39,-79.01611667044878,0
40,-81.05434688054886,0
41,-80.05274849929839,0
42,-80.41963617009624,0
43,-80.88209024051719,0
44,-80.31124337927663,0
45,-80.86568973691419,0
46,-81.9125034295392,0
47,-76.85550893047173,0
48,-76.28977070320255,0
49,-76.74926516907799,0
50,-75.32773023140925,0
51,-72.73696582274596,0
52,-72.30849667155825,0
53,-69.67201971035487,0
54,-70.35617027228237,0
55,-69.38822419102416,0
56,-66.95261356542804,0
57,-65.51999726174084,0
58,-66.31468084172789,0
59,-65.53147023763043,0
60,-66.38048170932677,0
61,-64.94286110540635,0
62,-63.67566040683585,0
63,-62.707319263357476,0
64,-64.25925388041121,0
65,-64.68664999610259,0
66,-64.84865651093706,0
67,-65.73978151134355,0
68,-66.0456319278186,0
69,-68.89919353066999,0
70,-71.49734436447993,0
71,-73.1766838666212,0
72,-72.154475323583,0
73,-70.74412700602069,0
74,-70.51881109037663,0
75,-71.31098993597922,0
76,-70.20756216061417,0
77,-68.26855053696865,0
78,-67.77642442115234,0
79,-66.91715695425883,0
80,-69.83420730424207,0
81,-68.73864554106231,0
82,-68.11795872187618,0
83,-65.57647154625407,0
84,-64.31940551245803,0
85,-63.129993664304045,0
86,-64.03141994681245,0
87,-63.540663947484596,0
88,-63.454563900479066,0
89,-64.11831259498643,0
90,-66.15165224827854,0
91,-68.60263055752729,0
92,-68.78379726238137,0
93,-69.76765183144794,0
94,-69.21925961282162,0
95,-69.34057576095914,0
96,-67.33938902672804,0
97,-66.71296246793153,0
98,-66.48099628043232,0
99,-66.87739458113961,0
100,-68.87563979729522,0
101,-69.00193829675031,0
102,-71.66203026250034,0
103,-72.37360942017852,0
104,-74.34042754988947,0
105,-72.39305243998791,0
106,-70.00031380775424,0
107,-68.18081693085246,0
108,-67.40058917196752,0
109,-65.87764870786961,0
110,-65.91667840947281,0
111,-66.13980915512423,0
112,-67.19149826696095,0
113,-68.8137617805295,0
114,-66.82749644737261,0
115,-68.91277223654443,0


==> data/reward_convergence.csv <==
,mean,std
0,-407.2851251541483,29.084070000865026
1,-392.2291925007874,28.841222925678462
2,-381.81668456635725,28.368101210780463
3,-367.14225378123854,21.25157092379508
4,-354.3218681203524,17.964176445187277
5,-343.0479078940554,15.26870477986912
6,-331.96241113708953,16.329870907457206
7,-322.65216092751416,16.492524298614406
8,-313.4655611279195,16.474167720859917
9,-307.80392813165906,16.46543679091946
10,-300.94884929340697,16.030430007454633
11,-294.49397446133935,16.478830464543652
12,-283.1283065228518,16.670218790320543
13,-267.89179777538476,16.502391581856994
14,-254.9359801662408,14.685953126661838
15,-242.66288533992454,14.503589501133122
16,-231.32324169423507,15.778393903823261
17,-222.9029557598757,15.742872970803184
18,-215.21165854025372,15.25643535400076
19,-208.22700194418024,14.731582359278848
20,-200.62731522018038,14.657241649601747
21,-194.99877275024022,14.624996514856827
22,-187.577572488936,14.202689104505511
23,-182.20467635129563,13.98750098306683
24,-177.91634241527288,13.496154846700572
25,-174.16100608626286,13.567965398705626
26,-170.4675772705429,14.692640080619686
27,-166.13972505936272,14.919477263341358
28,-163.48912573102928,14.671656986415423
29,-160.2987141673291,14.60116816565084
30,-156.92290249610204,14.904167394697097
31,-154.30639309895986,15.386142178850053
32,-151.69150453045143,14.947898109995865
33,-149.681884751293,13.909947804441572
34,-148.2338931694528,14.239360369434355
35,-146.13868532273608,14.22357600712928
36,-144.2523595841941,13.95479842135606
37,-142.41036315744927,13.903461840550579
38,-140.80853451827673,13.764375547368068
39,-139.45687130383004,13.955285650703038
40,-138.59744958738403,14.37494872649523
41,-137.54690657473958,14.113804989673868
42,-137.45573474470598,14.571573023265936
43,-137.2299669609669,14.452423348299805
44,-137.16704435513583,14.797238472088745
45,-137.32100277452776,14.498040988465085
46,-137.42072378478386,14.834409804946388
47,-137.58439275023633,14.071224708921312
48,-138.47893848293708,13.950066270349605
49,-138.65712577774374,14.032006803124203
50,-138.24649988275996,13.888526118682135
51,-138.79137724643613,13.200848930558896
52,-139.71800307275163,13.368290991762493
53,-139.70511083770572,13.620192380419125
54,-139.64700543006992,14.491653764865136
55,-139.78118182238381,15.178287523183965
56,-139.57631294812114,14.172953238510324
57,-139.08662441107705,14.450337125633363
58,-139.36997502730426,14.610348164551175
59,-138.75939340491638,15.07408090167285
60,-138.40484240610408,15.05512802208609
61,-138.06654374588965,15.094679209552073
62,-138.19823230904052,14.926113248759153
63,-139.2029965373094,14.784238859840404
64,-139.36552320037418,14.57057337275873
65,-139.37289785161727,15.081898758270556
66,-139.73080311999783,14.812845094451276
67,-139.6166648045072,14.437170158343791
68,-139.8714211195726,14.277293198075563
69,-140.1693665993131,14.623669545563274


==> data/reward_convergence_new_new.csv <==
,mean,std
0,-133.08295827824523,13.769790487362341
1,-153.29669625996002,10.11408691958136
2,-165.4352776237185,12.097524101772628
3,-165.26760711854564,13.61155877049378
4,-164.55603573219682,10.493665122362076
5,-162.40731148142248,9.80871445014414
6,-161.59486284798786,12.940145969033185
7,-159.37097024214006,13.387051839308262
8,-158.44360402998268,12.210500546739926
9,-155.61706875535486,11.14495580468437
10,-153.82028159165938,10.601279090952783
11,-152.06431413733827,10.2807896907215
12,-151.27607838638986,11.198206426910465
13,-149.76583501323765,10.057563095118624
14,-148.6402374654876,9.832230827795222
15,-147.2919183065842,9.497539250290357
16,-142.61243479301174,8.55243822635365
17,-139.06799251054304,7.63020633069882
18,-136.60066625025996,8.563765633570302
19,-134.8519691904827,8.952187057771171
20,-131.79382246538754,7.937913520744839
21,-129.54050203685387,6.176565947921415
22,-126.95705258606056,6.985597381117443
23,-125.33005666472074,6.654152751243913
24,-123.16655811123522,6.889264246678989
25,-120.66369144385217,7.445353158385439
26,-118.50231516598303,7.342917345799782
27,-116.3728172113205,7.069195108532617
28,-114.82226415724449,6.363426799420972
29,-111.80598426792585,7.299492184594883
30,-109.99514968486179,7.474567574291054
31,-108.15133165458212,7.707965421787727
32,-105.72348786608518,6.620978872276962
33,-104.01532706799824,6.940908483746022
34,-102.57217910180884,7.00627460561016
35,-101.14629608208995,7.817445552681168
36,-98.92297192538126,7.2399782257781755
37,-97.41030895890367,7.261399275552273
38,-96.42924784103442,7.727041508442577
39,-94.64102279137708,7.461372134309005
40,-94.07790320049926,7.194689067191303
41,-92.42546980613439,7.335662654014915
42,-92.0765182397737,7.121067804430537
43,-91.65826180195283,7.313038532572997
44,-90.75603864086509,7.112508069755088
45,-90.22676994869967,7.386400137909915
46,-90.83643684703682,7.606950049410045
47,-90.04903766978086,7.7582745377773366
48,-88.2619272244278,7.614329982590588
49,-87.53042507222881,8.196962840731086
50,-87.09719045334195,7.922596528536169
51,-87.50455873923693,7.75360374504404
52,-86.53539935829109,7.335471285529066
53,-86.14670480729569,6.937468744283804
54,-86.19060826789371,7.568394568975374
55,-85.75123146396523,7.230075495722174
56,-85.04349354974723,7.131919458074861
57,-83.96136174619532,6.764568674523228
58,-83.92061807156628,7.321071082451096
59,-83.20638263130871,6.219530995060053
60,-81.56356021611175,5.586106373089873
61,-81.42837203051882,5.557394405383693
62,-81.51951387932172,5.2976088756352055
63,-81.43804251038313,4.977653954531161
64,-81.06043065777493,4.958983105780184
65,-80.85183561414084,5.524834151726715
66,-79.70286518764695,5.205453620198394
67,-79.78692483481301,5.864483708730845
68,-79.29669398285799,5.63025478928199
69,-78.54713619808084,5.7720875051722365
70,-78.35281440832279,5.763633904843027
71,-78.11406999173786,5.543244470074394
72,-77.8240960666862,5.564685168585861
73,-77.7026009466662,5.879162038077934
74,-77.47362118202895,6.24737227917882
75,-77.1296748082534,6.1834608706032945
76,-76.57051648930425,5.7641837329927075
77,-76.00945160763841,5.5426168644616824
78,-75.08556105216095,5.2871125477361955
79,-74.58535995590388,4.750062143980927
80,-74.75261888483558,5.205929255790346
81,-74.88823132991581,4.839704586419215
82,-74.82299471869912,4.60887343088781
83,-74.75155021491915,4.759544472454955
84,-74.94013035572182,4.404826907003539
85,-75.08549971773138,4.426420774664192
86,-75.26075397618841,4.646915077607273
87,-74.6306611768097,4.363456179100461
88,-74.46166047517511,3.9790046833726374
89,-74.60770796472261,3.3980818634118584
90,-74.56694262790629,3.749011884179
91,-74.69093788614059,4.045565428722842
92,-74.92837401188169,4.399798134965797
93,-74.69405646491309,4.381386945164453
94,-74.86683562776616,4.452602621899406
95,-74.61995790593396,4.74637926011494
96,-74.22934568615077,4.42016697083339
97,-74.34826317929904,4.146210429924796
98,-73.5131372540699,4.506868300514221
99,-73.57129799760386,4.7201457638571
100,-73.05074252002666,4.743186219397421
101,-72.9489840268049,4.226452854635209
102,-72.59091775821457,5.016652687796494
103,-72.06428392510814,4.745509421151753
104,-71.66867699545978,3.8379724582923593
105,-71.682140925559,4.117483102787048
106,-71.40050334923954,3.7390154019793327
107,-71.4571576052285,4.042409480615286
108,-71.66349551495139,3.555497495713268
109,-71.40721483407154,3.6080227726829364
110,-71.04481476311608,3.3691548808109477
111,-71.0465597406507,3.8358833861123562
112,-70.85379038711598,3.925229074817812
113,-70.16163608110926,4.3847752434587
114,-69.830649422438,3.806637944730607
115,-69.75815928271187,3.733254127244797
116,-70.3523736706162,3.7520755935466914
117,-70.77634793449212,3.6298194979473304
118,-70.719932274645,3.776191305126693
119,-70.18013651734672,3.811307773953266
120,-69.81268370289915,4.006423432603378
121,-69.98685267097312,3.936759924440789
122,-69.85581007269334,4.192900611452916
123,-69.65618400266595,4.368353526999812
124,-69.86009933755557,4.4886216031477515
125,-69.69750821985072,4.189309286075138
126,-69.78021251769681,3.9080699020997907
127,-70.01267550843208,3.2114800887334396
128,-70.34690666746762,3.0722053050067792
129,-70.35413678901998,3.429801064436753
130,-69.52498936499934,2.5620747827476382
131,-69.34338819443255,3.193054981992964
132,-69.12493159861404,3.23623222095067
133,-68.89613353457645,3.254381752426605
134,-68.88904070479768,3.396111805123116
135,-69.04617355736121,4.1375490275465365
136,-69.08207285539872,4.374431880308129
137,-68.91755040159468,4.241315851508852
138,-69.25558539004457,4.5939503197522615
139,-69.38917072576967,5.02771254926334
140,-69.4328593529655,5.562438011859345
141,-68.94543758185833,5.794332561450099
142,-68.85745277508987,5.698501945326263
143,-68.74175637526216,5.551254660209922
144,-69.05100405899363,5.379326325603888
145,-68.89169854299845,5.385916936551253
146,-68.73396856267918,5.248888553051898
147,-68.78241292976892,5.381856908575273
148,-68.34588676187425,5.413589996751643
149,-68.00967435557425,5.408785522857758


==> data/reward_convergence_new_new_filter.csv <==
,mean,std
0,-116.1009455771313,9.192303685302983
1,-133.28628227307047,7.400617275666264
2,-141.93240346535356,6.445497882733432
3,-145.59158703820304,10.44790644999303
4,-145.4546723151211,10.233212284567987
5,-145.4463434869733,9.645663699386734
6,-144.27583510258853,9.933795402903415
7,-145.50571892134568,9.6394814178142
8,-143.69361598309155,9.620879170649943
9,-141.9356278686432,8.371106882502097
10,-141.27760406695546,8.022623247734002
11,-140.45212231129358,6.914592786235826
12,-139.50321791468136,6.0813859196944495
13,-138.2575654208564,5.939967992527701
14,-138.57796994137513,6.1796475973764275
15,-137.0681700764079,6.1245799223859665
16,-134.0918653608961,5.4341006124095985
17,-133.07755487623373,3.749459692713439
18,-131.03905049209146,4.777032396429559
19,-129.01525135007535,4.686473092975686
20,-127.72877610476684,5.156325303578686
21,-125.46207587922959,6.595488704909556
22,-124.35203202188316,7.351475693928565
23,-123.6959141004276,7.880565136661403
24,-121.4937024596983,8.886254400064423
25,-119.63340442266956,8.186562537163937
26,-118.61288931601764,7.5035613356504
27,-118.04805459563207,7.642585590055238
28,-116.40887383905799,8.038861582428853
29,-114.95746568239575,7.708940189865424
30,-113.79653848504293,7.812569773037056
31,-111.90187960243202,8.776030010940314
32,-110.01218687843169,9.707129024853277
33,-108.83857125352759,10.624234400665014
34,-107.10409792539986,10.733384370138673
35,-105.28341863757026,11.093331943673931
36,-103.41570008668127,10.384699871446934
37,-101.71291526389278,10.200370264131756
38,-100.53787998950948,9.375622594334054
39,-99.153201142746,9.494558807796244
40,-96.71561710995957,10.035130113434281
41,-94.96960687624697,10.186326735280318
42,-93.61534558299896,10.048905453095388
43,-92.09346846664911,9.799540076274045
44,-90.98149130565652,8.97232662708022
45,-90.5902805740756,8.987649572476336
46,-89.36100598761705,8.265429699403702
47,-88.38442727621354,7.260127078858308
48,-86.96124128075596,7.060911504519468
49,-86.29181615162122,7.025337903726406
50,-85.61553174236069,6.8325877716531735
51,-84.15289044560238,7.21866276225718
52,-83.68186952403519,7.685325628403609
53,-83.52029382495142,7.40121440326733
54,-83.13392242280499,7.468840423587972
55,-82.56353062109889,7.189158724165051
56,-82.24466457425808,6.901707143508678
57,-81.69839000171038,7.23023111073292
58,-80.70577052146285,7.658605719913163
59,-79.20425168387246,7.41706259039426
60,-78.53540712328677,7.470324556978075
61,-78.13750221828872,8.304185624288182
62,-78.04430258830895,8.75681427072349
63,-77.3203701274154,8.462062010970754
64,-77.03987934381635,8.093716875786795
65,-76.0431148817636,7.067104330142113
66,-76.2865367323447,7.264533190283639
67,-75.88274482859703,7.354017946342253
68,-75.59781897115272,7.279724234416687
69,-75.30112889764993,7.026946560351488
70,-75.01659128786267,6.8900721238667435
71,-74.73992633257589,6.242567547793889
72,-75.0369777794041,6.5419397715950725
73,-75.17243164437438,6.059803995596049
74,-74.58160232956679,5.51653881796396
75,-74.04842948514704,4.613435476381531
76,-73.52675762480472,4.287022787685454
77,-73.39590440201985,3.9483602212231372
78,-73.48676456347434,4.0663684624508125
79,-73.4264725407884,3.9163651506798733
80,-72.88207860079802,3.9233062455147047
81,-72.34206849089924,3.844045532053537
82,-72.28686161686637,3.9333972461215603
83,-73.11822557530252,4.092511777991537
84,-73.20720149670875,3.967956680210993
85,-73.3982444889985,4.115281178842305
86,-72.93413173105925,3.963133215707915
87,-73.05641046523343,3.713538070369514
88,-73.6754460157335,4.202490116403328
89,-73.91864586155707,3.764525342139985
90,-74.30654851272486,3.841177302931527
91,-74.24850470731332,4.421995678028831
92,-74.18448973088933,3.513486519712087
93,-74.40799013424076,3.4245646326454735
94,-74.52981830822263,3.762663696213993
95,-75.10963810131021,4.078867926249364
96,-74.90464161091198,3.869825290751423
97,-74.74597755100366,4.026998030744157
98,-73.8811715946788,2.9954145491432715
99,-73.23377835797956,3.136855399067709
100,-73.47304356514678,3.087201111497666
101,-73.28397089074343,3.756548386029958
102,-73.06572424127509,3.153824885438288
103,-73.38028395784373,3.0329170998134027
104,-72.63858090658299,3.0978172103181123
105,-72.59049177351653,2.958047744141921
106,-72.53433161691123,3.08660440467508
107,-72.62800394962528,3.0025143627919673
108,-72.31012234437702,2.4731640425972787
109,-71.29639680880796,2.2986778569690562
110,-70.97898046061601,2.6118543752498886
111,-70.03920963334681,2.9085229037378566
112,-69.98074533231576,3.477475673020144
113,-70.55903251625848,3.7137817142392664
114,-70.15116047172107,4.062518805742137
115,-70.07471791323658,3.6990168920546336
116,-69.5600558824229,4.072997358111528
117,-69.61060924990767,4.144425116560654
118,-69.57583499764365,3.847800323733848
119,-69.4221538090636,3.445939060685893
120,-69.25832036788272,3.2591163036890314
121,-68.83110662776598,3.3690363234544174
122,-68.88538757276096,3.822208222169101
123,-68.94972477103201,3.7346057338245995
124,-69.20273054040328,3.735607884187604
125,-69.59407115247507,3.907124451142063
126,-69.48863075987202,3.7286281992644663
127,-69.37115851940979,3.4922980554047105
128,-69.23066683966837,2.922039943450589
129,-68.95794645417588,2.9276463961014887
130,-69.32209690652695,2.4906123774635596
131,-69.08878112085931,2.299704294895365
132,-68.74776784104797,2.265991883292828
133,-68.57920160649884,2.209818203120904
134,-68.69015794115464,2.502253099574799
135,-68.71464319169766,2.335474562550553
136,-68.75855411070368,2.2689589480473527
137,-69.07021620855272,2.6944467258751623
138,-68.9225358168109,2.4945776438481513
139,-69.15845125222273,2.8119781640332455
140,-69.33760318575838,2.481737030355917
141,-68.97986394385947,3.062598461340853
142,-69.42015887171686,3.1907610781281757
143,-69.17212728942437,3.202078577462814
144,-68.96568606674595,3.2165659595670824
145,-68.47261070508236,2.7779415143572037
146,-68.45510514890516,2.9133056071621097
147,-68.8862991029113,3.1520140176952856
148,-68.93113342812008,3.210477907601947
149,-68.80289148419537,3.357534329537945


==> data/reward_convergence_new_new_filter_solar.csv <==
,mean,std
0,-161.18372646982894,19.08346394776153
1,-143.63297829663728,16.240126410290404
2,-136.67480940512553,12.486577748063457
3,-132.78790799833916,11.24866080345652
4,-129.95496784909196,9.148453765904842
5,-125.02581431635808,7.28683353438085
6,-121.28653790255328,7.704709670868632
7,-117.52394408942166,7.258419837911831
8,-114.61961306026349,7.077484166386735
9,-112.0091185383386,5.844418460035013
10,-110.59712014238478,5.969933834617067
11,-108.29914188039743,6.051283244400224
12,-106.84098394358521,5.263704005729844
13,-105.82773158025616,5.00575814963514
14,-101.04086411651195,4.700538388436838
15,-97.46200609769966,4.961879112372688
16,-95.08413855115346,4.007625466501297
17,-92.2998086060605,3.6535555907987867
18,-89.41886192139576,3.6919231047004026
19,-87.54331376973693,3.9220237774629503
20,-86.0677726130656,4.673423195548948
21,-84.75048878325137,4.0973932490407865
22,-83.70873269011757,3.8021173135265918
23,-82.91038502140158,3.783785950276299
24,-82.2050004151842,4.568669016573831
25,-81.72275586839102,5.0051544299809585
26,-80.5739622668,5.643302106443733
27,-79.0153578838664,4.704826141860342
28,-78.79018936512709,4.536150185015692
29,-78.58512854185982,4.9538243627922265
30,-77.77162889803724,4.2415638473604425
31,-77.1112325645299,4.70436124323462
32,-76.1970975925358,5.230737377612541
33,-76.0229265144846,6.099268998844763
34,-75.63508948367499,7.1875305034303105
35,-75.11974041913852,7.8209850555109055
36,-75.52142909867187,8.331065954182066
37,-75.46198978325896,8.830628549077236
38,-74.74137041451725,7.884608560651178
39,-74.37243497878625,8.874844180402226
40,-73.77477218662874,8.741719131339428
41,-73.7823888710895,8.479111014810755
42,-73.36935173321923,7.66584016684743
43,-72.98448569985386,6.871300109895485
44,-72.94526435607798,6.594509332735289
45,-72.8542901377888,6.6190073436260235
46,-72.80077929820115,7.19514433039116
47,-72.60973642764982,7.522395560234309
48,-72.08346816591786,6.889246168969496
49,-72.6204730425559,6.67070208170147
50,-71.48181248188064,6.294623117783522
51,-70.86457489109262,5.4670694005559
52,-70.85454992747533,4.5063445046979185
53,-71.00773864512443,4.533081001868882
54,-71.21042330283997,4.265960102843569
55,-71.40467815846783,4.7946000524866434
56,-71.16546700547853,4.738503820118086
57,-70.64481325663412,5.023936759035736
58,-70.41151917957352,5.076243266919938
59,-69.68150641638364,5.457735887569067
60,-69.15107248732477,5.400422666974777
61,-69.0263008474643,5.254348578256152
62,-68.64515471264828,5.7278157379227315
63,-68.41442963738699,5.462582669224146
64,-67.92804438681647,4.862702104639675
65,-67.86926230312643,5.113128444634137
66,-67.93680667336528,5.85834678079776
67,-66.7535046750544,6.38874221908291
68,-65.95502857033773,6.261245561853353
69,-64.75816032854391,5.37574574446695
70,-64.34098304142776,4.709507434559116
71,-64.37630658989625,5.040129801606089
72,-63.781977501505025,5.565588694361867
73,-64.14193973785213,5.598359610440634
74,-63.813281240476016,5.7638112720232835
75,-63.5808737974945,5.8764142612729175
76,-63.40661934552737,6.066450145569054
77,-62.66156744371261,6.185600355412422
78,-62.44485703325006,5.816172181298445
79,-62.23894414715858,5.916013925603702
80,-61.245074612958234,5.556674295203178
81,-60.95170887180916,4.876585123294234
82,-61.22428015945348,4.8236297825492676
83,-61.52358564336538,4.953920751695153
84,-61.95342355852992,5.073830662577969
85,-62.01909589835703,4.770871090156801
86,-61.96517302146041,5.239554649569766
87,-61.66391981266944,4.76280880866711
88,-61.31592311945153,4.769400620530261
89,-60.88527975979869,4.986497682105521
90,-60.63016049947539,4.623561174720087
91,-60.75663651935733,4.600984137660626
92,-60.73881874865913,4.51396497260501
93,-60.634669533105544,4.772952341688934
94,-60.19648605439523,4.622214244871885
95,-60.29984875789048,4.291037757418008
96,-60.04732092660711,3.9178354018869515
97,-59.81939875105713,3.83477349566057
98,-59.70424157351934,4.377123342786393
99,-59.497987336454436,4.134181990415802
100,-60.01146150375951,4.229689033888291
101,-59.99720562729075,4.3326289347021865
102,-60.028147700668846,3.9844449004841636
103,-60.2977252674388,4.516972932653266
104,-60.405066807255345,4.166935324616589
105,-60.257009984395744,4.096222849199489
106,-60.375852102889645,4.169540466788938
107,-60.23515616781928,4.137751105122121
108,-61.07482772637528,4.295957530541083
109,-61.14928213827371,4.527969118065351
110,-61.105491496842255,4.360957402625246
111,-60.82106493292863,4.272393491416859
112,-60.571684406206685,3.7150008629121856
113,-60.47163245399164,4.084986885053508
114,-60.00252435668241,4.035660208140491
115,-59.563163193059744,4.465409120704585
116,-59.501975741784385,4.6146295469116465
117,-58.48624795669147,4.50926431872582
118,-58.07149513195092,4.765936091288123
119,-58.05304650543939,4.85486852322944
120,-57.868321859788466,4.85078982639406
121,-57.96351804964078,5.198820944927904
122,-57.176162004335204,5.065956652262704
123,-56.76764616869537,5.713501337673495
124,-56.96587802198223,5.747508594366258
125,-56.95999659648667,5.509620278971885
126,-57.1368458369285,5.004198429519505
127,-56.9537826281045,5.660290762239369
128,-56.865872096889696,5.680543039267905
129,-56.73998200094011,5.691714569337074
130,-56.68952811153715,5.783531640445869
131,-56.6994606588923,5.292222824730869
132,-56.787291284308,5.5271161454326485
133,-56.72117140235127,4.506111223855019
134,-57.07355613736123,4.362711446467999
135,-57.59489545782993,4.066892380457135
136,-57.131368403182655,3.6645980361297883
137,-57.10393948459407,3.6885437598331574
138,-56.85198667524627,3.4344551093074895
139,-56.49249947375264,3.825338564296997
140,-56.29201655141824,3.7721050289248983
141,-56.269070082165136,2.790974571315152
142,-55.90196678954084,2.531615652663965
143,-55.83047135645188,3.0568191991681695
144,-55.41852490749056,3.4598711572045397
145,-55.62332897058506,4.102384535494744
146,-55.680528353776275,4.022804449366628
147,-55.59738281499218,3.903329148329379
148,-55.27818013414006,3.6325000846919813
149,-55.09108133490579,4.47969357202926
150,-55.23087981160725,4.451450261294302
151,-55.97674096163533,3.9226058007225912
152,-55.98289310151892,3.7097108748485383
153,-56.03538102331391,3.9509891176380867
154,-56.23046138330128,4.29314549148261
155,-56.20872188670652,4.7083198681514595
156,-55.976884598639096,4.260293393183341
157,-55.755350182352196,4.313715524675792
158,-55.645213402109825,4.189995385072288
159,-55.78129202508659,4.614451366178124
160,-55.865729980124435,5.2480715546082015
161,-56.3503693964912,5.59604750139358
162,-56.34499165348589,5.793637784852567
163,-55.938745252458595,5.8029327450943695
164,-55.79821799852453,5.465795182074496
165,-55.2205266026968,5.492586343829383
166,-54.89873913983456,5.2905694995484795
167,-54.710243703732424,5.247255222860772
168,-54.6329840493417,4.944890674669117
169,-54.68995899836603,4.784900322089148
170,-54.754108241996676,4.899766157396113
171,-55.27018287547063,5.458151920095788
172,-55.30701208051849,4.918921012148837
173,-55.18584965524016,4.913771227180619
174,-55.4119677828265,4.807725912807615
175,-55.06131427885913,4.858116952554241
176,-54.95406815306529,4.874082399243507
177,-55.38427721561742,4.93873606665295
178,-55.47014415647025,4.669801913042934
179,-55.685284335151145,4.4705279528794035
180,-55.5647515015977,4.39243018701834
181,-55.5259545461673,4.514563790754542
182,-55.46302034929274,4.055657341720073
183,-55.35012956798004,3.9633327324329546
184,-55.246481914373874,4.2437271806981345
185,-55.036268165908155,3.949061566367112
186,-54.922880351833534,4.460952571073965
187,-54.44545622017235,4.238158942452096
188,-54.143903956137194,4.527909945005431
189,-53.5899732502302,4.247519720286245
190,-53.430583807075834,4.370651015772852
191,-53.48325623641916,3.9813988433127303
192,-52.83717361305214,3.912374996896315
193,-52.67024569961847,4.018077842553443
194,-52.459826020995706,3.994641947006679
195,-52.38242132806727,3.5616722305314275
196,-52.37193327151405,4.305123368004637
197,-52.509215252120306,4.157525156630557
198,-51.968780679194886,3.3867527702762223
199,-51.76941436892101,3.010470021999371


==> data/reward_convergence_new_new_filter_solar_randomization.csv <==
,mean,std
0,-155.86295852211092,11.130394332307052
1,-149.7673569889846,11.99203188267104
2,-141.30763771359554,9.273840147790022
3,-137.72447161926416,8.197932843097206
4,-134.63463293703748,7.092541902910082
5,-130.15057014097934,5.559205071460714
6,-128.13132417725225,4.570207945542479
7,-121.33552742565546,5.212689853869934
8,-115.58542779671654,5.37594255909878
9,-112.3152039619668,6.089704538602214
10,-107.8141121066131,5.587460524305011
11,-103.27782410644612,5.815091286479288
12,-100.41991625792947,5.216075607093959
13,-96.59818741878684,6.4296679871344145
14,-94.51574214840515,5.009907164878876
15,-91.74584190588185,5.135010884248619
16,-89.16008845261183,4.108282662745735
17,-86.9256680940232,4.571394253494551
18,-85.21051328174953,3.1369028807291794
19,-83.77700770847196,3.1705078002374707
20,-83.1217978518195,4.259592216888934
21,-82.46209933242352,4.001670563159027
22,-81.26872140030498,4.548918888187686
23,-80.34719703299112,3.9299375426243475
24,-79.75978690138012,5.547027367637815
25,-79.06112902371255,4.8867449832115915
26,-78.40027145584902,5.0136597864232755
27,-77.68337183216109,4.389511436292777
28,-76.40791765604708,5.0594836472686175
29,-76.19106508311864,4.742732944188238
30,-75.70203417552416,4.302893063441767
31,-74.94340725508293,4.65122777531862
32,-74.83204121160112,5.082200598178976
33,-74.13178458118148,4.979976030983602
34,-73.42980037705321,5.064229456389908
35,-72.87523465861175,4.545968385034387
36,-71.7841638780629,3.880137289891054
37,-71.05170553618588,4.840687282580347
38,-70.78785192029129,3.8035043674852007
39,-69.80884841018533,4.633758208302785
40,-69.53525746358456,4.0734796013480254
41,-69.67078726944457,3.788304909692671
42,-68.55881381464717,4.178296678315284
43,-67.77488754620994,4.017891847995315
44,-66.55141178257257,3.5473788496925334
45,-66.35392536377316,2.9379893349107213
46,-65.79786748282189,2.8972907398990917
47,-65.73453431280802,3.1423704794750225
48,-64.58186438901124,2.9844922801699885
49,-64.48905297216268,3.1145038203854987
50,-64.60332824143988,3.702220144027023
51,-65.14851258643766,3.289590894744467
52,-64.98196569644408,3.8169773214511897
53,-65.87961705647469,4.76054913006983
54,-65.14912572447352,3.944209698592432
55,-64.54875295533031,4.533124776592864
56,-63.93863847423652,4.748872919352289
57,-63.3191896343477,4.6554979608383045
58,-62.529630593679975,4.300860531250794
59,-61.538732134863245,5.308170065128131
60,-61.007193950519856,4.788162450249754
61,-61.02002141808483,4.031147937736116
62,-61.305752915716994,4.356684563897251
63,-61.83899265520184,3.8714386006101487
64,-61.684641418153326,3.6235780029991584
65,-61.645509741073,3.35345217696325
66,-61.357437395613374,3.8996511455404694
67,-60.87599102761322,3.380657588559878
68,-61.18279857538337,3.8788407769385453
69,-60.50691796485227,3.6672547963121893
70,-59.50521061337624,3.777192866354193
71,-59.50567577278244,3.3486186520918326
72,-58.46981355602699,3.831728953698099
73,-58.44055040573965,4.183145928283524
74,-58.272516924990974,4.128941513237975
75,-57.57613183834723,3.778926950353278
76,-57.81867561381284,3.5096362948428688
77,-58.07510941565465,3.3949132972438005
78,-58.43033367906043,2.712280463492394
79,-57.66752507908769,2.5225434843038506
80,-57.64816011377982,2.5104898828139874
81,-57.56099519697793,2.1202442972651614
82,-57.57346133834764,1.9373387268987095
83,-57.565790609258606,1.6504422085947488
84,-57.00093468911695,2.2969430312180488
85,-56.17273966644214,3.071574126033536
86,-56.79619398088275,2.858518565480481
87,-57.26220326792407,2.6950140856054676
88,-57.25614755619862,3.2856728003247624
89,-57.729098616659364,3.694835034895965
90,-57.33679230857708,3.4805838160912064
91,-57.37568955689414,4.233353723289027
92,-57.30491437411856,3.8802000646556274
93,-56.78605153139077,4.120677119316779
94,-56.929830254248,3.3377754143073917
95,-56.96380172851196,3.120988322761576
96,-56.13564207186088,2.619752075364594
97,-55.49967765000759,2.6977262889383398
98,-55.85897801476176,2.2552471500651583
99,-55.597538037045354,2.555614315757034
100,-55.560882180278895,2.2152590092742304
101,-55.00411851450701,2.745567834584892
102,-54.447099250009785,3.2353991140327327
103,-54.48734153831169,3.882863146118368
104,-55.37335119542255,4.123152387905712
105,-55.52423871972554,3.8524718420730135
106,-55.2452136624102,3.5705600112294245
107,-54.885227821916885,3.823112059978799
108,-54.88231085953249,4.779813051503646
109,-55.47848959236643,4.007312609676868
110,-55.73669473121765,3.9063862845377564
111,-54.921119405667895,3.5391136871666906
112,-54.47107394197845,3.1579725663230107
113,-53.69707640251735,3.6919608587041637
114,-54.39678001874672,4.039654160701841
115,-54.710553271370514,3.7105254084936403
116,-54.71845148831206,3.1504088798031007
117,-54.14101512961795,2.8914970951998042
118,-54.78712063882488,2.617886791198003
119,-54.81712710467292,2.5956782894266555
120,-55.14316144222022,2.3766641550216936
121,-55.01995367620311,2.544406711990675
122,-54.77079796179516,3.140225469825755
123,-54.49403815680062,3.1388992511146743
124,-53.59682979118683,2.985854794717352
125,-53.20011074359911,3.298760416747032
126,-52.81036121089701,3.0869370994315752
127,-52.52310465237796,2.5319139335086143
128,-52.26409984432649,2.3890312928922697
129,-52.29608342694675,1.967284298292287
130,-51.98656859707838,2.353619113551506
131,-52.77930376768933,2.81587430492659
132,-52.97911189752448,3.6945314176567106
133,-53.364501427142244,3.7177642707245253
134,-53.73202249628216,3.2203667204343183
135,-53.23334750865499,3.1829296504067006
136,-52.74970029835305,2.3954888547942925
137,-52.50376224319201,3.030812382343663
138,-52.86584454256305,3.312838993364997
139,-52.83301938189124,4.098246806292586
140,-51.86730541124186,3.490704532355068
141,-51.16797649100533,3.578958451941063
142,-51.48735187763944,3.4225261745599505
143,-51.964792653481204,3.22139295164081
144,-51.81833697869678,2.9779566266091964
145,-51.75570421366688,1.6033462504733844
146,-51.642793151752166,1.6464276053565428
147,-51.57297848629084,1.9298051619663363
148,-52.49603564680143,2.1740001125108073
149,-53.2154593348786,3.144099700550127
150,-53.2516401751788,3.7314386303530385
151,-53.251828785117276,3.6919142748973424
152,-52.25590213247816,3.7489387312221205
153,-52.057447629749504,3.9950439037035723
154,-52.0854938601807,3.59814812284582
155,-51.66158996945051,3.0538868451326793
156,-51.26397096195279,2.3630395725610205
157,-50.55912373113415,3.0776967688996884
158,-50.757141365117945,3.2787581343066354
159,-50.887342471103096,3.4035185075440557
160,-52.104395828313834,3.913843505078238
161,-52.04900540246433,3.1151558815838594
162,-51.97063069491529,3.1717870277569147
163,-52.12858127154195,3.2962167715369253
164,-52.59226007319324,4.469713572787648
165,-52.88586475402741,4.499577113203821
166,-53.48318221409298,4.903250863447905
167,-54.14470281294022,5.586811137622597
168,-54.352484031908794,4.899865176154145
169,-54.719035720461044,5.124799755817875
170,-54.48456819273381,4.220740450821629
171,-54.3081726209187,3.060477665022682
172,-54.43594614543457,3.737441214883696
173,-53.791212177686766,2.5879860146691485
174,-52.432640524607024,2.651133091842403
175,-51.94828304062196,2.688704761839788
176,-51.91961289537423,3.2574625702771707
177,-51.252492926293506,3.151880403566336
178,-50.763125170187465,2.6708770297093296
179,-51.86159423492177,3.596399390498349
180,-51.51911085498242,4.1201058223018245
181,-52.54728921952313,4.626897019784224
182,-52.33657096730645,3.9990234341484956
183,-53.059957247079154,5.199666495339048
184,-52.43163307943605,4.83024856290581
185,-53.31102304356758,4.638450848224129
186,-52.25936694127892,3.653276699608541
187,-52.03256070995172,3.3923060791900284
188,-52.063082809647405,3.135716325467927
189,-52.636695433301355,3.2844723534331934
190,-52.34123269774793,3.189215059436438
191,-53.603860282670375,4.634469703573617
192,-52.611505047354804,4.499007007642088
193,-52.63909318804804,4.898681531634661
194,-52.461862389845415,5.265897087387949
195,-52.760740509076875,4.9950297075740355
196,-52.354870467140195,5.726780802473679
197,-51.961114528738584,4.3942246259017645
198,-51.23358743045409,2.7877087480398988
199,-51.39052824370759,2.675103607605074


==> data/reward_convergence_new_new_filter_solar_randomization_8f.csv <==
,mean,std
0,-154.0771671091055,19.119226954818014
1,-143.19572314116462,8.867210342662004
2,-139.8088717918952,7.221075346398886
3,-135.26536305381418,6.539409535405148
4,-129.85690308960622,5.221214870567889
5,-123.0666132459026,5.617040887769587
6,-117.24935179890427,4.223383529858982
7,-112.23245857560737,4.255501966574481
8,-109.8937176556708,4.310508784047818
9,-106.4129391051084,3.9770410732435737
10,-102.77500954220798,5.2491287225564776
11,-101.38650697756064,5.123939123527937
12,-98.38208093027862,6.271044423959259
13,-94.77494039205287,5.2098517897973595
14,-93.12142200651529,5.59843085933434
15,-91.63709541448392,4.133535765987533
16,-90.3818700653024,2.941781310729056
17,-88.05153715933562,4.242554025203508
18,-88.22220267036313,3.827964521577436
19,-86.97062775536067,5.338867565111552
20,-85.58712722673197,5.11888574759414
21,-83.85406474262066,6.7228419062325475
22,-83.74897426780554,4.811379001699535
23,-81.3936685421408,4.8953352257257
24,-80.6381634064909,4.493260794912124
25,-79.95533537506827,5.0820140061347825
26,-78.59934642405352,4.630445237830253
27,-76.8486991683755,6.250358651684241
28,-76.53054989454758,6.45524897069796
29,-75.72816590067697,5.067167664233134
30,-74.89507455249435,2.6850940578467926
31,-72.36341639260752,3.2211634150262345
32,-70.88882137932468,4.305908801248651
33,-70.02361428264625,4.9369595592651825
34,-69.12354326628702,4.301150549567436
35,-69.26853332127149,4.3567767621442295
36,-69.91111730925252,6.538842442856584
37,-69.75364479256736,6.239405442102226
38,-70.23950510166392,5.7330961255342245
39,-70.1682811186077,7.012697350839192
40,-68.91257235396976,5.186634359290245
41,-67.61144600576802,3.9666463768270437
42,-66.15949441815023,2.951392498220435
43,-64.6802226360738,3.655999334919894
44,-64.53468694932434,4.2094899958022465
45,-64.745516263907,3.20450076089914
46,-65.91080702214937,3.7270331135368777
47,-66.45808317959602,5.882271925523054
48,-67.53627786647102,6.164005560939201
49,-66.8662787086728,6.057369266999798
50,-66.39341063739043,5.7835698517327865
51,-65.90008577521502,5.913493540873047
52,-63.87505320478125,4.739508722050914
53,-63.48843061442754,6.369339136034271
54,-63.67103896876261,6.29194844514129
55,-62.74266448177556,4.7154321984595935
56,-61.75432426089588,4.512319741883431
57,-62.25886823710222,3.6820665826569083
58,-61.81167804597578,3.3547816323615165
59,-61.62298685414929,4.052548485036123
60,-60.31943981660187,5.204139159409338
61,-60.97407818526819,4.670665918777628
62,-61.46536975360258,2.7111001006391136
63,-61.11108969014317,2.724890652812035
64,-60.812698969408565,2.1776759096825473
65,-60.150431638809906,2.7284759116470503
66,-59.210685107140016,2.9095770214596075
67,-58.07898221790803,3.2882697345153367
68,-58.40016475587624,3.6675761180807553
69,-58.75904307663536,3.6807259780793866
70,-59.50083091039585,3.119206569736958
71,-60.11345019897423,3.337710407403543
72,-60.544134371850014,3.0124345158700225
73,-59.37457276105775,3.7398862072802963
74,-60.42756021265489,3.437472876886327
75,-59.846273244539105,3.688384131583117
76,-59.90982056311131,2.8290290451050155
77,-59.8797851768498,2.9894566083708067
78,-59.78496730448678,1.7562636816348376
79,-58.25265129511402,1.8709554538048703
80,-58.616523403396435,2.9523663955111066
81,-58.2544366160912,2.9829562217112433
82,-58.84897711277266,2.475215446570778
83,-58.365966583990584,2.96931814341456
84,-58.75511145837989,2.038273439623438
85,-58.42812195288003,2.379480396356273
86,-58.092346147003,2.424226378818988
87,-58.48233937585989,2.9790550971268432
88,-58.728742110390144,3.0292905175358307
89,-59.54349212939859,2.6404271486005366
90,-60.009584480563,3.5133741682393516
91,-60.53733095980564,3.792711259872916
92,-59.44989831131818,2.379369863456239
93,-59.52595823117554,3.345383650605549
94,-59.29164225181564,3.4658456924560705
95,-58.2024589970855,2.940873023021527
96,-57.59837491315756,2.4541694293340712
97,-57.99023585531879,2.915597804584967
98,-57.35756850516423,3.8852023582460466
99,-57.13195503975165,3.2557829058579673
100,-56.992687799955064,3.663899214380492
101,-56.68551200365809,3.813106040113955
102,-56.92000277980685,3.122494425131094
103,-57.833217394054685,2.8895512383868174
104,-57.550276286867856,2.8122271231423506
105,-57.27254107562833,2.769450385022794
106,-59.1631806458678,3.13646782346861
107,-57.95969175509843,3.5167353915810295
108,-58.26973921817367,2.706680788430784
109,-58.464891085619556,2.403334945595158
110,-57.784659643361984,3.0889680971407745
111,-57.4041482424349,3.4699250813760805
112,-57.411710513062644,3.2078329972923743
113,-55.7349366996559,3.400427900411411
114,-55.09232654294603,3.114268210474876
115,-54.769656569514005,3.0165503914406213
116,-54.23748021548706,2.60183531767743
117,-53.9431772176142,2.4753855634877193
118,-55.56416748105466,2.613968653465694
119,-55.5780379571025,2.2423350042767685
120,-56.312338953821275,2.171368123017727
121,-56.19631999115128,3.047226020404908
122,-56.71455255620552,2.584301155931383
123,-56.34195333079357,2.14759653799327
124,-56.215883473151976,2.9439190474068866
125,-55.69875492629111,3.748770205593743
126,-56.48019341830377,2.9646769807625777
127,-56.43858797163605,2.8974613710766532
128,-56.97674962320626,2.8967605039899293
129,-57.95735498699129,2.618403236390626
130,-57.0773318696655,2.4092999398036206
131,-56.26050207277472,2.2322340036969286
132,-56.40503349534012,2.9826761050347512
133,-56.30807728574629,2.733130178276093
134,-56.275312698407205,2.865740290914249
135,-56.30398877298509,2.708500005939379
136,-56.46989103945557,2.714809833997508
137,-55.04476475237053,2.386865882528434
138,-54.95690854407334,2.9267014253515105
139,-53.924200818205364,2.1184835254766936
140,-55.47651854885211,1.9838270296177773
141,-55.76883073498315,4.244527881869609
142,-56.729252637690486,3.888737107855435
143,-55.780438001813735,1.9776255711018884
144,-56.36278916522626,2.3729011066522254
145,-55.89709737287185,2.2728638285873357
146,-55.84701411649713,2.899802245055673
147,-55.85098722123254,3.631450557110527
148,-57.816463827020044,4.245231127070071
149,-56.88003844616017,3.67929714096501
150,-56.70498846501315,2.967503197433349
151,-57.04397734501757,2.3050880705596106
152,-56.8538736950166,2.4681205064574203
153,-55.48763945050669,2.503149013426936
154,-55.27123054716429,2.6032976809399093
155,-55.09786128603884,2.2741855478406543
156,-55.64641460031638,2.2487354108474262
157,-55.25341532418947,2.3982489335003967
158,-55.60657006736531,3.1375024747780422
159,-55.58776535470529,3.0559293444456497
160,-55.26716939245922,2.931399781214798
161,-55.05332996861842,1.6133612448706816
162,-55.8343820580834,2.276522630078634
163,-55.835630404451756,2.466610186311756
164,-56.52871929055533,3.4790813444274744
165,-56.34247367645297,3.513404170556404
166,-56.99706451011434,3.2487950763761297
167,-56.707236725232356,3.4259274812199654
168,-57.04756864611372,3.911246296222094
169,-56.68252250208781,4.43412661097392
170,-56.963253338591066,4.541329310861381
171,-56.28731460977091,3.645553196158374
172,-55.89457849362352,2.399991031957216
173,-55.29635865851561,3.1461382905986572
174,-56.25179361888412,3.601305132432627
175,-56.019656421548376,3.248729208495793
176,-55.983519484816895,2.297839897184728
177,-55.15631338152545,2.132429336554625
178,-56.456885557665586,3.193638974932355
179,-55.474954801992304,2.5518103341405696
180,-55.559021219699424,3.225541877386919
181,-55.79622193044174,3.503494890650133
182,-55.79474845137798,3.81471766620177
183,-54.72816673380558,4.722717628895583
184,-54.588999900650506,4.834623066121366
185,-54.430841446784015,4.381967158156626
186,-55.489788043730506,3.420247688201248
187,-56.30958504486073,4.419770602781484
188,-56.61683274335947,4.105771283934064
189,-56.150614356990616,3.5245536308282106
190,-56.16061240982139,3.827796915718219
191,-55.40241058340879,3.2017751383405573
192,-55.05493991010414,2.7449746783711917
193,-55.19311956637499,2.8224969006622085
194,-55.5679355858002,2.924045872032239
195,-55.70153498367572,3.2669661398272716
196,-55.76836624525465,2.676670142049362
197,-56.27200195312761,3.081349912356914
198,-56.32799135898961,4.114381801013871
199,-54.31175834846861,3.3578370027387763
200,-54.49840596750605,2.160891700073888
201,-54.099299096316265,2.8177139806005744
202,-54.67961642550554,2.800625315888644
203,-54.94888743632416,2.6510427922975595
204,-55.53930528331969,2.920867198932773
205,-55.70191255719149,2.0039792079204597
206,-55.41975217666056,2.0360075730538476
207,-55.3666280067757,2.4812000019417986
208,-55.11867168861688,2.3446047043272973
209,-54.57930083058222,1.6327057832050524
210,-54.942498683170285,1.9244627335086348
211,-54.94863694580798,2.3828377883944123
212,-55.14257824296023,2.237664180265323
213,-55.84679923226216,1.8818520653318915
214,-56.19669247032337,2.7867933833262053
215,-56.31650921865779,3.207757585426758
216,-55.641585579959624,2.885844883103513
217,-54.588460720225754,2.9448212809274787
218,-53.22160523712856,3.42694924998233
219,-52.6161485723118,3.533833932462428
220,-53.17127486325364,2.4710729400689417
221,-53.451349776400164,2.732628699688447
222,-54.118614242889365,2.638087140023772
223,-54.601436919371935,1.6263793225110357
224,-55.62704384027106,1.8165699230434587
225,-55.224440101881626,1.3563197185536155
226,-55.182065555396406,2.112224462111728
227,-54.193088579739346,2.4473256441621056
228,-55.42774974672769,3.75511283732075
229,-55.382312456845774,3.341280272485582
230,-55.13266552632098,3.18140357097059
231,-55.20653986368316,3.106112514291012
232,-54.62399859011557,2.837842634387013
233,-53.80056565753516,2.1270166956932326
234,-52.880410478697314,3.1481099894404645
235,-54.18857431513027,3.1570419854002183
236,-54.56042337354084,3.297672495176406
237,-55.11051469463915,3.4079872852062874
238,-55.21513824907536,3.1135713242353646
239,-55.42977751725761,2.3929518764448696
240,-54.51932624446773,2.199449631309419
241,-54.331535372444534,1.9879958748049422
242,-54.64260782524148,2.6494906431409415
243,-54.38288690922844,2.7850967925801986
244,-53.51933897174525,2.73170205754858
245,-53.44296021856521,2.742946608251301
246,-53.55496218516778,2.8666719671384495
247,-54.536005592173524,2.319649385594462
248,-54.37920518695839,2.583285620238852
249,-54.700748722892214,2.4208908716134316
250,-54.52107171307372,2.293803463476596
251,-54.103822608053086,2.809019070944678
252,-53.626434762382694,2.4576252850482865
253,-53.862656583238824,3.674076228576884
254,-54.49404803134801,3.7037010618587978
255,-55.63091703653796,4.639590375913088
256,-55.69332271055905,3.6691592424795085
257,-55.925843177176894,3.4625847710342086
258,-54.784812591981186,3.1080182553944256
259,-54.014462516715376,2.8256144749899197
260,-53.260377831736506,3.254888999897722
261,-53.82355831575468,2.8377499922072924
262,-54.44410668483936,2.3964935286391382
263,-56.018296855097766,3.216843615915182
264,-54.985590282006385,3.075295388714009
265,-54.79226113243032,3.291787233405885
266,-54.86891363396851,3.620661481712191
267,-54.40091302228512,2.7942558160341275
268,-54.16777603490483,2.4439474605446105
269,-54.967585353949474,2.4980692396810245
270,-54.860428158481355,1.998302000094466
271,-54.567213273073115,2.338879379951735
272,-54.10873425212385,3.5608441800053776
273,-53.60176897519252,3.495454315888507
274,-53.63894280262868,2.978705398429145
275,-54.697121649500076,3.014420213904791
276,-55.36394575542775,1.3617396212924084
277,-55.47685045930235,3.035183756948211
278,-55.593795100655115,2.533510630627555
279,-55.187048743408084,2.3195512778063265
280,-54.00700163454863,2.4025129085389665
281,-54.240354354189776,1.637211248607925
282,-55.10084785632786,2.295347123012408
283,-55.34452256032549,3.0091996775710395
284,-55.39073520645033,2.3060791011196584
285,-55.847207924230915,2.2201992035921263
286,-55.958859949693675,2.3889407601896813
287,-55.702247179134474,1.9245173745960376
288,-56.020457042081944,2.297870423526569
289,-56.093524123161146,1.0495611397237365
290,-55.38453984246433,1.7418545594859365
291,-55.19463122157217,1.5680303597566603
292,-54.400599471882714,2.4266952871836187
293,-54.16344924232743,2.3884050113166166
294,-54.56866699951013,2.0419057035917363
295,-55.23605573367839,2.8435712250924587
296,-55.31429698320438,3.243257761922301
297,-55.54824918273411,3.0670028296459173
298,-54.8567036498057,2.4550775397172933
299,-54.47081771469625,1.4630523805561337


==> data/voltage_analysis.csv <==
,mean,std
0,1.0022606078782024,0.01476783986204938
1,1.003779439489008,0.014809018059049541
2,1.0037437490199814,0.01477367710199186
3,1.0023518079143288,0.014645548249375466
4,1.0009541080393582,0.014586221832233112
5,1.0005414705989262,0.01457569009576444
6,1.0013962680911512,0.014708301264546498
7,1.002694357563698,0.014832654107918694
8,1.003275693120661,0.014878637165210989
9,1.0028257139880492,0.014816093338943466
10,1.0017856584739753,0.014719303877415754
11,1.0010851361653195,0.01469609128097415
12,1.0012218202977403,0.01472832008182655
13,1.0019703686541237,0.014726077717216356
14,1.0027033959942089,0.014771082876560501
15,1.0027858229122348,0.014765286700335322
16,1.002261070101184,0.014737062980339935
17,1.0016395480663491,0.014703842086704149
18,1.0013235121635489,0.014649209538213718
19,1.0016559075339861,0.014685235877482019
20,1.0022721118825724,0.014752021912991221
21,1.0026665763747968,0.014852848886535746
22,1.0024868907902913,0.014916031321988992
23,1.0019936272947887,0.014896848103223946
24,1.0015931689414985,0.014869263078777943
25,1.0015915550058507,0.014899001699183888
26,1.0019153408190806,0.014922500507473149
27,1.002229505729345,0.01490212232968069
28,1.0023891148362167,0.0149074472765949
29,1.0022007278369414,0.014878235737182943
30,1.0018976398667807,0.014845267778260802
31,1.0017240595434713,0.01483551271919516
32,1.0017744629267162,0.014857773684190721
33,1.0019432289194599,0.014871114530143031
34,1.0021942321785955,0.014920433926864712
35,1.0023227205956504,0.014985413499481865
36,1.0021756371181991,0.015013853843104193
37,1.0019820646743893,0.015040520431839349
38,1.00181726299889,0.015030268914483762
39,1.0017480634993088,0.014993411184089953
40,1.0018101538006818,0.014900907024946583
41,1.0019365201043067,0.01483124708687501
42,1.0020951252687207,0.014795212452092686
43,1.0021287853927447,0.014810183671618165
44,1.002052183700154,0.014783643898659018
45,1.0019038577694597,0.014793502230914392
46,1.0018248394724603,0.014827781967158258
47,1.0019241320048973,0.014890945291770184
48,1.0020598094069368,0.014943332037150545
49,1.0020398200862508,0.014962336572852796
50,1.0019722367992028,0.014948692452310026
51,1.0017848329261603,0.014868683019632943
52,1.001820832990943,0.014837220154174576
53,1.0019322015703407,0.01483877576600393
54,1.002133476928107,0.01486193518208695
55,1.0021688879155792,0.014902529754143
56,1.002058994637085,0.01488616741593146
57,1.0018477990123427,0.01483661661759401
58,1.001779177022215,0.014859266261988224
59,1.0018697872112015,0.014863382550528267
60,1.0019887577782574,0.014894464328197162
61,1.002102019777119,0.014914417399592322
62,1.0021560585368638,0.014959272656262321
63,1.0019909033526802,0.01489887322095033
64,1.001806454681122,0.0148635436296687
65,1.001841580743744,0.014844471734394328
66,1.001937412224347,0.01483832329525713
67,1.0020247603008325,0.014852461783685867
68,1.0020712112790178,0.014876404951807243
69,1.0020850083651687,0.014889328138483704
70,1.002071833601064,0.014955944158961006
71,1.0019441618955136,0.014975115363549896
72,1.0019200061123508,0.014944389909947939
73,1.0018846224479696,0.014899268219024861
74,1.0019115950509416,0.014865492436343932
75,1.001914957999006,0.014812639276019382
76,1.0018903019973444,0.014779588112462876
77,1.0019421323756295,0.014718682808266874
78,1.0019649912328679,0.014671003742256942
79,1.0020340052405132,0.01467327142180181
80,1.0021122823275588,0.014632253990124645
81,1.0020675070574252,0.0146555397604793
82,1.0020137716106556,0.01471260804377365
83,1.0018917654582673,0.014727550719309576
84,1.0018453798204014,0.01469592148373256
85,1.00195195781147,0.014711680939445663
86,1.002057138044676,0.014696669690490709
87,1.0020669445037471,0.014685267367629703
88,1.002054590301774,0.014700163826402279
89,1.0020285903503603,0.014663999160079455
90,1.0019466931192396,0.014654112468449262
91,1.0019101590266624,0.014694828987577038
92,1.0019527703097861,0.014673355118937092
93,1.0020207218088746,0.014688278101694976
94,1.0020361771064945,0.01472829572513247
95,1.0020223685465697,0.014712264370486264
96,1.0020311745360813,0.014751279737120308
97,1.0019502344266011,0.01471879730980478
98,1.0019642320683537,0.014700441729730522
99,1.0019889167230454,0.014665722237461622
100,1.0019388766767272,0.014647512795228586
101,1.002019453767109,0.014719496380868419
102,1.0020378979526638,0.014752583401641742
103,1.0021051713293723,0.01471644754843093
104,1.0021106739033392,0.014691945496817599
105,1.0019580774466788,0.014646445559067123
106,1.0019389828036287,0.014699499707298273
107,1.002056778685937,0.014698710648359372
108,1.0021766526730742,0.014709042591557869
109,1.0022063125184115,0.014727237544876644
110,1.0020609507979854,0.01469002538488065
111,1.0018522691365817,0.01471091125325336
112,1.0017979717047156,0.01469347517830303
113,1.0019408492056823,0.014715209842167107
114,1.0022595857889551,0.01481849223013083
115,1.00233093370621,0.014827348630316532
116,1.0021374533396952,0.014814174795363056
117,1.0019265941345104,0.014772801077067285
118,1.0017750007351636,0.01469887653752459
119,1.001807135062754,0.014686624719667092
120,1.00202461938123,0.014710866201650255
121,1.0022690522217648,0.014751661203161246
122,1.002261000223221,0.014757687236390715
123,1.0021088736819883,0.014760941108259963
124,1.0019025217618405,0.014780598046205568
125,1.0018049220465592,0.01477720527716721
126,1.0019341439072125,0.014781392442366764
127,1.002161096363058,0.014797798958431942
128,1.0022514906787232,0.014797647095966017
129,1.002194932770966,0.014777378108802443
130,1.0019503096000133,0.014686584770240494
131,1.001843741844652,0.014672622338732627
132,1.0018924694541644,0.014685613817772001
133,1.0020461026159453,0.014756349590104417
134,1.00225117979223,0.01483788617046727
135,1.0022609744562996,0.014865235421249018
136,1.0019408649277202,0.014853321245065285
137,1.001849518782038,0.014871121127603809
138,1.001790474914489,0.014798463865608836
139,1.0019622677681026,0.014762148856723945
140,1.0020300941482734,0.014733249137277912
141,1.0021017611343583,0.01466656653519716
142,1.0020936122675619,0.01468112239163306
143,1.002098759984577,0.014735100497087622
144,1.0020947483874416,0.014798303058593346
145,1.002008903548765,0.014856051213516698
146,1.0020575695826948,0.014926913711295984
147,1.0020032241343022,0.01493874462140588
148,1.0020447601889935,0.014913401345141322
149,1.0020069160315488,0.014902853530637904
150,1.001968925330399,0.014840862925866505
151,1.0019515087840787,0.014822943257563375
152,1.0020041629163081,0.014796229635068858
153,1.002012132218886,0.01475050834257786
154,1.002037000012633,0.014824661589897672
155,1.0020386017126623,0.014858506743624463
156,1.0020235424965083,0.014933111435887766
157,1.001973088798884,0.014956077217168386
158,1.0019889673616373,0.01497236070137586
159,1.0019634511694684,0.01489313535480193
160,1.001938145966458,0.014825863281466936
161,1.0019466804807928,0.014737024104329267
162,1.0020316382359236,0.014716163402323035
163,1.0019754343526457,0.014656523530576128
164,1.0020078495773823,0.01466863107971825
165,1.001996791616132,0.01469925153050078
166,1.0020906550139892,0.014759751360036762
167,1.0021442634066984,0.014814056085407323
168,1.0021127895403648,0.014841304447055226
169,1.002004064251692,0.014928286008939303
170,1.0018452917748513,0.014898261017731312
171,1.0019262230277919,0.01491912824060109
172,1.0019954246119516,0.014899926368864119
173,1.002090838300112,0.014877316300225539
174,1.0021089572768687,0.014867248484902755
175,1.0020572392908784,0.014861986937221081
176,1.0019854715614473,0.014836533481760068
177,1.0019628228963577,0.014815437013242993
178,1.0019662860420315,0.01479245233071512
179,1.0019842696790169,0.014805589961550463
180,1.0021245377091366,0.014834993885909765
181,1.002199057664783,0.014827806092070447
182,1.0020745350804112,0.014829846800741614
183,1.001944704122771,0.014820494844407426
184,1.0019363637891294,0.014838786113953156
185,1.0019906179948357,0.014860970484998095
186,1.0020381611650557,0.014856112573702613
187,1.0021989322374487,0.014867592471524528
188,1.0022253571184512,0.01490055155722481
189,1.0020572221945572,0.014874339740543238
190,1.0018278890444807,0.014827411384669422
191,1.0018045819783865,0.014793538248653704
192,1.0019878322919078,0.014777007401440452
193,1.002168164433563,0.014769887453749082
194,1.0022369565976534,0.014703288935917384
195,1.0021496044416596,0.014633497463404763
196,1.0019754305888837,0.014617820944217859
197,1.0019489634703727,0.01463347707129603
198,1.0020853286794327,0.014670995838149285
199,1.0022084571318461,0.01471033494516989
200,1.0011216347791811,0.015091903496819424
201,1.0023708034785206,0.0165565357145873
202,1.004725275335737,0.020068490414099072
203,0.992754595648218,0.01911218876517313
204,0.976117550967666,0.007290593737069224
205,0.9851275027959475,0.005575480694443219
206,1.0114123687609657,0.0072319377014797015
207,1.0256504301578282,0.016567478397881048
208,0.9994147409733843,0.021660783590408163
209,0.9656817155758908,0.022868926324340517
210,0.965060055941364,0.02626259627731214
211,0.9873493233515902,0.028062947677095662
212,1.0149664307836093,0.028065793117956088
213,1.0273744574438424,0.029925587522736462
214,1.0073849496519711,0.02546308700584789
215,0.9661776880911918,0.01727542087400744
216,0.9470397167737624,0.014904088681883322
217,0.9669023945445913,0.014124519439309922
218,1.0036500854843815,0.007554031965407459
219,1.0245429775494035,0.013138633301031329
220,1.0233236166287094,0.02757384671071605
221,0.9936487893599683,0.03346171703861826
222,0.9633726861633208,0.033745216715972214
223,0.965122798077207,0.03427583211150414
224,0.985336557999537,0.03584012162731146
225,1.0086605864352354,0.0357045958503335
226,1.0180354672873713,0.03703172933866522
227,0.9988595479296418,0.030775431556245018
228,0.9618563797607584,0.0207399583082606
229,0.9457698138109933,0.016210447451105656
230,0.9668102781087312,0.014101488924898585
231,1.0038720094659324,0.007169699452782857
232,1.0247286547541905,0.011124202666831161
233,1.0212441577911628,0.025137560683556943
234,0.9855327033576111,0.02928267355295194
235,0.9544336004062749,0.027967730219057012
236,0.9634949458632749,0.028521236355413027
237,0.9920194656808038,0.027857613894403888
238,1.0186248663971944,0.02793764124757657
239,1.0296293457432601,0.029737573525476013
240,1.0076014079658482,0.025738030791452957
241,0.9650281362637061,0.01734898352821374
242,0.9458040993113582,0.013753554652008955
243,0.9660535211286356,0.01282878838408329
244,1.0032294906873014,0.006634085994752999
245,1.0242650264255981,0.01189260233479061
246,1.0240384745706155,0.026653407142011122
247,0.9909382257486182,0.03082534344456274
248,0.9582785584216625,0.029422202455153777
249,0.9618530561607623,0.03025725263406722
250,0.9857202164471454,0.03194094371088326
251,1.0140184140117954,0.031077434835753624
252,1.0266836374538097,0.032663503141955784
253,1.0066745534285688,0.027583371923791223
254,0.9657149815666308,0.018637147798398132
255,0.946548010071504,0.015197458428988146
256,0.9663566304414671,0.014031255509202048
257,1.003225021966246,0.007173271851081803
258,1.0240361433758423,0.01162745295539249
259,1.0231686644163998,0.02674940358905184
260,0.9903078009842361,0.031558332863182686
261,0.9584265243896284,0.03035978325745118
262,0.9620494847241122,0.030959501088484262
263,0.9857700457128852,0.03246635533271098
264,1.0139152384731134,0.03160744726533963
265,1.0265563180191515,0.03329662456753145
266,1.0066680390733516,0.028284997760149488
267,0.9658802167102625,0.019125899221954838
268,0.9465170444311782,0.015052865694357534
269,0.9661962672271626,0.013849046239882711
270,1.003075637129019,0.007123010796274409
271,1.0240001013646325,0.0115368890523047
272,1.023194464233416,0.026614898591791225
273,0.990047457733054,0.03139675198251826
274,0.9580645860040758,0.03011322540264123
275,0.9619046487803117,0.03077729063224657
276,0.9856343390311779,0.032296858786766226
277,1.0137734860604801,0.03142322166212702
278,1.0264977782054576,0.03310814504474734
279,1.0066529918582652,0.028096694762125996
280,0.965732384850423,0.01894526560299204
281,0.9463766340608141,0.01509006641001728
282,0.9661803324281598,0.0138570324970423
283,1.003101511422085,0.007107171337861103
284,1.0240164274510575,0.011496443031358152
285,1.023240449727739,0.026563196205586496
286,0.9902462225672111,0.03139639775843408
287,0.958151397005805,0.03013286460399592
288,0.9618652550456643,0.030808578638671764
289,0.9856501218149618,0.032376224529010816
290,1.0138797933433925,0.031536352212624665
291,1.0265852043398218,0.03323392015660672
292,1.0066064468046774,0.02820326993807169
293,0.9657668537214035,0.01907733919872565
294,0.9465010225024568,0.015002439783099609
295,0.9663077572531886,0.01366186207091047
296,1.0032337780486655,0.006939933596347215
297,1.0241862939257047,0.011542182456640043
298,1.02321029195094,0.026632449321584165
299,0.9897351741050683,0.031303796994531355
300,0.9576802251536528,0.029947173447430295
301,0.9616642969982004,0.03053109592343676
302,0.9857645811480106,0.0321243598023375
303,1.014185305428968,0.03135151473120385
304,1.0269046547133853,0.03303678266617246
305,1.0068304327600772,0.028035720368762736
306,0.9657874609396205,0.018930773546296017
307,0.9463325770509077,0.01506621692331336
308,0.9661079315836495,0.013812569616331545
309,1.0030265638931364,0.007100938049745209
310,1.0240398589494035,0.01154999576584951
311,1.0233155258722078,0.026538779638179716
312,0.9901538410480455,0.031156118063172547
313,0.9580586042866572,0.029856995499963845
314,0.9618979662511935,0.03057659696472642
315,0.9856874136527253,0.03214124567094976
316,1.0139581703155764,0.03128678502179318
317,1.0267716936096718,0.03304031973989009
318,1.0067687867593509,0.0280506439416595
319,0.9657632657917081,0.0189990338233286
320,0.9464780668461198,0.015230567705089055
321,0.9663163525405244,0.013983416663866608
322,1.0031723364440628,0.007173516451515288
323,1.024044782170355,0.011573705704258207
324,1.0231367763601258,0.026698085077301436
325,0.9901910735793951,0.03155620118051897
326,0.9583286946470014,0.030412608080918075
327,0.9620473795489436,0.030999986940498436
328,0.9858636922093271,0.03247715118365793
329,1.0139980341045536,0.03160675722122951
330,1.026613198673703,0.03330004230343254
331,1.0065621911917961,0.028208653481998854
332,0.9656225554008588,0.019022873731392574
333,0.9463880901142862,0.014990334285563092
334,0.9662653389159835,0.01374298456172427
335,1.0033088385804767,0.007036488119946588
336,1.0242427071610434,0.011688189261076266
337,1.0232183438337943,0.02681935079293608
338,0.9901269757325772,0.03167588475225658
339,0.9581786800799251,0.030411928913015737
340,0.9618406986282089,0.03088610417820707
341,0.9856830696288854,0.032368318774888376
342,1.0138878710841992,0.03155735369484761
343,1.026578487694389,0.033268289351443346
344,1.0067205351053674,0.02817683896779824
345,0.9658449466594509,0.018990990304535146
346,0.9464961388863323,0.0149249296182084
347,0.9663285595280879,0.013701680125879698
348,1.0032272900298187,0.007044218747337714
349,1.024120411351696,0.011873856721800637
350,1.023447686499202,0.026989853941148945
351,0.9907343087207502,0.03185236038181545
352,0.9587859650819509,0.030702627628894853
353,0.9622733250286277,0.031351911664489904
354,0.9858875622476009,0.03279899139883611
355,1.0138937269519874,0.03193360190150828
356,1.026487213876345,0.03363115434901595
357,1.006549758279337,0.02847961824043345
358,0.9657575226625307,0.019133405814225915
359,0.9465145044784464,0.014948736071816328
360,0.9662470002208157,0.013662701071316386
361,1.0031798375126124,0.007031584245688432
362,1.024169795218886,0.011737846580573795
363,1.0233219479510245,0.02687279491239033
364,0.9903737116883439,0.03168603040494489
365,0.9583137171240231,0.030434021725553782
366,0.9619778373120178,0.031044233109191285
367,0.9856518285017705,0.03249666715564558
368,1.0137522823911747,0.031577903157933566
369,1.026365200581021,0.033204927895948866
370,1.0064801806173915,0.028209045311639907
371,0.965680908494285,0.019036837614591632
372,0.9465033328038726,0.014977086510122738
373,0.9663983931261476,0.013719369028987606
374,1.0033099447338074,0.0070304211345949014
375,1.0241411313134483,0.011727197540810828
376,1.0231664546300439,0.026800502580932778
377,0.9900863963660252,0.031536711671784796
378,0.9581794515531975,0.030289528988210367
379,0.9618787787335185,0.030934799526588147
380,0.9856776350397644,0.03242814641217376
381,1.0138948431795693,0.03152945184227417
382,1.0265378725011414,0.033206638617510234
383,1.0065971701219976,0.028141365623448062
384,0.9657312698724042,0.01897698185768643
385,0.9464920151568462,0.014982862511175248
386,0.9663743307778567,0.013766519276649512
387,1.0033588752105465,0.0071061159184098
388,1.0242209886513671,0.011801016177204445
389,1.023322285683371,0.026905022264889132
390,0.990371674331986,0.031754271106017175
391,0.9583894117927295,0.030582109384166556
392,0.9619609058084301,0.031091321353217915
393,0.9855976338230494,0.03247244370775662
394,1.0137952709380391,0.03160448916431041
395,1.0265134812754635,0.03327277853306523
396,1.0066024742910786,0.02820246929933184
397,0.9657409803562462,0.019035451259624775
398,0.9465212460674955,0.014998951885971893
399,0.9664151337836767,0.013807769641356663
400,1.00339055346631,0.007089379799272089
401,1.024310218806074,0.011691442964222783
402,1.023213977537684,0.026813139678610952
403,0.9899477025680263,0.03163790196904919
404,0.9579515760100855,0.03033110115198056
405,0.9617638415499273,0.03084832095740975
406,0.9856233871663084,0.03222909065357848
407,1.0139096647148613,0.03124237713291282
408,1.0266951507322402,0.03293377052473289
409,1.0068781811016363,0.02798519789939313
410,0.9659615667501513,0.018859462319292006
411,0.9465800578226484,0.014979397568006045
412,0.9663868525724483,0.013852564597907442
413,1.0034100948651943,0.00713589812536755
414,1.0243488722633005,0.011732579997236953
415,1.0233354371948988,0.02688618969703206
416,0.9901223333925881,0.03166745533603846
417,0.9580549875505985,0.03040656176528975
418,0.9618109214291237,0.031017072343369683
419,0.9856279446168926,0.03241499542248866
420,1.0138384495787147,0.03154678097689275
421,1.0265749245050728,0.033196372311984926
422,1.0067373599400833,0.02812814578330505
423,0.9659132931386897,0.018976656356530144
424,0.9466216754030764,0.014998057840601813
425,0.9664188796440308,0.013813729645267721
426,1.0032504989348534,0.00710205751073547
427,1.0241146641985968,0.0116848293373784
428,1.0232512485050906,0.02685624580235966
429,0.9902720821686232,0.03179606575207822
430,0.9584344758495321,0.030629801347120653
431,0.9620108407471811,0.031162112721263156
432,0.9857194104044891,0.03256604837589731
433,1.0138873607019958,0.031692755396196044
434,1.0265983597883765,0.03335484758791684
435,1.0066163949734805,0.02819972463105193
436,0.9657561106618657,0.01902337871811448
437,0.9465024140543105,0.015065941172225024
438,0.9663962371930899,0.013820622642783728
439,1.0033218280968699,0.007085750837144058
440,1.0242018911857145,0.011771396258779999
441,1.023216982409138,0.026953740259268798
442,0.990326954906955,0.031965354343157004
443,0.9584532563232575,0.030792433752961628
444,0.962048675405308,0.03125664132806067
445,0.9856593623217555,0.03260810116039267
446,1.013734190413961,0.031667275288206766
447,1.0263462258676586,0.033225604160158725
448,1.0064053100297938,0.02816721092463839
449,0.9655983481559887,0.019095009411008147
450,0.9533918633858458,0.012877032893223719
451,0.9791588572136436,0.005427545513541223
452,1.0100962719354174,0.005702633471403557
453,1.0294078169736163,0.0107640691155451
454,1.0262567404747989,0.01494362668592242
455,1.003865690510308,0.017892131915344518
456,0.983256411438401,0.019739430543643653
457,0.981218896520156,0.020557680722444186
458,0.9942827416833728,0.021977975215312587
459,1.0099158328888687,0.022948567206231826
460,1.0167134612975235,0.022287793557838637
461,1.010036506884099,0.01895441830169009
462,0.9964998511123496,0.01431313150449557
463,0.9875239434295376,0.011204137006917414
464,0.9908315402538095,0.010974546816703033
465,1.0029415856155541,0.012470995877521462
466,1.0134312458627197,0.014303234871082567
467,1.0143085651074926,0.015632559681993133
468,1.0059593168804821,0.016423027067341237
469,0.9959872967349859,0.016715782531245605
470,0.9920237533893105,0.016691083986849452
471,0.9961695626679039,0.016781288099172526
472,1.003999075566014,0.01675520536780604
473,1.0088791593537902,0.016213431711468714
474,1.0072878489045525,0.015034139823138792
475,1.0013239759709045,0.01375433852004255
476,0.9963061407736066,0.01312081462752364
477,0.9964299880375532,0.013260009767383592
478,1.0012030215493186,0.013975453654042519
479,1.0062757883440712,0.014845622860098226
480,1.007559160975333,0.015399130826551102
481,1.0043796068947635,0.015502318791597395
482,0.9997606624486459,0.015284946766692023
483,0.9972749189937642,0.015003663742799081
484,0.9986562015876214,0.014885009404069359
485,1.002334601059392,0.014882290327164295
486,1.0052003268796044,0.014903166912001133
487,1.0051046371473717,0.014728811545677924
488,1.0024490290278676,0.014420151239451657
489,0.9997808954013815,0.014237565982858788
490,0.999144112908772,0.0142846499726923
491,1.0009301163895254,0.014573915117892657
492,1.003395098257075,0.014888465717831569
493,1.004402215907837,0.015074224092837242
494,1.0034709451865897,0.015057404592849401
495,1.0013904123181279,0.014825547861817778
496,0.9999456759883932,0.014620568951017012
497,1.0001609497598873,0.014584011268495498
498,1.0018946201680459,0.014715071260391729
499,1.0034198871409958,0.014800932747827882
500,1.0035747578272687,0.01478694021393699
501,1.0024648770635987,0.014719895566874683
502,1.0010673316001348,0.014663671587873961
503,1.0005350904656092,0.01465365981328648
504,1.001119026243013,0.014693697141701342
505,1.0023226376216656,0.014772208093395368
506,1.003072676471253,0.014823083312141098
507,1.002884629092932,0.0148001198836031
508,1.0019639250050114,0.014678425111636183
509,1.0011783620276804,0.014629573817914177
510,1.0009620116171998,0.01462818840279858
511,1.0015550267634103,0.01464014048332058
512,1.0024647831662936,0.014723598696593154
513,1.0028267231157284,0.014794470061743137
514,1.0024621582912887,0.014805054566708118
515,1.001694077856969,0.014768771831824895
516,1.0011765227892786,0.014725709378323827
517,1.0013103199072322,0.014710095936989385
518,1.0019101721714392,0.014748647602871184
519,1.0023706738163876,0.014812167218365186
520,1.002386281411362,0.01481681730722719
521,1.0019729422620276,0.014773922973610635
522,1.00160200987532,0.014760300697424844
523,1.001557456555254,0.014763129771694397
524,1.0017563521817465,0.014776207586650374
525,1.0020377784711856,0.014784211596020584
526,1.0021687123798124,0.014790728834229232
527,1.0020819916997898,0.014772055974538385
528,1.001853409389393,0.014755696337801947
529,1.0017175496787794,0.014771147328822851
530,1.0018440320123387,0.014854601294284047
531,1.0020132253387835,0.014784198525291337
532,1.0020397400302812,0.014733048691555178
533,1.001997634817623,0.014725414924798397
534,1.0020029125319045,0.014734524958454507
535,1.0019671411671367,0.014738614260996565
536,1.0018954154308823,0.014704763643859408
537,1.0018768544695582,0.014699334229287412
538,1.0019120100526555,0.014721125399713847
539,1.0019735846840472,0.014689300694385355
540,1.0020368693557677,0.014689004252450783
541,1.002025057797836,0.014696554168857064
542,1.001947866862334,0.01474573398209708
543,1.0018706543003075,0.01475073440375051
544,1.0018700150426827,0.01468878105540535
545,1.0019442057649957,0.014698438940832679
546,1.0019997403296377,0.014685399236271783
547,1.002014747563264,0.014697123107223705
548,1.001962884410593,0.014683305328487977
549,1.0019099762329915,0.014642196191131496
550,1.0018328023443686,0.01466330242553076
551,1.00192756326101,0.014682236687403937
552,1.002020838180402,0.01468599308692137
553,1.0019849138627863,0.014690655213408909
554,1.0019779010621968,0.014691114292431912
555,1.0019653772729324,0.014705466775433308
556,1.001780292247518,0.014680073633913163
557,1.0016599503038799,0.01467901350866331
558,1.0017963249359387,0.01468637468643419
559,1.0019983337977296,0.014744070670810929
560,1.0021095726269362,0.014711097296110032
561,1.001983138576365,0.014659295036118262
562,1.00182791698537,0.014678235878147993
563,1.0018252269596462,0.014718190886964197
564,1.0018190873115957,0.014655277321609605
565,1.0019813760123193,0.01466193359520617
566,1.002041103758883,0.014640237124012702
567,1.0019752588851212,0.014646175916361788
568,1.001689617556802,0.014612542799127904
569,1.0016765759871566,0.014654502565529297
570,1.0018693889359396,0.014703054562137281
571,1.0020644180742238,0.014757765214369192
572,1.0021789217076715,0.014771251655439757
573,1.001984444272101,0.014738809420659136
574,1.0017604472261392,0.014767276520842587
575,1.0016110071516253,0.01472988854380672
576,1.0016243028732992,0.014687065825202404
577,1.0017963096038462,0.014662800285520253
578,1.001998801166049,0.014671142644987346
579,1.0021695450578225,0.014669561742721764
580,1.0020714711335208,0.014779261981103891
581,1.001879384154441,0.014819217347471795
582,1.0017323825724265,0.014832627464806193
583,1.0017188642205777,0.01485504069827671
584,1.0018375177214185,0.0148118406141332
585,1.0018843254596066,0.014763886833039417
586,1.0017953955786414,0.014695682196019189
587,1.0017883676740822,0.01462788706590823
588,1.0018725515878022,0.01461207258120098
589,1.0019421849623746,0.014640986507371381
590,1.0019907172009732,0.014655894196776343
591,1.0020585522360834,0.014705096753686114
592,1.002021493679076,0.01473639070728061
593,1.0019742373288067,0.014798989909838143
594,1.0018685377967878,0.014809533937825317
595,1.0018000227532238,0.01484274206621997
596,1.0018461234657072,0.014834573534488108
597,1.0019633172307654,0.014775397289090582
598,1.0020745021825332,0.014768464483805175
599,1.0020581083442943,0.014761382957781715
600,1.0019010067940368,0.014734864229340708
601,1.001796204379915,0.01468807664076367
602,1.001760990366155,0.014661446947980857
603,1.0019178011187952,0.014686544574138823
604,1.0021408816510282,0.014745658319236426
605,1.002103265466805,0.014794620625987019
606,1.0020616927756183,0.01481190636125711
607,1.0018168646019645,0.014784313018227708
608,1.0017091476246012,0.014743738169893822
609,1.0018292713301178,0.014731544244654596
610,1.0020063155652315,0.01472163576284435
611,1.002039755216946,0.014672151634067291
612,1.0020079608244477,0.01459956768193377
613,1.001899022845618,0.01459858304680488
614,1.0018044105960575,0.014658787635657984
615,1.0018921204067344,0.014704057324803512
616,1.0019998876299951,0.014750474501863451
617,1.002024645918428,0.014747390236210803
618,1.0019800901373506,0.014714532000012395
619,1.0019910966457428,0.014729358043671916
620,1.0019239503024757,0.014632847172591052
621,1.0018893245199703,0.014605183327304967
622,1.0018734264743174,0.014607423733236367
623,1.0019657574886072,0.014641438386107933
624,1.0020837995279406,0.01465681695654687
625,1.0021274690691069,0.014736978607489511
626,1.0020795710233874,0.01475542323897849
627,1.0018835301544466,0.014716654275490971
628,1.0017479886000389,0.0146568606760643
629,1.001824669582674,0.014649073661987873
630,1.0019556528093454,0.014679122857984454
631,1.0019798442001109,0.0146403107335469
632,1.0019964212382864,0.014661346036878903
633,1.001957367708647,0.014665471332584362
634,1.001817234068102,0.014632944337654866
635,1.0018515795772749,0.014643103521899249
636,1.0020100003200931,0.014733339010331225
637,1.0020420351539643,0.014730766965214616
638,1.0019549460416386,0.014734065005884247
639,1.001862695865148,0.014688684704822806
640,1.0018363133270172,0.014676195184985993
641,1.0018828036378304,0.014694749626513681
642,1.0019706045660697,0.014684917472364025
643,1.0020230166655923,0.014680317541698523
644,1.002010065881106,0.01465307916339272
645,1.0018674585266294,0.014598997916838108
646,1.001775916187931,0.014592100269260399
647,1.0019130091923556,0.014655159628400985
648,1.0020503277110717,0.014714654502361757
649,1.0021205385688854,0.014748008513614224
650,1.0020567873913584,0.014760829476732202
651,1.0019603961581887,0.014755412613731504
652,1.0018439675729045,0.014748919746293375
653,1.0018396781016174,0.01480278413292854
654,1.0019680511385227,0.014818124949900393
655,1.0019980044782,0.014811118531688488
656,1.001954317144856,0.014762726888825593
657,1.0018662540836194,0.01472765874802641
658,1.0018653235430712,0.014712648642107409
659,1.0019352444717362,0.014690247172613871
660,1.0020813939047055,0.014740386873218835
661,1.0020919998436582,0.014735047094361563
662,1.0019882896473316,0.014738187843531597
663,1.00188134361512,0.014737497859370901
664,1.0018502419313065,0.014692598810841265
665,1.0018835459259094,0.014721812867999682
666,1.001967119675155,0.014751515948806374
667,1.001999917957499,0.014768625808230714
668,1.0020464901165187,0.014770317225342732
669,1.001963592838555,0.014724757359932474
670,1.001858301627819,0.014677891415189697
671,1.0018664671878215,0.014669907912344246
672,1.0018416263815078,0.01466432128531125
673,1.0019657535749324,0.014702291542398235
674,1.0020379967472026,0.014676650722362562
675,1.0020472771313695,0.01468953103625954
676,1.0019649174932177,0.014683140504119218
677,1.0018106072957123,0.014678913814833761
678,1.0018145909259841,0.014678304015164057
679,1.0018742523854955,0.01469767233351245
680,1.00202046789203,0.014720837856592799
681,1.0020719344007727,0.014695396268345805
682,1.0019661876923238,0.014635988047225894
683,1.001824731007259,0.01462340962791663
684,1.0018846396405927,0.014681603285926735
685,1.0019336129313208,0.014677653961108282
686,1.001985607433568,0.014690216352585871
687,1.0019793136843025,0.014653343171149006
688,1.0018782578309327,0.014621222957400759
689,1.001883340887603,0.014627586047393587
690,1.0019134624560666,0.01464287862015674
691,1.002018281550126,0.014646939352615898
692,1.002019815073898,0.01463076645591307
693,1.001994928037138,0.014610853499122804
694,1.0018091532995668,0.014565683007086059
695,1.0016843742270896,0.014555762112374207
696,1.0018738635782145,0.014622004916257257
697,1.0020585115011178,0.014693894032106886
698,1.0021718053172952,0.014753635088876884

